FaaSdom: A Benchmark Suite for Serverless Computing

Serverless computing has become a major trend among cloud providers. With serverless computing, developers fully delegate the task of managing the servers, dynamically allocating the required resources, as well as handling availability and fault-tolerance matters to the cloud provider. In doing so, developers can solely focus on the application logic of their software, which is then deployed and completely managed in the cloud. Despite its increasing popularity, not much is known regarding the actual system performance achievable on the currently available serverless platforms. Specifically, it is cumbersome to benchmark such systems in a language- or runtime-independent manner. Instead, one must resort to a full application deployment, to later take informed decisions on the most convenient solution along several dimensions, including performance and economic costs. FaaSdom is a modular architecture and proof-of-concept implementation of a benchmark suite for serverless computing platforms. It currently supports the current mainstream serverless cloud providers (i.e., AWS, Azure, Google, IBM), a large set of benchmark tests and a variety of implementation languages. The suite fully automatizes the deployment, execution and clean-up of such tests, providing insights (including historical) on the performance observed by serverless applications. FaaSdom also integrates a model to estimate budget costs for deployments across the supported providers. FaaSdom is open-source and available at https://github.com/bschitter/benchmark-suite-serverless-computing.

==> bilder/cold_start/data/100_occupancy_mini.dat <==
     1	19096368.0 19250656.0 19511312.0 23814512.0 16050112.0 23814512.0 19500190.848
     2	19736688.0 20009456.0 20127936.0 23197888.0 15362400.0 23197888.0 19716300.224
     3	9601632.0 9720112.0 9767504.0 11431696.0 9079792.0 11431696.0 9756610.944
     4	48920720.0 48944416.0 48968112.0 49514960.0 48814352.0 49514960.0 48973102.016


==> bilder/cold_start/data/100_occupancy_need.dat <==
     1	22109888.0 22135168.0 22159392.0 22220480.0 21808848.0 22220480.0 22115415.008
     2	17691120.0 17714288.0 17727456.0 17792528.0 17569472.0 17792528.0 17711600.288
     3	9992400.0 9999472.0 10005040.0 10023696.0 9944480.0 10023696.0 9999836.832
     4	49817152.0 49846080.0 49868640.0 49982688.0 49410192.0 49982688.0 49826852.128


==> bilder/cold_start/data/90_occupancy_mini.dat <==
     1	19237712.0 19259824.0 19303584.0 19388832.0 19081312.0 19388832.0 19267912.192
     2	14419728.0 14440256.0 14453424.0 14535568.0 14347584.0 14535568.0 14445329.536
     3	9643920.0 9643920.0 9643920.0 9702368.0 9585472.0 9702368.0 9651288.672
     4	43330832.0 43361952.0 43396704.0 43515184.0 43097040.0 43515184.0 43364530.4


==> bilder/cold_start/data/90_occupancy_need.dat <==
     1	19553184.0 19553184.0 19554240.0 19589184.0 19141584.0 19589184.0 19546452.192
     2	14653440.0 14654496.0 14676336.0 14728080.0 14402640.0 14728080.0 14662254.528
     3	9776592.0 9776592.0 9777120.0 9832128.0 9639744.0 9832128.0 9777762.624
     4	43983216.0 43985856.0 44007168.0 44090592.0 43517280.0 44090592.0 43986469.344


==> bilder/cold_start/data/aws.txt <==
     1	283.0 295.0 302.0 845.0 275.0 845.0 351.5
     2	230.0 247.0 250.0 276.0 224.0 276.0 246.0
     3	236.0 258.0 274.0 357.0 223.0 357.0 266.6
     4	1633.0 1667.0 1738.0 1798.0 1539.0 1798.0 1688.5


==> bilder/cold_start/data/azure.txt <==
     1	2382.0 2446.0 2601.0 2795.0 2275.0 2795.0 2511.0
     2	3741.0 3966.0 4273.0 4974.0 3226.0 4974.0 4085.5
     3	2528.0 3006.0 3055.0 4517.0 2325.0 4517.0 3019.4
     4	3061.0 3705.0 3839.0 4937.0 2507.0 4937.0 3636.8
     5	1428.0 1578.0 1800.0 3419.0 1256.0 3419.0 1864.2


==> bilder/cold_start/data/combined.txt <==
     1	283.0 295.0 302.0 845.0 275.0 845.0 351.5
     2	230.0 247.0 250.0 276.0 224.0 276.0 246.0
     3	236.0 258.0 274.0 357.0 223.0 357.0 266.6
     4	1633.0 1667.0 1738.0 1798.0 1539.0 1798.0 1688.5
     5	2382.0 2446.0 2601.0 2795.0 2275.0 2795.0 2511.0
     6	3741.0 3966.0 4273.0 4974.0 3226.0 4974.0 4085.5
     7	2528.0 3006.0 3055.0 4517.0 2325.0 4517.0 3019.4
     8	3061.0 3705.0 3839.0 4937.0 2507.0 4937.0 3636.8
     9	1428.0 1578.0 1800.0 3419.0 1256.0 3419.0 1864.2
    10	1678.0 1870.0 2081.0 2294.0 1559.0 2294.0 1933.0
    11	2397.0 2467.0 2652.0 3847.0 2160.0 3847.0 2694.2
    12	1473.0 1557.0 1611.0 2067.0 1178.0 2067.0 1613.1
    13	794.0 814.0 833.0 925.0 779.0 925.0 826.3
    14	629.0 649.0 661.0 675.0 599.0 675.0 645.6
    15	761.0 763.0 785.0 906.0 733.0 906.0 788.3
    16	1631.0 1670.0 1682.0 1829.0 1583.0 1829.0 1669.5


==> bilder/cold_start/data/google.txt <==
     1	1678.0 1870.0 2081.0 2294.0 1559.0 2294.0 1933.0
     2	2397.0 2467.0 2652.0 3847.0 2160.0 3847.0 2694.2
     3	1473.0 1557.0 1611.0 2067.0 1178.0 2067.0 1613.1


==> bilder/cold_start/data/ibm.txt <==
     1	794.0 814.0 833.0 925.0 779.0 925.0 826.3
     2	629.0 649.0 661.0 675.0 599.0 675.0 645.6
     3	761.0 763.0 785.0 906.0 733.0 906.0 788.3
     4	1631.0 1670.0 1682.0 1829.0 1583.0 1829.0 1669.5


==> bilder/cold_start/raw_coldstart_all_data.csv <==
runtime,ms,cloud,both,order
Node.js,301,aws,aws-Node.js,1
Node.js,295,aws,aws-Node.js,1
Node.js,291,aws,aws-Node.js,1
Node.js,845,aws,aws-Node.js,1
Node.js,275,aws,aws-Node.js,1
Node.js,319,aws,aws-Node.js,1
Node.js,302,aws,aws-Node.js,1
Node.js,278,aws,aws-Node.js,1
Node.js,283,aws,aws-Node.js,1
Node.js,326,aws,aws-Node.js,1
Python,276,aws,aws-Python,2
Python,250,aws,aws-Python,2
Python,232,aws,aws-Python,2
Python,230,aws,aws-Python,2
Python,224,aws,aws-Python,2
Python,259,aws,aws-Python,2
Python,229,aws,aws-Python,2
Python,247,aws,aws-Python,2
Python,247,aws,aws-Python,2
Python,266,aws,aws-Python,2
Go,300,aws,aws-Go,3
Go,357,aws,aws-Go,3
Go,225,aws,aws-Go,3
Go,236,aws,aws-Go,3
Go,246,aws,aws-Go,3
Go,278,aws,aws-Go,3
Go,269,aws,aws-Go,3
Go,274,aws,aws-Go,3
Go,258,aws,aws-Go,3
Go,223,aws,aws-Go,3
.NET,1798,aws,aws-.NET,4
.NET,1539,aws,aws-.NET,4
.NET,1657,aws,aws-.NET,4
.NET,1590,aws,aws-.NET,4
.NET,1633,aws,aws-.NET,4
.NET,1734,aws,aws-.NET,4
.NET,1790,aws,aws-.NET,4
.NET,1738,aws,aws-.NET,4
.NET,1739,aws,aws-.NET,4
.NET,1667,aws,aws-.NET,4
Node.js,2601,azure,azure-Node.js,5
Node.js,2275,azure,azure-Node.js,5
Node.js,2518,azure,azure-Node.js,5
Node.js,2342,azure,azure-Node.js,5
Node.js,2795,azure,azure-Node.js,5
Node.js,2446,azure,azure-Node.js,5
Node.js,2673,azure,azure-Node.js,5
Node.js,2640,azure,azure-Node.js,5
Node.js,2382,azure,azure-Node.js,5
Node.js,2438,azure,azure-Node.js,5
Python,3046,azure,azure-Python,6
Python,3568,azure,azure-Python,6
Python,2563,azure,azure-Python,6
Python,3055,azure,azure-Python,6
Python,2420,azure,azure-Python,6
Python,2325,azure,azure-Python,6
Python,4517,azure,azure-Python,6
Python,3166,azure,azure-Python,6
Python,3006,azure,azure-Python,6
Python,2528,azure,azure-Python,6
.NET,4937,azure,azure-.NET,7
.NET,4727,azure,azure-.NET,7
.NET,3788,azure,azure-.NET,7
.NET,3853,azure,azure-.NET,7
.NET,3061,azure,azure-.NET,7
.NET,3839,azure,azure-.NET,7
.NET,2507,azure,azure-.NET,7
.NET,3705,azure,azure-.NET,7
.NET,3339,azure,azure-.NET,7
.NET,2612,azure,azure-.NET,7
Node.js,4273,azure_win,azure_win-Node.js,8
Node.js,3336,azure_win,azure_win-Node.js,8
Node.js,4126,azure_win,azure_win-Node.js,8
Node.js,3966,azure_win,azure_win-Node.js,8
Node.js,3226,azure_win,azure_win-Node.js,8
Node.js,4974,azure_win,azure_win-Node.js,8
Node.js,4921,azure_win,azure_win-Node.js,8
Node.js,3906,azure_win,azure_win-Node.js,8
Node.js,3741,azure_win,azure_win-Node.js,8
Node.js,4386,azure_win,azure_win-Node.js,8
.NET,1428,azure_win,azure_win-.NET,9
.NET,1800,azure_win,azure_win-.NET,9
.NET,1256,azure_win,azure_win-.NET,9
.NET,1480,azure_win,azure_win-.NET,9
.NET,1929,azure_win,azure_win-.NET,9
.NET,1578,azure_win,azure_win-.NET,9
.NET,2763,azure_win,azure_win-.NET,9
.NET,1692,azure_win,azure_win-.NET,9
.NET,3419,azure_win,azure_win-.NET,9
.NET,1297,azure_win,azure_win-.NET,9
Node.js,2294,google,google-Node.js,10
Node.js,2285,google,google-Node.js,10
Node.js,1653,google,google-Node.js,10
Node.js,1559,google,google-Node.js,10
Node.js,1728,google,google-Node.js,10
Node.js,1870,google,google-Node.js,10
Node.js,1923,google,google-Node.js,10
Node.js,2259,google,google-Node.js,10
Node.js,1678,google,google-Node.js,10
Node.js,2081,google,google-Node.js,10
Python,2828,google,google-Python,11
Python,2497,google,google-Python,11
Python,2295,google,google-Python,11
Python,2160,google,google-Python,11
Python,2397,google,google-Python,11
Python,3351,google,google-Python,11
Python,2448,google,google-Python,11
Python,2467,google,google-Python,11
Python,2652,google,google-Python,11
Python,3847,google,google-Python,11
Go,1178,google,google-Go,12
Go,1901,google,google-Go,12
Go,1455,google,google-Go,12
Go,1529,google,google-Go,12
Go,1570,google,google-Go,12
Go,1473,google,google-Go,12
Go,1557,google,google-Go,12
Go,1611,google,google-Go,12
Go,2067,google,google-Go,12
Go,1790,google,google-Go,12
Node.js,925,ibm,ibm-Node.js,13
Node.js,814,ibm,ibm-Node.js,13
Node.js,859,ibm,ibm-Node.js,13
Node.js,779,ibm,ibm-Node.js,13
Node.js,794,ibm,ibm-Node.js,13
Node.js,856,ibm,ibm-Node.js,13
Node.js,800,ibm,ibm-Node.js,13
Node.js,780,ibm,ibm-Node.js,13
Node.js,823,ibm,ibm-Node.js,13
Node.js,833,ibm,ibm-Node.js,13
Python,661,ibm,ibm-Python,14
Python,651,ibm,ibm-Python,14
Python,605,ibm,ibm-Python,14
Python,666,ibm,ibm-Python,14
Python,649,ibm,ibm-Python,14
Python,646,ibm,ibm-Python,14
Python,629,ibm,ibm-Python,14
Python,599,ibm,ibm-Python,14
Python,675,ibm,ibm-Python,14
Python,675,ibm,ibm-Python,14
Go,761,ibm,ibm-Go,15
Go,748,ibm,ibm-Go,15
Go,763,ibm,ibm-Go,15
Go,761,ibm,ibm-Go,15
Go,733,ibm,ibm-Go,15
Go,803,ibm,ibm-Go,15
Go,785,ibm,ibm-Go,15
Go,906,ibm,ibm-Go,15
Go,778,ibm,ibm-Go,15
Go,845,ibm,ibm-Go,15
.NET,1829,ibm,ibm-.NET,16
.NET,1707,ibm,ibm-.NET,16
.NET,1632,ibm,ibm-.NET,16
.NET,1631,ibm,ibm-.NET,16
.NET,1670,ibm,ibm-.NET,16
.NET,1682,ibm,ibm-.NET,16
.NET,1601,ibm,ibm-.NET,16
.NET,1686,ibm,ibm-.NET,16
.NET,1583,ibm,ibm-.NET,16
.NET,1674,ibm,ibm-.NET,16


==> bilder/general_dotnet/data/aws.csv <==
#idx,cloud,runtime,memory_mb,region,total_ms,measured_ms,latency_ms,name,
1,aws,dotnet,128,eu-central-1,885,716,169,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,765,670,95,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,746,663,83,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,745,663,82,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,801,702,99,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,763,682,81,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,835,683,152,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,736,662,74,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,773,684,89,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,769,679,90,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,754,687,67,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,741,663,78,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,768,705,63,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,781,642,139,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,747,654,93,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,724,646,78,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,721,643,78,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,756,666,90,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,759,671,88,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,748,675,73,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,712,654,58,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,752,698,54,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,774,679,95,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,764,678,86,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,749,687,62,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,786,691,95,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,737,643,94,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,722,646,76,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,743,675,68,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,725,647,78,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,710,642,68,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,772,691,81,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,763,674,89,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,695,631,64,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,729,647,82,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,968,659,309,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,748,670,78,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,746,658,88,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,747,651,96,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,758,675,83,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,725,666,59,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,725,643,82,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,757,699,58,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,739,671,68,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,738,658,80,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,716,658,58,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,733,667,66,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,748,686,62,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,748,666,82,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,728,662,66,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,766,666,100,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,729,659,70,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,785,684,101,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,764,634,130,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,746,674,72,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,725,655,70,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,719,659,60,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,753,686,67,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,716,643,73,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,737,662,75,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,1246,712,534,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,772,688,84,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,734,653,81,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,724,654,70,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,752,679,73,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,766,698,68,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,728,658,70,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,770,698,72,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,743,672,71,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,726,661,65,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,748,679,69,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,743,678,65,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,766,697,69,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,755,679,76,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,760,674,86,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,721,643,78,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,743,681,62,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,736,658,78,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,756,660,96,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,719,646,73,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,1090,667,423,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,849,678,171,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,730,666,64,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,742,670,72,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,740,679,61,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,738,666,72,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,769,682,87,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,759,663,96,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,739,677,62,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,755,662,93,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,736,666,70,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,740,655,85,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,763,694,69,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,720,662,58,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,759,663,96,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,742,663,79,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,760,670,90,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,778,649,129,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,792,655,137,AWS 128 MB,128 MB
1,aws,dotnet,128,eu-central-1,733,657,76,AWS 128 MB,128 MB
2,aws,dotnet,256,eu-central-1,501,340,161,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,413,339,74,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,393,323,70,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,407,335,72,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,403,339,64,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,401,326,75,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,397,327,70,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,436,343,93,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,399,318,81,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,397,326,71,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,376,306,70,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,395,319,76,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,411,327,84,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,413,328,85,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,393,335,58,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,391,323,68,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,726,343,383,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,750,346,404,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,438,356,82,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,412,336,76,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,390,327,63,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,407,327,80,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,427,345,82,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,397,323,74,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,394,340,54,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,436,338,98,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,398,324,74,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,417,331,86,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,377,314,63,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,396,327,69,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,391,330,61,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,411,339,72,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,411,343,68,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,405,315,90,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,388,335,53,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,364,307,57,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,393,319,74,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,403,324,79,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,401,323,78,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,400,323,77,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,407,333,74,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,386,331,55,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,405,335,70,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,387,312,75,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,401,331,70,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,399,335,64,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,415,335,80,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,399,315,84,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,411,321,90,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,414,327,87,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,682,339,343,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,409,338,71,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,421,334,87,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,389,327,62,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,410,334,76,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,369,310,59,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,394,335,59,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,389,331,58,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,407,337,70,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,392,336,56,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,388,324,64,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,410,335,75,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,408,327,81,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,417,353,64,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,436,364,72,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,420,339,81,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,414,356,58,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,433,359,74,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,414,339,75,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,394,327,67,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,417,343,74,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,391,319,72,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,420,307,113,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,396,323,73,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,404,307,97,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,379,327,52,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,420,346,74,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,380,316,64,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,380,323,57,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,377,323,54,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,379,315,64,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,397,331,66,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,689,335,354,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,388,335,53,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,390,328,62,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,406,323,83,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,406,335,71,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,386,327,59,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,404,341,63,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,388,327,61,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,404,331,73,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,397,315,82,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,379,323,56,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,418,335,83,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,413,307,106,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,420,332,88,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,397,339,58,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,411,331,80,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,493,311,182,AWS 256 MB,256 MB
2,aws,dotnet,256,eu-central-1,380,327,53,AWS 256 MB,256 MB
3,aws,dotnet,512,eu-central-1,282,176,106,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,247,167,80,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,249,154,95,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,228,151,77,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,227,159,68,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,222,151,71,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,240,159,81,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,222,158,64,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,221,155,66,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,241,167,74,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,220,151,69,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,233,151,82,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,238,155,83,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,238,154,84,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,217,150,67,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,239,167,72,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,227,154,73,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,229,155,74,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,255,166,89,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,231,159,72,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,221,155,66,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,225,159,66,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,224,151,73,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,242,163,79,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,240,158,82,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,242,147,95,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,242,160,82,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,237,155,82,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,239,167,72,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,232,157,75,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,249,175,74,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,234,163,71,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,268,167,101,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,253,169,84,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,230,162,68,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,228,166,62,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,236,151,85,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,250,155,95,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,244,167,77,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,249,166,83,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,242,159,83,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,224,163,61,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,254,180,74,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,237,168,69,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,215,146,69,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,237,166,71,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,232,159,73,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,723,158,565,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,301,163,138,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,255,167,88,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,234,162,72,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,232,163,69,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,410,166,244,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,229,155,74,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,230,167,63,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,228,159,69,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,427,159,268,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,213,154,59,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,229,158,71,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,243,163,80,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,246,167,79,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,231,147,84,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,231,163,68,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,212,147,65,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,231,159,72,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,222,162,60,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,246,155,91,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,230,163,67,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,237,162,75,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,232,155,77,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,233,160,73,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,232,164,68,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,421,148,273,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,270,163,107,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,233,164,69,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,224,159,65,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,218,160,58,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,220,154,66,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,640,166,474,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,242,163,79,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,534,159,375,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,214,159,55,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,236,151,85,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,236,155,81,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,234,167,67,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,234,154,80,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,239,154,85,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,233,159,74,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,232,159,73,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,235,159,76,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,245,160,85,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,229,159,70,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,676,151,525,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,233,163,70,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,249,166,83,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,227,160,67,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,231,159,72,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,244,154,90,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,251,162,89,AWS 512 MB,512 MB
3,aws,dotnet,512,eu-central-1,224,155,69,AWS 512 MB,512 MB
4,aws,dotnet,1024,eu-central-1,459,79,380,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,150,78,72,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,145,86,59,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,148,81,67,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,144,86,58,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,148,78,70,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,157,86,71,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,138,82,56,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,140,86,54,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,156,78,78,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,156,78,78,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,136,74,62,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,147,82,65,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,210,83,127,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,158,78,80,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,147,83,64,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,158,87,71,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,165,74,91,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,129,74,55,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,157,83,74,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,157,88,69,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,136,79,57,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,132,78,54,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,153,83,70,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,150,78,72,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,165,78,87,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,167,84,83,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,144,79,65,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,182,79,103,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,131,74,57,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,162,87,75,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,157,82,75,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,156,84,72,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,140,78,62,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,137,82,55,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,155,82,73,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,151,82,69,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,131,80,51,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,153,75,78,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,141,83,58,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,159,87,72,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,134,83,51,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,141,78,63,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,153,83,70,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,152,79,73,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,150,87,63,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,153,76,77,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,133,83,50,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,137,78,59,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,149,86,63,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,403,84,319,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,133,78,55,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,150,79,71,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,146,82,64,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,145,87,58,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,145,87,58,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,142,86,56,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,161,78,83,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,130,78,52,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,145,79,66,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,137,83,54,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,146,78,68,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,142,79,63,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,145,74,71,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,138,78,60,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,134,83,51,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,153,82,71,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,153,82,71,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,157,78,79,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,147,75,72,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,147,83,64,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,150,74,76,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,608,78,530,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,161,80,81,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,143,75,68,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,158,79,79,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,145,79,66,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,140,79,61,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,158,78,80,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,140,78,62,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,157,82,75,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,153,86,67,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,135,78,57,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,155,78,77,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,156,79,77,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,153,78,75,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,147,78,69,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,133,74,59,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,180,74,106,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,147,78,69,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,133,74,59,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,133,74,59,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,132,80,52,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,131,79,52,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,135,75,60,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,148,83,65,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,147,78,69,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,338,82,256,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,162,86,76,AWS 1024 MB, 1024 MB
4,aws,dotnet,1024,eu-central-1,126,74,52,AWS 1024 MB, 1024 MB
5,aws,dotnet,2048,eu-central-1,163,50,113,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,124,50,74,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,114,50,64,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,102,50,52,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,112,51,61,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,107,50,57,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,128,50,78,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,135,50,85,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,123,50,73,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,122,50,72,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,125,50,75,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,112,50,62,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,143,50,93,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,119,50,69,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,123,50,73,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,110,50,60,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,114,50,64,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,119,50,69,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,144,50,94,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,125,51,74,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,137,50,87,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,117,50,67,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,118,50,68,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,117,50,67,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,140,50,90,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,131,50,81,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,119,50,69,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,105,50,55,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,121,50,71,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,121,50,71,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,113,50,63,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,127,50,77,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,127,50,77,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,113,50,63,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,121,50,71,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,124,50,74,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,137,50,87,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,118,50,68,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,112,50,62,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,125,51,74,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,121,50,71,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,115,50,65,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,123,50,73,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,132,50,82,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,118,50,68,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,128,50,78,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,120,50,70,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,122,50,72,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,141,51,90,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,141,50,91,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,109,56,53,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,133,63,70,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,120,51,69,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,123,50,73,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,118,50,68,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,104,50,54,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,146,64,82,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,136,61,75,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,115,51,64,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,117,50,67,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,146,50,96,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,612,50,562,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,110,50,60,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,117,50,67,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,121,51,70,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,109,50,59,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,121,50,71,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,123,50,73,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,126,51,75,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,136,50,86,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,102,50,52,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,114,50,64,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,134,50,84,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,142,50,92,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,120,50,70,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,132,50,82,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,116,50,66,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,117,50,67,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,120,51,69,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,120,52,68,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,137,50,87,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,128,50,78,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,108,50,58,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,113,50,63,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,137,50,87,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,118,50,68,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,101,50,51,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,126,50,76,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,126,50,76,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,128,50,78,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,102,50,52,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,127,50,77,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,122,50,72,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,126,50,76,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,100,50,50,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,128,50,78,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,147,50,97,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,111,50,61,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,103,50,53,AWS 2048 MB, 2048 MB
5,aws,dotnet,2048,eu-central-1,121,51,70,AWS 2048 MB, 2048 MB


==> bilder/general_dotnet/data/azure.csv <==
6,azure,dotnet,1536,westeurope,417,86,331,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,243,87,156,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,197,84,113,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,226,83,143,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,228,96,132,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,240,89,151,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,260,127,133,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,336,100,236,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,233,87,146,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,246,107,139,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,227,88,139,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,224,97,127,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,236,97,139,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,236,89,147,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,319,87,232,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,208,85,123,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,248,109,139,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,218,88,130,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,234,85,149,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,237,97,140,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,210,88,122,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,338,92,246,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,207,83,124,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,255,107,148,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,225,88,137,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,206,86,120,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,233,85,148,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,227,94,133,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,289,87,202,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,204,89,115,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,321,100,221,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,266,104,162,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,251,95,156,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,247,95,152,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,206,85,121,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,603,85,518,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,214,96,118,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,243,89,154,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,231,85,146,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,244,99,145,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,224,87,137,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,191,89,102,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,320,83,237,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,216,97,119,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,224,89,135,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,232,91,141,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,210,88,122,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,217,100,117,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,280,100,180,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,336,94,242,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,232,95,137,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,244,87,157,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,243,90,153,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,245,84,161,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,219,90,129,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,233,91,142,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,334,97,237,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,219,93,126,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,392,87,305,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,205,84,121,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,260,88,172,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,228,92,136,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,370,94,276,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,247,91,156,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,236,95,141,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,264,106,158,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,237,103,134,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,277,100,177,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,224,91,133,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,337,90,247,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,240,107,133,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,218,89,129,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,215,88,127,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,250,97,153,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,234,89,145,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,257,87,170,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,341,80,261,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,234,99,135,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,241,89,152,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,238,90,148,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,627,100,527,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,317,89,228,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,214,83,131,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,338,86,252,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,242,92,150,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,255,88,167,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,249,88,161,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,217,87,130,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,201,85,116,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,252,88,164,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,313,87,226,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,217,83,134,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,232,81,151,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,209,85,124,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,214,93,121,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,347,87,260,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,304,89,215,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,290,127,163,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,195,86,109,Azure 1536 MB, 1536 MB
6,azure,dotnet,1536,westeurope,240,92,148,Azure 1536 MB, 1536 MB


==> bilder/general_dotnet/data/azure_windows.csv <==
7,azureWindows,dotnet,1536,westeurope,724,282,442,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,710,278,432,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,441,250,191,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,355,245,110,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,407,258,149,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,373,231,142,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,379,260,119,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,536,248,288,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,371,257,114,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,374,257,117,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,385,245,140,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,378,254,124,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,371,243,128,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,382,242,140,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,703,400,303,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,374,252,122,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,365,260,105,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,373,251,122,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,374,252,122,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,388,243,145,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,354,245,109,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,516,244,272,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,361,250,111,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,350,250,100,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,374,246,128,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,388,243,145,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,356,242,114,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,370,258,112,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,533,243,290,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,346,247,99,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,359,253,106,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,367,241,126,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,398,245,153,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,365,244,121,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,353,246,107,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,848,269,579,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,356,252,104,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,362,250,112,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,400,248,152,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,366,248,118,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,361,243,118,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,385,257,128,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,540,239,301,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,362,257,105,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,365,253,112,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,383,244,139,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,389,250,139,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,352,244,108,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,395,249,146,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,509,238,271,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,402,255,147,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,363,249,114,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,385,240,145,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,366,253,113,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,368,246,122,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,379,257,122,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,522,254,268,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,366,247,119,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,367,252,115,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,350,236,114,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,429,273,156,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,377,248,129,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,561,259,302,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,578,283,295,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,369,253,116,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,396,276,120,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,328,249,79,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,376,247,129,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,395,247,148,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,511,250,261,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,369,249,120,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,366,256,110,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,376,251,125,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,365,250,115,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,390,250,140,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,363,246,117,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,514,245,269,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,364,253,111,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,371,245,126,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,348,237,111,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,735,266,469,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,592,276,316,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,362,254,108,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,523,245,278,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,356,246,110,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,383,250,133,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,441,280,161,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,374,247,127,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,350,240,110,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,378,249,129,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,514,242,272,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,379,247,132,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,405,285,120,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,369,237,132,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,370,258,112,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,383,244,139,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,551,286,265,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,369,250,119,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,365,238,127,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,dotnet,1536,westeurope,356,246,110,Azure (Win) 1536 MB, 1536 MB


==> bilder/general_dotnet/data/ibm.csv <==
8,ibm,dotnet,128,eu-de,371,47,324,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,202,48,154,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,188,46,142,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,202,46,156,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,241,46,195,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,230,46,184,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,199,48,151,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,235,47,188,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,206,47,159,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,213,48,165,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,258,46,212,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,227,47,180,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,227,47,180,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,218,48,170,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,229,48,181,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,213,48,165,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,192,46,146,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,212,47,165,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,247,47,200,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,164,46,118,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,203,50,153,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,248,50,198,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,182,46,136,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,213,47,166,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,151,47,104,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,232,47,185,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,210,47,163,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,185,47,138,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,251,47,204,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,192,46,146,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,248,47,201,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,199,46,153,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,210,48,162,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,202,48,154,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,221,46,175,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,529,47,482,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,189,47,142,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,209,55,154,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,222,47,175,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,247,48,199,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,210,48,162,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,206,48,158,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,276,46,230,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,213,49,164,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,213,51,162,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,233,47,186,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,211,47,164,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,265,53,212,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,229,46,183,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,247,47,200,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,246,47,199,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,217,46,171,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,283,47,236,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,138,46,92,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,299,53,246,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,204,47,157,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,272,47,225,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,210,47,163,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,163,48,115,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,196,49,147,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,226,47,179,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,221,47,174,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,290,48,242,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,184,48,136,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,148,47,101,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,317,48,269,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,207,51,156,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,206,47,159,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,216,47,169,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,283,47,236,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,227,48,179,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,196,47,149,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,199,47,152,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,191,47,144,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,229,53,176,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,196,46,150,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,218,47,171,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,198,48,150,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,350,47,303,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,223,47,176,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,568,47,521,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,290,47,243,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,200,48,152,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,253,46,207,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,210,47,163,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,209,48,161,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,219,48,171,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,191,48,143,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,197,47,150,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,13869,84,13785,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,3386,88,3298,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,8912,90,8822,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,248,85,163,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,270,81,189,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,245,83,162,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,266,83,183,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,334,82,252,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,240,82,158,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,268,83,185,IBM 128 MB, 128 MB
8,ibm,dotnet,128,eu-de,200,81,119,IBM 128 MB, 128 MB
9,ibm,dotnet,256,eu-de,403,87,316,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,318,84,234,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,250,85,165,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,288,84,204,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,244,85,159,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,263,84,179,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,254,84,170,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,274,85,189,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,254,84,170,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,242,85,157,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,246,84,162,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,269,84,185,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,264,85,179,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,268,84,184,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,241,85,156,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,269,86,183,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,574,85,489,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,585,86,499,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,241,84,157,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,255,84,171,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,270,91,179,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,251,84,167,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,258,84,174,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,252,84,168,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,237,86,151,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,273,86,187,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,254,84,170,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,250,84,166,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,242,85,157,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,252,84,168,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,276,88,188,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,246,85,161,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,256,84,172,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,244,84,160,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,271,89,182,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,195,84,111,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,234,84,150,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,268,87,181,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,258,84,174,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,258,86,172,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,289,84,205,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,240,84,156,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,284,84,200,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,252,84,168,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,247,85,162,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,263,86,177,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,247,84,163,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,255,85,170,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,268,84,184,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,274,84,190,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,675,85,590,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,243,84,159,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,217,87,130,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,262,83,179,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,235,84,151,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,239,84,155,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,249,85,164,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,252,86,166,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,322,84,238,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,246,84,162,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,258,84,174,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,272,85,187,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,205,91,114,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,255,86,169,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,282,88,194,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,240,85,155,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,269,85,184,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,213,84,129,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,235,85,150,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,242,84,158,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,237,86,151,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,243,84,159,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,242,84,158,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,257,85,172,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,238,84,154,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,247,84,163,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,263,84,179,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,248,85,163,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,276,84,192,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,245,85,160,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,245,84,161,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,271,84,187,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,686,85,601,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,271,95,176,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,235,86,149,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,263,84,179,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,255,85,170,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,240,84,156,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,253,86,167,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,250,84,166,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,249,86,163,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,273,85,188,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,242,85,157,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,253,84,169,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,251,86,165,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,255,84,171,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,243,86,157,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,250,84,166,IBM 256 MB, 256 MB
9,ibm,dotnet,256,eu-de,254,84,170,IBM 256 MB, 256 MB
10,ibm,dotnet,256,eu-de,310,87,223,IBM 256 MB, 256 MB
10,ibm,dotnet,512,eu-de,283,86,197,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,291,83,208,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,248,88,160,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,256,83,173,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,240,85,155,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,238,85,153,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,244,81,163,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,240,87,153,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,247,87,160,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,244,87,157,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,244,86,158,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,248,84,164,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,254,85,169,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,271,82,189,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,272,88,184,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,245,81,164,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,390,86,304,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,272,83,189,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,199,85,114,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,249,83,166,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,251,86,165,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,238,86,152,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,273,85,188,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,279,85,194,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,258,82,176,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,297,82,215,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,252,83,169,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,261,86,175,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,253,85,168,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,263,84,179,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,257,81,176,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,244,85,159,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,310,82,228,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,248,85,163,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,238,82,156,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,238,82,156,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,247,84,163,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,223,84,139,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,334,84,250,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,266,85,181,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,245,83,162,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,267,82,185,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,234,83,151,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,235,81,154,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,432,83,349,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,248,82,166,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,249,83,166,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,722,84,638,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,238,82,156,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,258,83,175,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,242,84,158,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,228,82,146,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,416,83,333,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,248,82,166,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,307,82,225,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,242,84,158,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,437,82,355,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,261,83,178,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,239,84,155,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,280,82,198,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,244,85,159,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,257,82,175,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,239,83,156,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,248,82,166,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,247,86,161,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,248,84,164,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,264,84,180,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,232,83,149,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,252,82,170,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,304,83,221,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,238,82,156,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,242,82,160,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,426,82,344,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,272,82,190,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,230,81,149,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,233,82,151,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,253,90,163,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,281,81,200,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,687,83,604,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,245,82,163,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,530,83,447,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,234,82,152,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,268,82,186,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,235,82,153,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,248,82,166,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,249,85,164,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,238,82,156,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,239,82,157,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,187,82,105,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,320,86,234,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,233,85,148,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,250,82,168,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,675,84,591,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,230,82,148,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,247,85,162,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,245,83,162,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,234,82,152,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,322,81,241,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,237,81,156,IBM 512 MB, 512 MB
10,ibm,dotnet,512,eu-de,243,81,162,IBM 512 MB, 512 MB
11,ibm,dotnet,1024,eu-de,535,85,450,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,183,82,101,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,267,82,185,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,235,82,153,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,257,82,175,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,204,81,123,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,250,84,166,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,272,81,191,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,234,82,152,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,246,82,164,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,243,82,161,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,237,82,155,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,317,84,233,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,279,82,197,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,301,82,219,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,286,84,202,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,318,82,236,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,265,82,183,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,221,82,139,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,232,83,149,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,277,94,183,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,235,81,154,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,253,81,172,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,306,83,223,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,229,81,148,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,248,81,167,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,319,88,231,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,252,81,171,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,255,83,172,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,190,83,107,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,245,82,163,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,184,82,102,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,230,82,148,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,231,83,148,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,224,82,142,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,337,81,256,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,254,81,173,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,246,81,165,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,275,82,193,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,247,82,165,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,238,82,156,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,250,83,167,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,275,82,193,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,235,82,153,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,188,89,99,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,301,82,219,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,251,81,170,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,196,82,114,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,242,82,160,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,329,83,246,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,494,85,409,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,244,81,163,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,288,83,205,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,248,81,167,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,326,83,243,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,194,86,108,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,229,82,147,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,255,81,174,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,229,82,147,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,254,81,173,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,244,83,161,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,245,82,163,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,240,84,156,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,264,82,182,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,242,81,161,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,316,90,226,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,192,82,110,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,315,85,230,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,279,94,185,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,202,82,120,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,233,84,149,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,246,82,164,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,728,82,646,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,247,85,162,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,290,81,209,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,265,82,183,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,229,85,144,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,194,83,111,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,275,82,193,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,241,82,159,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,288,84,204,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,195,82,113,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,249,85,164,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,327,83,244,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,288,88,200,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,265,84,181,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,243,85,158,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,186,83,103,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,323,82,241,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,238,84,154,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,268,83,185,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,303,85,218,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,289,82,207,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,230,82,148,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,249,92,157,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,282,82,200,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,292,83,209,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,432,81,351,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,253,86,167,IBM 1024 MB, 1024 MB
11,ibm,dotnet,1024,eu-de,279,82,197,IBM 1024 MB, 1024 MB
12,ibm,dotnet,2048,eu-de,280,83,197,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,248,82,166,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,262,81,181,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,310,81,229,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,233,82,151,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,228,81,147,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,246,81,165,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,279,83,196,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,236,81,155,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,677,82,595,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,244,83,161,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,257,81,176,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,301,82,219,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,307,82,225,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,249,87,162,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,261,83,178,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,241,83,158,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,230,86,144,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,241,83,158,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,307,82,225,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,251,82,169,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,229,82,147,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,235,82,153,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,249,83,166,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,237,81,156,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,263,81,182,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,179,82,97,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,185,82,103,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,363,82,281,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,264,81,183,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,249,82,167,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,242,81,161,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,241,81,160,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,242,81,161,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,243,82,161,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,233,83,150,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,262,88,174,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,249,82,167,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,244,83,161,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,260,82,178,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,239,81,158,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,234,82,152,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,291,82,209,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,211,82,129,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,241,82,159,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,304,81,223,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,343,81,262,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,241,81,160,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,237,82,155,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,263,83,180,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,228,82,146,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,196,82,114,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,235,83,152,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,246,82,164,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,249,82,167,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,241,82,159,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,259,81,178,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,242,81,161,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,252,82,170,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,184,82,102,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,239,81,158,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,804,82,722,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,196,82,114,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,281,82,199,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,248,84,164,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,272,82,190,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,234,84,150,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,268,84,184,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,257,82,175,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,204,82,122,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,229,82,147,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,286,82,204,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,229,81,148,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,401,93,308,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,247,81,166,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,186,81,105,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,257,82,175,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,247,86,161,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,224,82,142,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,231,83,148,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,240,82,158,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,252,83,169,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,233,82,151,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,232,82,150,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,245,82,163,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,280,82,198,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,240,87,153,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,269,82,187,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,241,82,159,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,190,82,108,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,228,84,144,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,351,82,269,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,249,83,166,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,276,82,194,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,183,82,101,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,244,82,162,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,260,81,179,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,203,81,122,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,224,82,142,IBM 2048 MB, 2048 MB
12,ibm,dotnet,2048,eu-de,278,92,186,IBM 2048 MB, 2048 MB


==> bilder/general_dotnet/raw_general_dotnet.csv <==
cloud,runtime,memory_mb,region,total_ms,measured_ms,latency_ms,name
aws,dotnet,128,eu-central-1,885,716,169,AWS 0128 MB
aws,dotnet,128,eu-central-1,765,670,95,AWS 0128 MB
aws,dotnet,128,eu-central-1,746,663,83,AWS 0128 MB
aws,dotnet,128,eu-central-1,745,663,82,AWS 0128 MB
aws,dotnet,128,eu-central-1,801,702,99,AWS 0128 MB
aws,dotnet,128,eu-central-1,763,682,81,AWS 0128 MB
aws,dotnet,128,eu-central-1,835,683,152,AWS 0128 MB
aws,dotnet,128,eu-central-1,736,662,74,AWS 0128 MB
aws,dotnet,128,eu-central-1,773,684,89,AWS 0128 MB
aws,dotnet,128,eu-central-1,769,679,90,AWS 0128 MB
aws,dotnet,128,eu-central-1,754,687,67,AWS 0128 MB
aws,dotnet,128,eu-central-1,741,663,78,AWS 0128 MB
aws,dotnet,128,eu-central-1,768,705,63,AWS 0128 MB
aws,dotnet,128,eu-central-1,781,642,139,AWS 0128 MB
aws,dotnet,128,eu-central-1,747,654,93,AWS 0128 MB
aws,dotnet,128,eu-central-1,724,646,78,AWS 0128 MB
aws,dotnet,128,eu-central-1,721,643,78,AWS 0128 MB
aws,dotnet,128,eu-central-1,756,666,90,AWS 0128 MB
aws,dotnet,128,eu-central-1,759,671,88,AWS 0128 MB
aws,dotnet,128,eu-central-1,748,675,73,AWS 0128 MB
aws,dotnet,128,eu-central-1,712,654,58,AWS 0128 MB
aws,dotnet,128,eu-central-1,752,698,54,AWS 0128 MB
aws,dotnet,128,eu-central-1,774,679,95,AWS 0128 MB
aws,dotnet,128,eu-central-1,764,678,86,AWS 0128 MB
aws,dotnet,128,eu-central-1,749,687,62,AWS 0128 MB
aws,dotnet,128,eu-central-1,786,691,95,AWS 0128 MB
aws,dotnet,128,eu-central-1,737,643,94,AWS 0128 MB
aws,dotnet,128,eu-central-1,722,646,76,AWS 0128 MB
aws,dotnet,128,eu-central-1,743,675,68,AWS 0128 MB
aws,dotnet,128,eu-central-1,725,647,78,AWS 0128 MB
aws,dotnet,128,eu-central-1,710,642,68,AWS 0128 MB
aws,dotnet,128,eu-central-1,772,691,81,AWS 0128 MB
aws,dotnet,128,eu-central-1,763,674,89,AWS 0128 MB
aws,dotnet,128,eu-central-1,695,631,64,AWS 0128 MB
aws,dotnet,128,eu-central-1,729,647,82,AWS 0128 MB
aws,dotnet,128,eu-central-1,968,659,309,AWS 0128 MB
aws,dotnet,128,eu-central-1,748,670,78,AWS 0128 MB
aws,dotnet,128,eu-central-1,746,658,88,AWS 0128 MB
aws,dotnet,128,eu-central-1,747,651,96,AWS 0128 MB
aws,dotnet,128,eu-central-1,758,675,83,AWS 0128 MB
aws,dotnet,128,eu-central-1,725,666,59,AWS 0128 MB
aws,dotnet,128,eu-central-1,725,643,82,AWS 0128 MB
aws,dotnet,128,eu-central-1,757,699,58,AWS 0128 MB
aws,dotnet,128,eu-central-1,739,671,68,AWS 0128 MB
aws,dotnet,128,eu-central-1,738,658,80,AWS 0128 MB
aws,dotnet,128,eu-central-1,716,658,58,AWS 0128 MB
aws,dotnet,128,eu-central-1,733,667,66,AWS 0128 MB
aws,dotnet,128,eu-central-1,748,686,62,AWS 0128 MB
aws,dotnet,128,eu-central-1,748,666,82,AWS 0128 MB
aws,dotnet,128,eu-central-1,728,662,66,AWS 0128 MB
aws,dotnet,128,eu-central-1,766,666,100,AWS 0128 MB
aws,dotnet,128,eu-central-1,729,659,70,AWS 0128 MB
aws,dotnet,128,eu-central-1,785,684,101,AWS 0128 MB
aws,dotnet,128,eu-central-1,764,634,130,AWS 0128 MB
aws,dotnet,128,eu-central-1,746,674,72,AWS 0128 MB
aws,dotnet,128,eu-central-1,725,655,70,AWS 0128 MB
aws,dotnet,128,eu-central-1,719,659,60,AWS 0128 MB
aws,dotnet,128,eu-central-1,753,686,67,AWS 0128 MB
aws,dotnet,128,eu-central-1,716,643,73,AWS 0128 MB
aws,dotnet,128,eu-central-1,737,662,75,AWS 0128 MB
aws,dotnet,128,eu-central-1,1246,712,534,AWS 0128 MB
aws,dotnet,128,eu-central-1,772,688,84,AWS 0128 MB
aws,dotnet,128,eu-central-1,734,653,81,AWS 0128 MB
aws,dotnet,128,eu-central-1,724,654,70,AWS 0128 MB
aws,dotnet,128,eu-central-1,752,679,73,AWS 0128 MB
aws,dotnet,128,eu-central-1,766,698,68,AWS 0128 MB
aws,dotnet,128,eu-central-1,728,658,70,AWS 0128 MB
aws,dotnet,128,eu-central-1,770,698,72,AWS 0128 MB
aws,dotnet,128,eu-central-1,743,672,71,AWS 0128 MB
aws,dotnet,128,eu-central-1,726,661,65,AWS 0128 MB
aws,dotnet,128,eu-central-1,748,679,69,AWS 0128 MB
aws,dotnet,128,eu-central-1,743,678,65,AWS 0128 MB
aws,dotnet,128,eu-central-1,766,697,69,AWS 0128 MB
aws,dotnet,128,eu-central-1,755,679,76,AWS 0128 MB
aws,dotnet,128,eu-central-1,760,674,86,AWS 0128 MB
aws,dotnet,128,eu-central-1,721,643,78,AWS 0128 MB
aws,dotnet,128,eu-central-1,743,681,62,AWS 0128 MB
aws,dotnet,128,eu-central-1,736,658,78,AWS 0128 MB
aws,dotnet,128,eu-central-1,756,660,96,AWS 0128 MB
aws,dotnet,128,eu-central-1,719,646,73,AWS 0128 MB
aws,dotnet,128,eu-central-1,1090,667,423,AWS 0128 MB
aws,dotnet,128,eu-central-1,849,678,171,AWS 0128 MB
aws,dotnet,128,eu-central-1,730,666,64,AWS 0128 MB
aws,dotnet,128,eu-central-1,742,670,72,AWS 0128 MB
aws,dotnet,128,eu-central-1,740,679,61,AWS 0128 MB
aws,dotnet,128,eu-central-1,738,666,72,AWS 0128 MB
aws,dotnet,128,eu-central-1,769,682,87,AWS 0128 MB
aws,dotnet,128,eu-central-1,759,663,96,AWS 0128 MB
aws,dotnet,128,eu-central-1,739,677,62,AWS 0128 MB
aws,dotnet,128,eu-central-1,755,662,93,AWS 0128 MB
aws,dotnet,128,eu-central-1,736,666,70,AWS 0128 MB
aws,dotnet,128,eu-central-1,740,655,85,AWS 0128 MB
aws,dotnet,128,eu-central-1,763,694,69,AWS 0128 MB
aws,dotnet,128,eu-central-1,720,662,58,AWS 0128 MB
aws,dotnet,128,eu-central-1,759,663,96,AWS 0128 MB
aws,dotnet,128,eu-central-1,742,663,79,AWS 0128 MB
aws,dotnet,128,eu-central-1,760,670,90,AWS 0128 MB
aws,dotnet,128,eu-central-1,778,649,129,AWS 0128 MB
aws,dotnet,128,eu-central-1,792,655,137,AWS 0128 MB
aws,dotnet,128,eu-central-1,733,657,76,AWS 0128 MB
aws,dotnet,256,eu-central-1,501,340,161,AWS 0256 MB
aws,dotnet,256,eu-central-1,413,339,74,AWS 0256 MB
aws,dotnet,256,eu-central-1,393,323,70,AWS 0256 MB
aws,dotnet,256,eu-central-1,407,335,72,AWS 0256 MB
aws,dotnet,256,eu-central-1,403,339,64,AWS 0256 MB
aws,dotnet,256,eu-central-1,401,326,75,AWS 0256 MB
aws,dotnet,256,eu-central-1,397,327,70,AWS 0256 MB
aws,dotnet,256,eu-central-1,436,343,93,AWS 0256 MB
aws,dotnet,256,eu-central-1,399,318,81,AWS 0256 MB
aws,dotnet,256,eu-central-1,397,326,71,AWS 0256 MB
aws,dotnet,256,eu-central-1,376,306,70,AWS 0256 MB
aws,dotnet,256,eu-central-1,395,319,76,AWS 0256 MB
aws,dotnet,256,eu-central-1,411,327,84,AWS 0256 MB
aws,dotnet,256,eu-central-1,413,328,85,AWS 0256 MB
aws,dotnet,256,eu-central-1,393,335,58,AWS 0256 MB
aws,dotnet,256,eu-central-1,391,323,68,AWS 0256 MB
aws,dotnet,256,eu-central-1,726,343,383,AWS 0256 MB
aws,dotnet,256,eu-central-1,750,346,404,AWS 0256 MB
aws,dotnet,256,eu-central-1,438,356,82,AWS 0256 MB
aws,dotnet,256,eu-central-1,412,336,76,AWS 0256 MB
aws,dotnet,256,eu-central-1,390,327,63,AWS 0256 MB
aws,dotnet,256,eu-central-1,407,327,80,AWS 0256 MB
aws,dotnet,256,eu-central-1,427,345,82,AWS 0256 MB
aws,dotnet,256,eu-central-1,397,323,74,AWS 0256 MB
aws,dotnet,256,eu-central-1,394,340,54,AWS 0256 MB
aws,dotnet,256,eu-central-1,436,338,98,AWS 0256 MB
aws,dotnet,256,eu-central-1,398,324,74,AWS 0256 MB
aws,dotnet,256,eu-central-1,417,331,86,AWS 0256 MB
aws,dotnet,256,eu-central-1,377,314,63,AWS 0256 MB
aws,dotnet,256,eu-central-1,396,327,69,AWS 0256 MB
aws,dotnet,256,eu-central-1,391,330,61,AWS 0256 MB
aws,dotnet,256,eu-central-1,411,339,72,AWS 0256 MB
aws,dotnet,256,eu-central-1,411,343,68,AWS 0256 MB
aws,dotnet,256,eu-central-1,405,315,90,AWS 0256 MB
aws,dotnet,256,eu-central-1,388,335,53,AWS 0256 MB
aws,dotnet,256,eu-central-1,364,307,57,AWS 0256 MB
aws,dotnet,256,eu-central-1,393,319,74,AWS 0256 MB
aws,dotnet,256,eu-central-1,403,324,79,AWS 0256 MB
aws,dotnet,256,eu-central-1,401,323,78,AWS 0256 MB
aws,dotnet,256,eu-central-1,400,323,77,AWS 0256 MB
aws,dotnet,256,eu-central-1,407,333,74,AWS 0256 MB
aws,dotnet,256,eu-central-1,386,331,55,AWS 0256 MB
aws,dotnet,256,eu-central-1,405,335,70,AWS 0256 MB
aws,dotnet,256,eu-central-1,387,312,75,AWS 0256 MB
aws,dotnet,256,eu-central-1,401,331,70,AWS 0256 MB
aws,dotnet,256,eu-central-1,399,335,64,AWS 0256 MB
aws,dotnet,256,eu-central-1,415,335,80,AWS 0256 MB
aws,dotnet,256,eu-central-1,399,315,84,AWS 0256 MB
aws,dotnet,256,eu-central-1,411,321,90,AWS 0256 MB
aws,dotnet,256,eu-central-1,414,327,87,AWS 0256 MB
aws,dotnet,256,eu-central-1,682,339,343,AWS 0256 MB
aws,dotnet,256,eu-central-1,409,338,71,AWS 0256 MB
aws,dotnet,256,eu-central-1,421,334,87,AWS 0256 MB
aws,dotnet,256,eu-central-1,389,327,62,AWS 0256 MB
aws,dotnet,256,eu-central-1,410,334,76,AWS 0256 MB
aws,dotnet,256,eu-central-1,369,310,59,AWS 0256 MB
aws,dotnet,256,eu-central-1,394,335,59,AWS 0256 MB
aws,dotnet,256,eu-central-1,389,331,58,AWS 0256 MB
aws,dotnet,256,eu-central-1,407,337,70,AWS 0256 MB
aws,dotnet,256,eu-central-1,392,336,56,AWS 0256 MB
aws,dotnet,256,eu-central-1,388,324,64,AWS 0256 MB
aws,dotnet,256,eu-central-1,410,335,75,AWS 0256 MB
aws,dotnet,256,eu-central-1,408,327,81,AWS 0256 MB
aws,dotnet,256,eu-central-1,417,353,64,AWS 0256 MB
aws,dotnet,256,eu-central-1,436,364,72,AWS 0256 MB
aws,dotnet,256,eu-central-1,420,339,81,AWS 0256 MB
aws,dotnet,256,eu-central-1,414,356,58,AWS 0256 MB
aws,dotnet,256,eu-central-1,433,359,74,AWS 0256 MB
aws,dotnet,256,eu-central-1,414,339,75,AWS 0256 MB
aws,dotnet,256,eu-central-1,394,327,67,AWS 0256 MB
aws,dotnet,256,eu-central-1,417,343,74,AWS 0256 MB
aws,dotnet,256,eu-central-1,391,319,72,AWS 0256 MB
aws,dotnet,256,eu-central-1,420,307,113,AWS 0256 MB
aws,dotnet,256,eu-central-1,396,323,73,AWS 0256 MB
aws,dotnet,256,eu-central-1,404,307,97,AWS 0256 MB
aws,dotnet,256,eu-central-1,379,327,52,AWS 0256 MB
aws,dotnet,256,eu-central-1,420,346,74,AWS 0256 MB
aws,dotnet,256,eu-central-1,380,316,64,AWS 0256 MB
aws,dotnet,256,eu-central-1,380,323,57,AWS 0256 MB
aws,dotnet,256,eu-central-1,377,323,54,AWS 0256 MB
aws,dotnet,256,eu-central-1,379,315,64,AWS 0256 MB
aws,dotnet,256,eu-central-1,397,331,66,AWS 0256 MB
aws,dotnet,256,eu-central-1,689,335,354,AWS 0256 MB
aws,dotnet,256,eu-central-1,388,335,53,AWS 0256 MB
aws,dotnet,256,eu-central-1,390,328,62,AWS 0256 MB
aws,dotnet,256,eu-central-1,406,323,83,AWS 0256 MB
aws,dotnet,256,eu-central-1,406,335,71,AWS 0256 MB
aws,dotnet,256,eu-central-1,386,327,59,AWS 0256 MB
aws,dotnet,256,eu-central-1,404,341,63,AWS 0256 MB
aws,dotnet,256,eu-central-1,388,327,61,AWS 0256 MB
aws,dotnet,256,eu-central-1,404,331,73,AWS 0256 MB
aws,dotnet,256,eu-central-1,397,315,82,AWS 0256 MB
aws,dotnet,256,eu-central-1,379,323,56,AWS 0256 MB
aws,dotnet,256,eu-central-1,418,335,83,AWS 0256 MB
aws,dotnet,256,eu-central-1,413,307,106,AWS 0256 MB
aws,dotnet,256,eu-central-1,420,332,88,AWS 0256 MB
aws,dotnet,256,eu-central-1,397,339,58,AWS 0256 MB
aws,dotnet,256,eu-central-1,411,331,80,AWS 0256 MB
aws,dotnet,256,eu-central-1,493,311,182,AWS 0256 MB
aws,dotnet,256,eu-central-1,380,327,53,AWS 0256 MB
aws,dotnet,512,eu-central-1,282,176,106,AWS 0512 MB
aws,dotnet,512,eu-central-1,247,167,80,AWS 0512 MB
aws,dotnet,512,eu-central-1,249,154,95,AWS 0512 MB
aws,dotnet,512,eu-central-1,228,151,77,AWS 0512 MB
aws,dotnet,512,eu-central-1,227,159,68,AWS 0512 MB
aws,dotnet,512,eu-central-1,222,151,71,AWS 0512 MB
aws,dotnet,512,eu-central-1,240,159,81,AWS 0512 MB
aws,dotnet,512,eu-central-1,222,158,64,AWS 0512 MB
aws,dotnet,512,eu-central-1,221,155,66,AWS 0512 MB
aws,dotnet,512,eu-central-1,241,167,74,AWS 0512 MB
aws,dotnet,512,eu-central-1,220,151,69,AWS 0512 MB
aws,dotnet,512,eu-central-1,233,151,82,AWS 0512 MB
aws,dotnet,512,eu-central-1,238,155,83,AWS 0512 MB
aws,dotnet,512,eu-central-1,238,154,84,AWS 0512 MB
aws,dotnet,512,eu-central-1,217,150,67,AWS 0512 MB
aws,dotnet,512,eu-central-1,239,167,72,AWS 0512 MB
aws,dotnet,512,eu-central-1,227,154,73,AWS 0512 MB
aws,dotnet,512,eu-central-1,229,155,74,AWS 0512 MB
aws,dotnet,512,eu-central-1,255,166,89,AWS 0512 MB
aws,dotnet,512,eu-central-1,231,159,72,AWS 0512 MB
aws,dotnet,512,eu-central-1,221,155,66,AWS 0512 MB
aws,dotnet,512,eu-central-1,225,159,66,AWS 0512 MB
aws,dotnet,512,eu-central-1,224,151,73,AWS 0512 MB
aws,dotnet,512,eu-central-1,242,163,79,AWS 0512 MB
aws,dotnet,512,eu-central-1,240,158,82,AWS 0512 MB
aws,dotnet,512,eu-central-1,242,147,95,AWS 0512 MB
aws,dotnet,512,eu-central-1,242,160,82,AWS 0512 MB
aws,dotnet,512,eu-central-1,237,155,82,AWS 0512 MB
aws,dotnet,512,eu-central-1,239,167,72,AWS 0512 MB
aws,dotnet,512,eu-central-1,232,157,75,AWS 0512 MB
aws,dotnet,512,eu-central-1,249,175,74,AWS 0512 MB
aws,dotnet,512,eu-central-1,234,163,71,AWS 0512 MB
aws,dotnet,512,eu-central-1,268,167,101,AWS 0512 MB
aws,dotnet,512,eu-central-1,253,169,84,AWS 0512 MB
aws,dotnet,512,eu-central-1,230,162,68,AWS 0512 MB
aws,dotnet,512,eu-central-1,228,166,62,AWS 0512 MB
aws,dotnet,512,eu-central-1,236,151,85,AWS 0512 MB
aws,dotnet,512,eu-central-1,250,155,95,AWS 0512 MB
aws,dotnet,512,eu-central-1,244,167,77,AWS 0512 MB
aws,dotnet,512,eu-central-1,249,166,83,AWS 0512 MB
aws,dotnet,512,eu-central-1,242,159,83,AWS 0512 MB
aws,dotnet,512,eu-central-1,224,163,61,AWS 0512 MB
aws,dotnet,512,eu-central-1,254,180,74,AWS 0512 MB
aws,dotnet,512,eu-central-1,237,168,69,AWS 0512 MB
aws,dotnet,512,eu-central-1,215,146,69,AWS 0512 MB
aws,dotnet,512,eu-central-1,237,166,71,AWS 0512 MB
aws,dotnet,512,eu-central-1,232,159,73,AWS 0512 MB
aws,dotnet,512,eu-central-1,723,158,565,AWS 0512 MB
aws,dotnet,512,eu-central-1,301,163,138,AWS 0512 MB
aws,dotnet,512,eu-central-1,255,167,88,AWS 0512 MB
aws,dotnet,512,eu-central-1,234,162,72,AWS 0512 MB
aws,dotnet,512,eu-central-1,232,163,69,AWS 0512 MB
aws,dotnet,512,eu-central-1,410,166,244,AWS 0512 MB
aws,dotnet,512,eu-central-1,229,155,74,AWS 0512 MB
aws,dotnet,512,eu-central-1,230,167,63,AWS 0512 MB
aws,dotnet,512,eu-central-1,228,159,69,AWS 0512 MB
aws,dotnet,512,eu-central-1,427,159,268,AWS 0512 MB
aws,dotnet,512,eu-central-1,213,154,59,AWS 0512 MB
aws,dotnet,512,eu-central-1,229,158,71,AWS 0512 MB
aws,dotnet,512,eu-central-1,243,163,80,AWS 0512 MB
aws,dotnet,512,eu-central-1,246,167,79,AWS 0512 MB
aws,dotnet,512,eu-central-1,231,147,84,AWS 0512 MB
aws,dotnet,512,eu-central-1,231,163,68,AWS 0512 MB
aws,dotnet,512,eu-central-1,212,147,65,AWS 0512 MB
aws,dotnet,512,eu-central-1,231,159,72,AWS 0512 MB
aws,dotnet,512,eu-central-1,222,162,60,AWS 0512 MB
aws,dotnet,512,eu-central-1,246,155,91,AWS 0512 MB
aws,dotnet,512,eu-central-1,230,163,67,AWS 0512 MB
aws,dotnet,512,eu-central-1,237,162,75,AWS 0512 MB
aws,dotnet,512,eu-central-1,232,155,77,AWS 0512 MB
aws,dotnet,512,eu-central-1,233,160,73,AWS 0512 MB
aws,dotnet,512,eu-central-1,232,164,68,AWS 0512 MB
aws,dotnet,512,eu-central-1,421,148,273,AWS 0512 MB
aws,dotnet,512,eu-central-1,270,163,107,AWS 0512 MB
aws,dotnet,512,eu-central-1,233,164,69,AWS 0512 MB
aws,dotnet,512,eu-central-1,224,159,65,AWS 0512 MB
aws,dotnet,512,eu-central-1,218,160,58,AWS 0512 MB
aws,dotnet,512,eu-central-1,220,154,66,AWS 0512 MB
aws,dotnet,512,eu-central-1,640,166,474,AWS 0512 MB
aws,dotnet,512,eu-central-1,242,163,79,AWS 0512 MB
aws,dotnet,512,eu-central-1,534,159,375,AWS 0512 MB
aws,dotnet,512,eu-central-1,214,159,55,AWS 0512 MB
aws,dotnet,512,eu-central-1,236,151,85,AWS 0512 MB
aws,dotnet,512,eu-central-1,236,155,81,AWS 0512 MB
aws,dotnet,512,eu-central-1,234,167,67,AWS 0512 MB
aws,dotnet,512,eu-central-1,234,154,80,AWS 0512 MB
aws,dotnet,512,eu-central-1,239,154,85,AWS 0512 MB
aws,dotnet,512,eu-central-1,233,159,74,AWS 0512 MB
aws,dotnet,512,eu-central-1,232,159,73,AWS 0512 MB
aws,dotnet,512,eu-central-1,235,159,76,AWS 0512 MB
aws,dotnet,512,eu-central-1,245,160,85,AWS 0512 MB
aws,dotnet,512,eu-central-1,229,159,70,AWS 0512 MB
aws,dotnet,512,eu-central-1,676,151,525,AWS 0512 MB
aws,dotnet,512,eu-central-1,233,163,70,AWS 0512 MB
aws,dotnet,512,eu-central-1,249,166,83,AWS 0512 MB
aws,dotnet,512,eu-central-1,227,160,67,AWS 0512 MB
aws,dotnet,512,eu-central-1,231,159,72,AWS 0512 MB
aws,dotnet,512,eu-central-1,244,154,90,AWS 0512 MB
aws,dotnet,512,eu-central-1,251,162,89,AWS 0512 MB
aws,dotnet,512,eu-central-1,224,155,69,AWS 0512 MB
aws,dotnet,1024,eu-central-1,459,79,380,AWS 1024 MB
aws,dotnet,1024,eu-central-1,150,78,72,AWS 1024 MB
aws,dotnet,1024,eu-central-1,145,86,59,AWS 1024 MB
aws,dotnet,1024,eu-central-1,148,81,67,AWS 1024 MB
aws,dotnet,1024,eu-central-1,144,86,58,AWS 1024 MB
aws,dotnet,1024,eu-central-1,148,78,70,AWS 1024 MB
aws,dotnet,1024,eu-central-1,157,86,71,AWS 1024 MB
aws,dotnet,1024,eu-central-1,138,82,56,AWS 1024 MB
aws,dotnet,1024,eu-central-1,140,86,54,AWS 1024 MB
aws,dotnet,1024,eu-central-1,156,78,78,AWS 1024 MB
aws,dotnet,1024,eu-central-1,156,78,78,AWS 1024 MB
aws,dotnet,1024,eu-central-1,136,74,62,AWS 1024 MB
aws,dotnet,1024,eu-central-1,147,82,65,AWS 1024 MB
aws,dotnet,1024,eu-central-1,210,83,127,AWS 1024 MB
aws,dotnet,1024,eu-central-1,158,78,80,AWS 1024 MB
aws,dotnet,1024,eu-central-1,147,83,64,AWS 1024 MB
aws,dotnet,1024,eu-central-1,158,87,71,AWS 1024 MB
aws,dotnet,1024,eu-central-1,165,74,91,AWS 1024 MB
aws,dotnet,1024,eu-central-1,129,74,55,AWS 1024 MB
aws,dotnet,1024,eu-central-1,157,83,74,AWS 1024 MB
aws,dotnet,1024,eu-central-1,157,88,69,AWS 1024 MB
aws,dotnet,1024,eu-central-1,136,79,57,AWS 1024 MB
aws,dotnet,1024,eu-central-1,132,78,54,AWS 1024 MB
aws,dotnet,1024,eu-central-1,153,83,70,AWS 1024 MB
aws,dotnet,1024,eu-central-1,150,78,72,AWS 1024 MB
aws,dotnet,1024,eu-central-1,165,78,87,AWS 1024 MB
aws,dotnet,1024,eu-central-1,167,84,83,AWS 1024 MB
aws,dotnet,1024,eu-central-1,144,79,65,AWS 1024 MB
aws,dotnet,1024,eu-central-1,182,79,103,AWS 1024 MB
aws,dotnet,1024,eu-central-1,131,74,57,AWS 1024 MB
aws,dotnet,1024,eu-central-1,162,87,75,AWS 1024 MB
aws,dotnet,1024,eu-central-1,157,82,75,AWS 1024 MB
aws,dotnet,1024,eu-central-1,156,84,72,AWS 1024 MB
aws,dotnet,1024,eu-central-1,140,78,62,AWS 1024 MB
aws,dotnet,1024,eu-central-1,137,82,55,AWS 1024 MB
aws,dotnet,1024,eu-central-1,155,82,73,AWS 1024 MB
aws,dotnet,1024,eu-central-1,151,82,69,AWS 1024 MB
aws,dotnet,1024,eu-central-1,131,80,51,AWS 1024 MB
aws,dotnet,1024,eu-central-1,153,75,78,AWS 1024 MB
aws,dotnet,1024,eu-central-1,141,83,58,AWS 1024 MB
aws,dotnet,1024,eu-central-1,159,87,72,AWS 1024 MB
aws,dotnet,1024,eu-central-1,134,83,51,AWS 1024 MB
aws,dotnet,1024,eu-central-1,141,78,63,AWS 1024 MB
aws,dotnet,1024,eu-central-1,153,83,70,AWS 1024 MB
aws,dotnet,1024,eu-central-1,152,79,73,AWS 1024 MB
aws,dotnet,1024,eu-central-1,150,87,63,AWS 1024 MB
aws,dotnet,1024,eu-central-1,153,76,77,AWS 1024 MB
aws,dotnet,1024,eu-central-1,133,83,50,AWS 1024 MB
aws,dotnet,1024,eu-central-1,137,78,59,AWS 1024 MB
aws,dotnet,1024,eu-central-1,149,86,63,AWS 1024 MB
aws,dotnet,1024,eu-central-1,403,84,319,AWS 1024 MB
aws,dotnet,1024,eu-central-1,133,78,55,AWS 1024 MB
aws,dotnet,1024,eu-central-1,150,79,71,AWS 1024 MB
aws,dotnet,1024,eu-central-1,146,82,64,AWS 1024 MB
aws,dotnet,1024,eu-central-1,145,87,58,AWS 1024 MB
aws,dotnet,1024,eu-central-1,145,87,58,AWS 1024 MB
aws,dotnet,1024,eu-central-1,142,86,56,AWS 1024 MB
aws,dotnet,1024,eu-central-1,161,78,83,AWS 1024 MB
aws,dotnet,1024,eu-central-1,130,78,52,AWS 1024 MB
aws,dotnet,1024,eu-central-1,145,79,66,AWS 1024 MB
aws,dotnet,1024,eu-central-1,137,83,54,AWS 1024 MB
aws,dotnet,1024,eu-central-1,146,78,68,AWS 1024 MB
aws,dotnet,1024,eu-central-1,142,79,63,AWS 1024 MB
aws,dotnet,1024,eu-central-1,145,74,71,AWS 1024 MB
aws,dotnet,1024,eu-central-1,138,78,60,AWS 1024 MB
aws,dotnet,1024,eu-central-1,134,83,51,AWS 1024 MB
aws,dotnet,1024,eu-central-1,153,82,71,AWS 1024 MB
aws,dotnet,1024,eu-central-1,153,82,71,AWS 1024 MB
aws,dotnet,1024,eu-central-1,157,78,79,AWS 1024 MB
aws,dotnet,1024,eu-central-1,147,75,72,AWS 1024 MB
aws,dotnet,1024,eu-central-1,147,83,64,AWS 1024 MB
aws,dotnet,1024,eu-central-1,150,74,76,AWS 1024 MB
aws,dotnet,1024,eu-central-1,608,78,530,AWS 1024 MB
aws,dotnet,1024,eu-central-1,161,80,81,AWS 1024 MB
aws,dotnet,1024,eu-central-1,143,75,68,AWS 1024 MB
aws,dotnet,1024,eu-central-1,158,79,79,AWS 1024 MB
aws,dotnet,1024,eu-central-1,145,79,66,AWS 1024 MB
aws,dotnet,1024,eu-central-1,140,79,61,AWS 1024 MB
aws,dotnet,1024,eu-central-1,158,78,80,AWS 1024 MB
aws,dotnet,1024,eu-central-1,140,78,62,AWS 1024 MB
aws,dotnet,1024,eu-central-1,157,82,75,AWS 1024 MB
aws,dotnet,1024,eu-central-1,153,86,67,AWS 1024 MB
aws,dotnet,1024,eu-central-1,135,78,57,AWS 1024 MB
aws,dotnet,1024,eu-central-1,155,78,77,AWS 1024 MB
aws,dotnet,1024,eu-central-1,156,79,77,AWS 1024 MB
aws,dotnet,1024,eu-central-1,153,78,75,AWS 1024 MB
aws,dotnet,1024,eu-central-1,147,78,69,AWS 1024 MB
aws,dotnet,1024,eu-central-1,133,74,59,AWS 1024 MB
aws,dotnet,1024,eu-central-1,180,74,106,AWS 1024 MB
aws,dotnet,1024,eu-central-1,147,78,69,AWS 1024 MB
aws,dotnet,1024,eu-central-1,133,74,59,AWS 1024 MB
aws,dotnet,1024,eu-central-1,133,74,59,AWS 1024 MB
aws,dotnet,1024,eu-central-1,132,80,52,AWS 1024 MB
aws,dotnet,1024,eu-central-1,131,79,52,AWS 1024 MB
aws,dotnet,1024,eu-central-1,135,75,60,AWS 1024 MB
aws,dotnet,1024,eu-central-1,148,83,65,AWS 1024 MB
aws,dotnet,1024,eu-central-1,147,78,69,AWS 1024 MB
aws,dotnet,1024,eu-central-1,338,82,256,AWS 1024 MB
aws,dotnet,1024,eu-central-1,162,86,76,AWS 1024 MB
aws,dotnet,1024,eu-central-1,126,74,52,AWS 1024 MB
aws,dotnet,2048,eu-central-1,163,50,113,AWS 2048 MB
aws,dotnet,2048,eu-central-1,124,50,74,AWS 2048 MB
aws,dotnet,2048,eu-central-1,114,50,64,AWS 2048 MB
aws,dotnet,2048,eu-central-1,102,50,52,AWS 2048 MB
aws,dotnet,2048,eu-central-1,112,51,61,AWS 2048 MB
aws,dotnet,2048,eu-central-1,107,50,57,AWS 2048 MB
aws,dotnet,2048,eu-central-1,128,50,78,AWS 2048 MB
aws,dotnet,2048,eu-central-1,135,50,85,AWS 2048 MB
aws,dotnet,2048,eu-central-1,123,50,73,AWS 2048 MB
aws,dotnet,2048,eu-central-1,122,50,72,AWS 2048 MB
aws,dotnet,2048,eu-central-1,125,50,75,AWS 2048 MB
aws,dotnet,2048,eu-central-1,112,50,62,AWS 2048 MB
aws,dotnet,2048,eu-central-1,143,50,93,AWS 2048 MB
aws,dotnet,2048,eu-central-1,119,50,69,AWS 2048 MB
aws,dotnet,2048,eu-central-1,123,50,73,AWS 2048 MB
aws,dotnet,2048,eu-central-1,110,50,60,AWS 2048 MB
aws,dotnet,2048,eu-central-1,114,50,64,AWS 2048 MB
aws,dotnet,2048,eu-central-1,119,50,69,AWS 2048 MB
aws,dotnet,2048,eu-central-1,144,50,94,AWS 2048 MB
aws,dotnet,2048,eu-central-1,125,51,74,AWS 2048 MB
aws,dotnet,2048,eu-central-1,137,50,87,AWS 2048 MB
aws,dotnet,2048,eu-central-1,117,50,67,AWS 2048 MB
aws,dotnet,2048,eu-central-1,118,50,68,AWS 2048 MB
aws,dotnet,2048,eu-central-1,117,50,67,AWS 2048 MB
aws,dotnet,2048,eu-central-1,140,50,90,AWS 2048 MB
aws,dotnet,2048,eu-central-1,131,50,81,AWS 2048 MB
aws,dotnet,2048,eu-central-1,119,50,69,AWS 2048 MB
aws,dotnet,2048,eu-central-1,105,50,55,AWS 2048 MB
aws,dotnet,2048,eu-central-1,121,50,71,AWS 2048 MB
aws,dotnet,2048,eu-central-1,121,50,71,AWS 2048 MB
aws,dotnet,2048,eu-central-1,113,50,63,AWS 2048 MB
aws,dotnet,2048,eu-central-1,127,50,77,AWS 2048 MB
aws,dotnet,2048,eu-central-1,127,50,77,AWS 2048 MB
aws,dotnet,2048,eu-central-1,113,50,63,AWS 2048 MB
aws,dotnet,2048,eu-central-1,121,50,71,AWS 2048 MB
aws,dotnet,2048,eu-central-1,124,50,74,AWS 2048 MB
aws,dotnet,2048,eu-central-1,137,50,87,AWS 2048 MB
aws,dotnet,2048,eu-central-1,118,50,68,AWS 2048 MB
aws,dotnet,2048,eu-central-1,112,50,62,AWS 2048 MB
aws,dotnet,2048,eu-central-1,125,51,74,AWS 2048 MB
aws,dotnet,2048,eu-central-1,121,50,71,AWS 2048 MB
aws,dotnet,2048,eu-central-1,115,50,65,AWS 2048 MB
aws,dotnet,2048,eu-central-1,123,50,73,AWS 2048 MB
aws,dotnet,2048,eu-central-1,132,50,82,AWS 2048 MB
aws,dotnet,2048,eu-central-1,118,50,68,AWS 2048 MB
aws,dotnet,2048,eu-central-1,128,50,78,AWS 2048 MB
aws,dotnet,2048,eu-central-1,120,50,70,AWS 2048 MB
aws,dotnet,2048,eu-central-1,122,50,72,AWS 2048 MB
aws,dotnet,2048,eu-central-1,141,51,90,AWS 2048 MB
aws,dotnet,2048,eu-central-1,141,50,91,AWS 2048 MB
aws,dotnet,2048,eu-central-1,109,56,53,AWS 2048 MB
aws,dotnet,2048,eu-central-1,133,63,70,AWS 2048 MB
aws,dotnet,2048,eu-central-1,120,51,69,AWS 2048 MB
aws,dotnet,2048,eu-central-1,123,50,73,AWS 2048 MB
aws,dotnet,2048,eu-central-1,118,50,68,AWS 2048 MB
aws,dotnet,2048,eu-central-1,104,50,54,AWS 2048 MB
aws,dotnet,2048,eu-central-1,146,64,82,AWS 2048 MB
aws,dotnet,2048,eu-central-1,136,61,75,AWS 2048 MB
aws,dotnet,2048,eu-central-1,115,51,64,AWS 2048 MB
aws,dotnet,2048,eu-central-1,117,50,67,AWS 2048 MB
aws,dotnet,2048,eu-central-1,146,50,96,AWS 2048 MB
aws,dotnet,2048,eu-central-1,612,50,562,AWS 2048 MB
aws,dotnet,2048,eu-central-1,110,50,60,AWS 2048 MB
aws,dotnet,2048,eu-central-1,117,50,67,AWS 2048 MB
aws,dotnet,2048,eu-central-1,121,51,70,AWS 2048 MB
aws,dotnet,2048,eu-central-1,109,50,59,AWS 2048 MB
aws,dotnet,2048,eu-central-1,121,50,71,AWS 2048 MB
aws,dotnet,2048,eu-central-1,123,50,73,AWS 2048 MB
aws,dotnet,2048,eu-central-1,126,51,75,AWS 2048 MB
aws,dotnet,2048,eu-central-1,136,50,86,AWS 2048 MB
aws,dotnet,2048,eu-central-1,102,50,52,AWS 2048 MB
aws,dotnet,2048,eu-central-1,114,50,64,AWS 2048 MB
aws,dotnet,2048,eu-central-1,134,50,84,AWS 2048 MB
aws,dotnet,2048,eu-central-1,142,50,92,AWS 2048 MB
aws,dotnet,2048,eu-central-1,120,50,70,AWS 2048 MB
aws,dotnet,2048,eu-central-1,132,50,82,AWS 2048 MB
aws,dotnet,2048,eu-central-1,116,50,66,AWS 2048 MB
aws,dotnet,2048,eu-central-1,117,50,67,AWS 2048 MB
aws,dotnet,2048,eu-central-1,120,51,69,AWS 2048 MB
aws,dotnet,2048,eu-central-1,120,52,68,AWS 2048 MB
aws,dotnet,2048,eu-central-1,137,50,87,AWS 2048 MB
aws,dotnet,2048,eu-central-1,128,50,78,AWS 2048 MB
aws,dotnet,2048,eu-central-1,108,50,58,AWS 2048 MB
aws,dotnet,2048,eu-central-1,113,50,63,AWS 2048 MB
aws,dotnet,2048,eu-central-1,137,50,87,AWS 2048 MB
aws,dotnet,2048,eu-central-1,118,50,68,AWS 2048 MB
aws,dotnet,2048,eu-central-1,101,50,51,AWS 2048 MB
aws,dotnet,2048,eu-central-1,126,50,76,AWS 2048 MB
aws,dotnet,2048,eu-central-1,126,50,76,AWS 2048 MB
aws,dotnet,2048,eu-central-1,128,50,78,AWS 2048 MB
aws,dotnet,2048,eu-central-1,102,50,52,AWS 2048 MB
aws,dotnet,2048,eu-central-1,127,50,77,AWS 2048 MB
aws,dotnet,2048,eu-central-1,122,50,72,AWS 2048 MB
aws,dotnet,2048,eu-central-1,126,50,76,AWS 2048 MB
aws,dotnet,2048,eu-central-1,100,50,50,AWS 2048 MB
aws,dotnet,2048,eu-central-1,128,50,78,AWS 2048 MB
aws,dotnet,2048,eu-central-1,147,50,97,AWS 2048 MB
aws,dotnet,2048,eu-central-1,111,50,61,AWS 2048 MB
aws,dotnet,2048,eu-central-1,103,50,53,AWS 2048 MB
aws,dotnet,2048,eu-central-1,121,51,70,AWS 2048 MB
azure,dotnet,1536,westeurope,417,86,331,Azure 1536 MB
azure,dotnet,1536,westeurope,243,87,156,Azure 1536 MB
azure,dotnet,1536,westeurope,197,84,113,Azure 1536 MB
azure,dotnet,1536,westeurope,226,83,143,Azure 1536 MB
azure,dotnet,1536,westeurope,228,96,132,Azure 1536 MB
azure,dotnet,1536,westeurope,240,89,151,Azure 1536 MB
azure,dotnet,1536,westeurope,260,127,133,Azure 1536 MB
azure,dotnet,1536,westeurope,336,100,236,Azure 1536 MB
azure,dotnet,1536,westeurope,233,87,146,Azure 1536 MB
azure,dotnet,1536,westeurope,246,107,139,Azure 1536 MB
azure,dotnet,1536,westeurope,227,88,139,Azure 1536 MB
azure,dotnet,1536,westeurope,224,97,127,Azure 1536 MB
azure,dotnet,1536,westeurope,236,97,139,Azure 1536 MB
azure,dotnet,1536,westeurope,236,89,147,Azure 1536 MB
azure,dotnet,1536,westeurope,319,87,232,Azure 1536 MB
azure,dotnet,1536,westeurope,208,85,123,Azure 1536 MB
azure,dotnet,1536,westeurope,248,109,139,Azure 1536 MB
azure,dotnet,1536,westeurope,218,88,130,Azure 1536 MB
azure,dotnet,1536,westeurope,234,85,149,Azure 1536 MB
azure,dotnet,1536,westeurope,237,97,140,Azure 1536 MB
azure,dotnet,1536,westeurope,210,88,122,Azure 1536 MB
azure,dotnet,1536,westeurope,338,92,246,Azure 1536 MB
azure,dotnet,1536,westeurope,207,83,124,Azure 1536 MB
azure,dotnet,1536,westeurope,255,107,148,Azure 1536 MB
azure,dotnet,1536,westeurope,225,88,137,Azure 1536 MB
azure,dotnet,1536,westeurope,206,86,120,Azure 1536 MB
azure,dotnet,1536,westeurope,233,85,148,Azure 1536 MB
azure,dotnet,1536,westeurope,227,94,133,Azure 1536 MB
azure,dotnet,1536,westeurope,289,87,202,Azure 1536 MB
azure,dotnet,1536,westeurope,204,89,115,Azure 1536 MB
azure,dotnet,1536,westeurope,321,100,221,Azure 1536 MB
azure,dotnet,1536,westeurope,266,104,162,Azure 1536 MB
azure,dotnet,1536,westeurope,251,95,156,Azure 1536 MB
azure,dotnet,1536,westeurope,247,95,152,Azure 1536 MB
azure,dotnet,1536,westeurope,206,85,121,Azure 1536 MB
azure,dotnet,1536,westeurope,603,85,518,Azure 1536 MB
azure,dotnet,1536,westeurope,214,96,118,Azure 1536 MB
azure,dotnet,1536,westeurope,243,89,154,Azure 1536 MB
azure,dotnet,1536,westeurope,231,85,146,Azure 1536 MB
azure,dotnet,1536,westeurope,244,99,145,Azure 1536 MB
azure,dotnet,1536,westeurope,224,87,137,Azure 1536 MB
azure,dotnet,1536,westeurope,191,89,102,Azure 1536 MB
azure,dotnet,1536,westeurope,320,83,237,Azure 1536 MB
azure,dotnet,1536,westeurope,216,97,119,Azure 1536 MB
azure,dotnet,1536,westeurope,224,89,135,Azure 1536 MB
azure,dotnet,1536,westeurope,232,91,141,Azure 1536 MB
azure,dotnet,1536,westeurope,210,88,122,Azure 1536 MB
azure,dotnet,1536,westeurope,217,100,117,Azure 1536 MB
azure,dotnet,1536,westeurope,280,100,180,Azure 1536 MB
azure,dotnet,1536,westeurope,336,94,242,Azure 1536 MB
azure,dotnet,1536,westeurope,232,95,137,Azure 1536 MB
azure,dotnet,1536,westeurope,244,87,157,Azure 1536 MB
azure,dotnet,1536,westeurope,243,90,153,Azure 1536 MB
azure,dotnet,1536,westeurope,245,84,161,Azure 1536 MB
azure,dotnet,1536,westeurope,219,90,129,Azure 1536 MB
azure,dotnet,1536,westeurope,233,91,142,Azure 1536 MB
azure,dotnet,1536,westeurope,334,97,237,Azure 1536 MB
azure,dotnet,1536,westeurope,219,93,126,Azure 1536 MB
azure,dotnet,1536,westeurope,392,87,305,Azure 1536 MB
azure,dotnet,1536,westeurope,205,84,121,Azure 1536 MB
azure,dotnet,1536,westeurope,260,88,172,Azure 1536 MB
azure,dotnet,1536,westeurope,228,92,136,Azure 1536 MB
azure,dotnet,1536,westeurope,370,94,276,Azure 1536 MB
azure,dotnet,1536,westeurope,247,91,156,Azure 1536 MB
azure,dotnet,1536,westeurope,236,95,141,Azure 1536 MB
azure,dotnet,1536,westeurope,264,106,158,Azure 1536 MB
azure,dotnet,1536,westeurope,237,103,134,Azure 1536 MB
azure,dotnet,1536,westeurope,277,100,177,Azure 1536 MB
azure,dotnet,1536,westeurope,224,91,133,Azure 1536 MB
azure,dotnet,1536,westeurope,337,90,247,Azure 1536 MB
azure,dotnet,1536,westeurope,240,107,133,Azure 1536 MB
azure,dotnet,1536,westeurope,218,89,129,Azure 1536 MB
azure,dotnet,1536,westeurope,215,88,127,Azure 1536 MB
azure,dotnet,1536,westeurope,250,97,153,Azure 1536 MB
azure,dotnet,1536,westeurope,234,89,145,Azure 1536 MB
azure,dotnet,1536,westeurope,257,87,170,Azure 1536 MB
azure,dotnet,1536,westeurope,341,80,261,Azure 1536 MB
azure,dotnet,1536,westeurope,234,99,135,Azure 1536 MB
azure,dotnet,1536,westeurope,241,89,152,Azure 1536 MB
azure,dotnet,1536,westeurope,238,90,148,Azure 1536 MB
azure,dotnet,1536,westeurope,627,100,527,Azure 1536 MB
azure,dotnet,1536,westeurope,317,89,228,Azure 1536 MB
azure,dotnet,1536,westeurope,214,83,131,Azure 1536 MB
azure,dotnet,1536,westeurope,338,86,252,Azure 1536 MB
azure,dotnet,1536,westeurope,242,92,150,Azure 1536 MB
azure,dotnet,1536,westeurope,255,88,167,Azure 1536 MB
azure,dotnet,1536,westeurope,249,88,161,Azure 1536 MB
azure,dotnet,1536,westeurope,217,87,130,Azure 1536 MB
azure,dotnet,1536,westeurope,201,85,116,Azure 1536 MB
azure,dotnet,1536,westeurope,252,88,164,Azure 1536 MB
azure,dotnet,1536,westeurope,313,87,226,Azure 1536 MB
azure,dotnet,1536,westeurope,217,83,134,Azure 1536 MB
azure,dotnet,1536,westeurope,232,81,151,Azure 1536 MB
azure,dotnet,1536,westeurope,209,85,124,Azure 1536 MB
azure,dotnet,1536,westeurope,214,93,121,Azure 1536 MB
azure,dotnet,1536,westeurope,347,87,260,Azure 1536 MB
azure,dotnet,1536,westeurope,304,89,215,Azure 1536 MB
azure,dotnet,1536,westeurope,290,127,163,Azure 1536 MB
azure,dotnet,1536,westeurope,195,86,109,Azure 1536 MB
azure,dotnet,1536,westeurope,240,92,148,Azure 1536 MB
azureWindows,dotnet,1536,westeurope,724,282,442,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,710,278,432,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,441,250,191,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,355,245,110,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,407,258,149,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,373,231,142,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,379,260,119,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,536,248,288,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,371,257,114,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,374,257,117,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,385,245,140,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,378,254,124,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,371,243,128,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,382,242,140,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,703,400,303,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,374,252,122,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,365,260,105,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,373,251,122,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,374,252,122,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,388,243,145,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,354,245,109,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,516,244,272,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,361,250,111,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,350,250,100,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,374,246,128,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,388,243,145,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,356,242,114,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,370,258,112,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,533,243,290,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,346,247,99,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,359,253,106,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,367,241,126,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,398,245,153,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,365,244,121,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,353,246,107,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,848,269,579,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,356,252,104,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,362,250,112,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,400,248,152,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,366,248,118,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,361,243,118,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,385,257,128,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,540,239,301,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,362,257,105,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,365,253,112,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,383,244,139,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,389,250,139,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,352,244,108,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,395,249,146,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,509,238,271,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,402,255,147,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,363,249,114,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,385,240,145,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,366,253,113,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,368,246,122,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,379,257,122,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,522,254,268,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,366,247,119,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,367,252,115,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,350,236,114,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,429,273,156,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,377,248,129,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,561,259,302,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,578,283,295,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,369,253,116,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,396,276,120,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,328,249,79,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,376,247,129,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,395,247,148,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,511,250,261,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,369,249,120,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,366,256,110,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,376,251,125,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,365,250,115,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,390,250,140,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,363,246,117,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,514,245,269,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,364,253,111,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,371,245,126,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,348,237,111,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,735,266,469,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,592,276,316,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,362,254,108,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,523,245,278,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,356,246,110,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,383,250,133,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,441,280,161,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,374,247,127,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,350,240,110,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,378,249,129,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,514,242,272,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,379,247,132,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,405,285,120,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,369,237,132,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,370,258,112,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,383,244,139,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,551,286,265,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,369,250,119,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,365,238,127,Azure (Win) 1536 MB
azureWindows,dotnet,1536,westeurope,356,246,110,Azure (Win) 1536 MB
ibm,dotnet,128,eu-de,371,47,324,IBM 0128 MB
ibm,dotnet,128,eu-de,202,48,154,IBM 0128 MB
ibm,dotnet,128,eu-de,188,46,142,IBM 0128 MB
ibm,dotnet,128,eu-de,202,46,156,IBM 0128 MB
ibm,dotnet,128,eu-de,241,46,195,IBM 0128 MB
ibm,dotnet,128,eu-de,230,46,184,IBM 0128 MB
ibm,dotnet,128,eu-de,199,48,151,IBM 0128 MB
ibm,dotnet,128,eu-de,235,47,188,IBM 0128 MB
ibm,dotnet,128,eu-de,206,47,159,IBM 0128 MB
ibm,dotnet,128,eu-de,213,48,165,IBM 0128 MB
ibm,dotnet,128,eu-de,258,46,212,IBM 0128 MB
ibm,dotnet,128,eu-de,227,47,180,IBM 0128 MB
ibm,dotnet,128,eu-de,227,47,180,IBM 0128 MB
ibm,dotnet,128,eu-de,218,48,170,IBM 0128 MB
ibm,dotnet,128,eu-de,229,48,181,IBM 0128 MB
ibm,dotnet,128,eu-de,213,48,165,IBM 0128 MB
ibm,dotnet,128,eu-de,192,46,146,IBM 0128 MB
ibm,dotnet,128,eu-de,212,47,165,IBM 0128 MB
ibm,dotnet,128,eu-de,247,47,200,IBM 0128 MB
ibm,dotnet,128,eu-de,164,46,118,IBM 0128 MB
ibm,dotnet,128,eu-de,203,50,153,IBM 0128 MB
ibm,dotnet,128,eu-de,248,50,198,IBM 0128 MB
ibm,dotnet,128,eu-de,182,46,136,IBM 0128 MB
ibm,dotnet,128,eu-de,213,47,166,IBM 0128 MB
ibm,dotnet,128,eu-de,151,47,104,IBM 0128 MB
ibm,dotnet,128,eu-de,232,47,185,IBM 0128 MB
ibm,dotnet,128,eu-de,210,47,163,IBM 0128 MB
ibm,dotnet,128,eu-de,185,47,138,IBM 0128 MB
ibm,dotnet,128,eu-de,251,47,204,IBM 0128 MB
ibm,dotnet,128,eu-de,192,46,146,IBM 0128 MB
ibm,dotnet,128,eu-de,248,47,201,IBM 0128 MB
ibm,dotnet,128,eu-de,199,46,153,IBM 0128 MB
ibm,dotnet,128,eu-de,210,48,162,IBM 0128 MB
ibm,dotnet,128,eu-de,202,48,154,IBM 0128 MB
ibm,dotnet,128,eu-de,221,46,175,IBM 0128 MB
ibm,dotnet,128,eu-de,529,47,482,IBM 0128 MB
ibm,dotnet,128,eu-de,189,47,142,IBM 0128 MB
ibm,dotnet,128,eu-de,209,55,154,IBM 0128 MB
ibm,dotnet,128,eu-de,222,47,175,IBM 0128 MB
ibm,dotnet,128,eu-de,247,48,199,IBM 0128 MB
ibm,dotnet,128,eu-de,210,48,162,IBM 0128 MB
ibm,dotnet,128,eu-de,206,48,158,IBM 0128 MB
ibm,dotnet,128,eu-de,276,46,230,IBM 0128 MB
ibm,dotnet,128,eu-de,213,49,164,IBM 0128 MB
ibm,dotnet,128,eu-de,213,51,162,IBM 0128 MB
ibm,dotnet,128,eu-de,233,47,186,IBM 0128 MB
ibm,dotnet,128,eu-de,211,47,164,IBM 0128 MB
ibm,dotnet,128,eu-de,265,53,212,IBM 0128 MB
ibm,dotnet,128,eu-de,229,46,183,IBM 0128 MB
ibm,dotnet,128,eu-de,247,47,200,IBM 0128 MB
ibm,dotnet,128,eu-de,246,47,199,IBM 0128 MB
ibm,dotnet,128,eu-de,217,46,171,IBM 0128 MB
ibm,dotnet,128,eu-de,283,47,236,IBM 0128 MB
ibm,dotnet,128,eu-de,138,46,92,IBM 0128 MB
ibm,dotnet,128,eu-de,299,53,246,IBM 0128 MB
ibm,dotnet,128,eu-de,204,47,157,IBM 0128 MB
ibm,dotnet,128,eu-de,272,47,225,IBM 0128 MB
ibm,dotnet,128,eu-de,210,47,163,IBM 0128 MB
ibm,dotnet,128,eu-de,163,48,115,IBM 0128 MB
ibm,dotnet,128,eu-de,196,49,147,IBM 0128 MB
ibm,dotnet,128,eu-de,226,47,179,IBM 0128 MB
ibm,dotnet,128,eu-de,221,47,174,IBM 0128 MB
ibm,dotnet,128,eu-de,290,48,242,IBM 0128 MB
ibm,dotnet,128,eu-de,184,48,136,IBM 0128 MB
ibm,dotnet,128,eu-de,148,47,101,IBM 0128 MB
ibm,dotnet,128,eu-de,317,48,269,IBM 0128 MB
ibm,dotnet,128,eu-de,207,51,156,IBM 0128 MB
ibm,dotnet,128,eu-de,206,47,159,IBM 0128 MB
ibm,dotnet,128,eu-de,216,47,169,IBM 0128 MB
ibm,dotnet,128,eu-de,283,47,236,IBM 0128 MB
ibm,dotnet,128,eu-de,227,48,179,IBM 0128 MB
ibm,dotnet,128,eu-de,196,47,149,IBM 0128 MB
ibm,dotnet,128,eu-de,199,47,152,IBM 0128 MB
ibm,dotnet,128,eu-de,191,47,144,IBM 0128 MB
ibm,dotnet,128,eu-de,229,53,176,IBM 0128 MB
ibm,dotnet,128,eu-de,196,46,150,IBM 0128 MB
ibm,dotnet,128,eu-de,218,47,171,IBM 0128 MB
ibm,dotnet,128,eu-de,198,48,150,IBM 0128 MB
ibm,dotnet,128,eu-de,350,47,303,IBM 0128 MB
ibm,dotnet,128,eu-de,223,47,176,IBM 0128 MB
ibm,dotnet,128,eu-de,568,47,521,IBM 0128 MB
ibm,dotnet,128,eu-de,290,47,243,IBM 0128 MB
ibm,dotnet,128,eu-de,200,48,152,IBM 0128 MB
ibm,dotnet,128,eu-de,253,46,207,IBM 0128 MB
ibm,dotnet,128,eu-de,210,47,163,IBM 0128 MB
ibm,dotnet,128,eu-de,209,48,161,IBM 0128 MB
ibm,dotnet,128,eu-de,219,48,171,IBM 0128 MB
ibm,dotnet,128,eu-de,191,48,143,IBM 0128 MB
ibm,dotnet,128,eu-de,197,47,150,IBM 0128 MB
ibm,dotnet,128,eu-de,13869,84,13785,IBM 0128 MB
ibm,dotnet,128,eu-de,3386,88,3298,IBM 0128 MB
ibm,dotnet,128,eu-de,8912,90,8822,IBM 0128 MB
ibm,dotnet,128,eu-de,248,85,163,IBM 0128 MB
ibm,dotnet,128,eu-de,270,81,189,IBM 0128 MB
ibm,dotnet,128,eu-de,245,83,162,IBM 0128 MB
ibm,dotnet,128,eu-de,266,83,183,IBM 0128 MB
ibm,dotnet,128,eu-de,334,82,252,IBM 0128 MB
ibm,dotnet,128,eu-de,240,82,158,IBM 0128 MB
ibm,dotnet,128,eu-de,268,83,185,IBM 0128 MB
ibm,dotnet,128,eu-de,200,81,119,IBM 0128 MB
ibm,dotnet,256,eu-de,403,87,316,IBM 0256 MB
ibm,dotnet,256,eu-de,318,84,234,IBM 0256 MB
ibm,dotnet,256,eu-de,250,85,165,IBM 0256 MB
ibm,dotnet,256,eu-de,288,84,204,IBM 0256 MB
ibm,dotnet,256,eu-de,244,85,159,IBM 0256 MB
ibm,dotnet,256,eu-de,263,84,179,IBM 0256 MB
ibm,dotnet,256,eu-de,254,84,170,IBM 0256 MB
ibm,dotnet,256,eu-de,274,85,189,IBM 0256 MB
ibm,dotnet,256,eu-de,254,84,170,IBM 0256 MB
ibm,dotnet,256,eu-de,242,85,157,IBM 0256 MB
ibm,dotnet,256,eu-de,246,84,162,IBM 0256 MB
ibm,dotnet,256,eu-de,269,84,185,IBM 0256 MB
ibm,dotnet,256,eu-de,264,85,179,IBM 0256 MB
ibm,dotnet,256,eu-de,268,84,184,IBM 0256 MB
ibm,dotnet,256,eu-de,241,85,156,IBM 0256 MB
ibm,dotnet,256,eu-de,269,86,183,IBM 0256 MB
ibm,dotnet,256,eu-de,574,85,489,IBM 0256 MB
ibm,dotnet,256,eu-de,585,86,499,IBM 0256 MB
ibm,dotnet,256,eu-de,241,84,157,IBM 0256 MB
ibm,dotnet,256,eu-de,255,84,171,IBM 0256 MB
ibm,dotnet,256,eu-de,270,91,179,IBM 0256 MB
ibm,dotnet,256,eu-de,251,84,167,IBM 0256 MB
ibm,dotnet,256,eu-de,258,84,174,IBM 0256 MB
ibm,dotnet,256,eu-de,252,84,168,IBM 0256 MB
ibm,dotnet,256,eu-de,237,86,151,IBM 0256 MB
ibm,dotnet,256,eu-de,273,86,187,IBM 0256 MB
ibm,dotnet,256,eu-de,254,84,170,IBM 0256 MB
ibm,dotnet,256,eu-de,250,84,166,IBM 0256 MB
ibm,dotnet,256,eu-de,242,85,157,IBM 0256 MB
ibm,dotnet,256,eu-de,252,84,168,IBM 0256 MB
ibm,dotnet,256,eu-de,276,88,188,IBM 0256 MB
ibm,dotnet,256,eu-de,246,85,161,IBM 0256 MB
ibm,dotnet,256,eu-de,256,84,172,IBM 0256 MB
ibm,dotnet,256,eu-de,244,84,160,IBM 0256 MB
ibm,dotnet,256,eu-de,271,89,182,IBM 0256 MB
ibm,dotnet,256,eu-de,195,84,111,IBM 0256 MB
ibm,dotnet,256,eu-de,234,84,150,IBM 0256 MB
ibm,dotnet,256,eu-de,268,87,181,IBM 0256 MB
ibm,dotnet,256,eu-de,258,84,174,IBM 0256 MB
ibm,dotnet,256,eu-de,258,86,172,IBM 0256 MB
ibm,dotnet,256,eu-de,289,84,205,IBM 0256 MB
ibm,dotnet,256,eu-de,240,84,156,IBM 0256 MB
ibm,dotnet,256,eu-de,284,84,200,IBM 0256 MB
ibm,dotnet,256,eu-de,252,84,168,IBM 0256 MB
ibm,dotnet,256,eu-de,247,85,162,IBM 0256 MB
ibm,dotnet,256,eu-de,263,86,177,IBM 0256 MB
ibm,dotnet,256,eu-de,247,84,163,IBM 0256 MB
ibm,dotnet,256,eu-de,255,85,170,IBM 0256 MB
ibm,dotnet,256,eu-de,268,84,184,IBM 0256 MB
ibm,dotnet,256,eu-de,274,84,190,IBM 0256 MB
ibm,dotnet,256,eu-de,675,85,590,IBM 0256 MB
ibm,dotnet,256,eu-de,243,84,159,IBM 0256 MB
ibm,dotnet,256,eu-de,217,87,130,IBM 0256 MB
ibm,dotnet,256,eu-de,262,83,179,IBM 0256 MB
ibm,dotnet,256,eu-de,235,84,151,IBM 0256 MB
ibm,dotnet,256,eu-de,239,84,155,IBM 0256 MB
ibm,dotnet,256,eu-de,249,85,164,IBM 0256 MB
ibm,dotnet,256,eu-de,252,86,166,IBM 0256 MB
ibm,dotnet,256,eu-de,322,84,238,IBM 0256 MB
ibm,dotnet,256,eu-de,246,84,162,IBM 0256 MB
ibm,dotnet,256,eu-de,258,84,174,IBM 0256 MB
ibm,dotnet,256,eu-de,272,85,187,IBM 0256 MB
ibm,dotnet,256,eu-de,205,91,114,IBM 0256 MB
ibm,dotnet,256,eu-de,255,86,169,IBM 0256 MB
ibm,dotnet,256,eu-de,282,88,194,IBM 0256 MB
ibm,dotnet,256,eu-de,240,85,155,IBM 0256 MB
ibm,dotnet,256,eu-de,269,85,184,IBM 0256 MB
ibm,dotnet,256,eu-de,213,84,129,IBM 0256 MB
ibm,dotnet,256,eu-de,235,85,150,IBM 0256 MB
ibm,dotnet,256,eu-de,242,84,158,IBM 0256 MB
ibm,dotnet,256,eu-de,237,86,151,IBM 0256 MB
ibm,dotnet,256,eu-de,243,84,159,IBM 0256 MB
ibm,dotnet,256,eu-de,242,84,158,IBM 0256 MB
ibm,dotnet,256,eu-de,257,85,172,IBM 0256 MB
ibm,dotnet,256,eu-de,238,84,154,IBM 0256 MB
ibm,dotnet,256,eu-de,247,84,163,IBM 0256 MB
ibm,dotnet,256,eu-de,263,84,179,IBM 0256 MB
ibm,dotnet,256,eu-de,248,85,163,IBM 0256 MB
ibm,dotnet,256,eu-de,276,84,192,IBM 0256 MB
ibm,dotnet,256,eu-de,245,85,160,IBM 0256 MB
ibm,dotnet,256,eu-de,245,84,161,IBM 0256 MB
ibm,dotnet,256,eu-de,271,84,187,IBM 0256 MB
ibm,dotnet,256,eu-de,686,85,601,IBM 0256 MB
ibm,dotnet,256,eu-de,271,95,176,IBM 0256 MB
ibm,dotnet,256,eu-de,235,86,149,IBM 0256 MB
ibm,dotnet,256,eu-de,263,84,179,IBM 0256 MB
ibm,dotnet,256,eu-de,255,85,170,IBM 0256 MB
ibm,dotnet,256,eu-de,240,84,156,IBM 0256 MB
ibm,dotnet,256,eu-de,253,86,167,IBM 0256 MB
ibm,dotnet,256,eu-de,250,84,166,IBM 0256 MB
ibm,dotnet,256,eu-de,249,86,163,IBM 0256 MB
ibm,dotnet,256,eu-de,273,85,188,IBM 0256 MB
ibm,dotnet,256,eu-de,242,85,157,IBM 0256 MB
ibm,dotnet,256,eu-de,253,84,169,IBM 0256 MB
ibm,dotnet,256,eu-de,251,86,165,IBM 0256 MB
ibm,dotnet,256,eu-de,255,84,171,IBM 0256 MB
ibm,dotnet,256,eu-de,243,86,157,IBM 0256 MB
ibm,dotnet,256,eu-de,250,84,166,IBM 0256 MB
ibm,dotnet,256,eu-de,254,84,170,IBM 0256 MB
ibm,dotnet,256,eu-de,310,87,223,IBM 0256 MB
ibm,dotnet,512,eu-de,283,86,197,IBM 0512 MB
ibm,dotnet,512,eu-de,291,83,208,IBM 0512 MB
ibm,dotnet,512,eu-de,248,88,160,IBM 0512 MB
ibm,dotnet,512,eu-de,256,83,173,IBM 0512 MB
ibm,dotnet,512,eu-de,240,85,155,IBM 0512 MB
ibm,dotnet,512,eu-de,238,85,153,IBM 0512 MB
ibm,dotnet,512,eu-de,244,81,163,IBM 0512 MB
ibm,dotnet,512,eu-de,240,87,153,IBM 0512 MB
ibm,dotnet,512,eu-de,247,87,160,IBM 0512 MB
ibm,dotnet,512,eu-de,244,87,157,IBM 0512 MB
ibm,dotnet,512,eu-de,244,86,158,IBM 0512 MB
ibm,dotnet,512,eu-de,248,84,164,IBM 0512 MB
ibm,dotnet,512,eu-de,254,85,169,IBM 0512 MB
ibm,dotnet,512,eu-de,271,82,189,IBM 0512 MB
ibm,dotnet,512,eu-de,272,88,184,IBM 0512 MB
ibm,dotnet,512,eu-de,245,81,164,IBM 0512 MB
ibm,dotnet,512,eu-de,390,86,304,IBM 0512 MB
ibm,dotnet,512,eu-de,272,83,189,IBM 0512 MB
ibm,dotnet,512,eu-de,199,85,114,IBM 0512 MB
ibm,dotnet,512,eu-de,249,83,166,IBM 0512 MB
ibm,dotnet,512,eu-de,251,86,165,IBM 0512 MB
ibm,dotnet,512,eu-de,238,86,152,IBM 0512 MB
ibm,dotnet,512,eu-de,273,85,188,IBM 0512 MB
ibm,dotnet,512,eu-de,279,85,194,IBM 0512 MB
ibm,dotnet,512,eu-de,258,82,176,IBM 0512 MB
ibm,dotnet,512,eu-de,297,82,215,IBM 0512 MB
ibm,dotnet,512,eu-de,252,83,169,IBM 0512 MB
ibm,dotnet,512,eu-de,261,86,175,IBM 0512 MB
ibm,dotnet,512,eu-de,253,85,168,IBM 0512 MB
ibm,dotnet,512,eu-de,263,84,179,IBM 0512 MB
ibm,dotnet,512,eu-de,257,81,176,IBM 0512 MB
ibm,dotnet,512,eu-de,244,85,159,IBM 0512 MB
ibm,dotnet,512,eu-de,310,82,228,IBM 0512 MB
ibm,dotnet,512,eu-de,248,85,163,IBM 0512 MB
ibm,dotnet,512,eu-de,238,82,156,IBM 0512 MB
ibm,dotnet,512,eu-de,238,82,156,IBM 0512 MB
ibm,dotnet,512,eu-de,247,84,163,IBM 0512 MB
ibm,dotnet,512,eu-de,223,84,139,IBM 0512 MB
ibm,dotnet,512,eu-de,334,84,250,IBM 0512 MB
ibm,dotnet,512,eu-de,266,85,181,IBM 0512 MB
ibm,dotnet,512,eu-de,245,83,162,IBM 0512 MB
ibm,dotnet,512,eu-de,267,82,185,IBM 0512 MB
ibm,dotnet,512,eu-de,234,83,151,IBM 0512 MB
ibm,dotnet,512,eu-de,235,81,154,IBM 0512 MB
ibm,dotnet,512,eu-de,432,83,349,IBM 0512 MB
ibm,dotnet,512,eu-de,248,82,166,IBM 0512 MB
ibm,dotnet,512,eu-de,249,83,166,IBM 0512 MB
ibm,dotnet,512,eu-de,722,84,638,IBM 0512 MB
ibm,dotnet,512,eu-de,238,82,156,IBM 0512 MB
ibm,dotnet,512,eu-de,258,83,175,IBM 0512 MB
ibm,dotnet,512,eu-de,242,84,158,IBM 0512 MB
ibm,dotnet,512,eu-de,228,82,146,IBM 0512 MB
ibm,dotnet,512,eu-de,416,83,333,IBM 0512 MB
ibm,dotnet,512,eu-de,248,82,166,IBM 0512 MB
ibm,dotnet,512,eu-de,307,82,225,IBM 0512 MB
ibm,dotnet,512,eu-de,242,84,158,IBM 0512 MB
ibm,dotnet,512,eu-de,437,82,355,IBM 0512 MB
ibm,dotnet,512,eu-de,261,83,178,IBM 0512 MB
ibm,dotnet,512,eu-de,239,84,155,IBM 0512 MB
ibm,dotnet,512,eu-de,280,82,198,IBM 0512 MB
ibm,dotnet,512,eu-de,244,85,159,IBM 0512 MB
ibm,dotnet,512,eu-de,257,82,175,IBM 0512 MB
ibm,dotnet,512,eu-de,239,83,156,IBM 0512 MB
ibm,dotnet,512,eu-de,248,82,166,IBM 0512 MB
ibm,dotnet,512,eu-de,247,86,161,IBM 0512 MB
ibm,dotnet,512,eu-de,248,84,164,IBM 0512 MB
ibm,dotnet,512,eu-de,264,84,180,IBM 0512 MB
ibm,dotnet,512,eu-de,232,83,149,IBM 0512 MB
ibm,dotnet,512,eu-de,252,82,170,IBM 0512 MB
ibm,dotnet,512,eu-de,304,83,221,IBM 0512 MB
ibm,dotnet,512,eu-de,238,82,156,IBM 0512 MB
ibm,dotnet,512,eu-de,242,82,160,IBM 0512 MB
ibm,dotnet,512,eu-de,426,82,344,IBM 0512 MB
ibm,dotnet,512,eu-de,272,82,190,IBM 0512 MB
ibm,dotnet,512,eu-de,230,81,149,IBM 0512 MB
ibm,dotnet,512,eu-de,233,82,151,IBM 0512 MB
ibm,dotnet,512,eu-de,253,90,163,IBM 0512 MB
ibm,dotnet,512,eu-de,281,81,200,IBM 0512 MB
ibm,dotnet,512,eu-de,687,83,604,IBM 0512 MB
ibm,dotnet,512,eu-de,245,82,163,IBM 0512 MB
ibm,dotnet,512,eu-de,530,83,447,IBM 0512 MB
ibm,dotnet,512,eu-de,234,82,152,IBM 0512 MB
ibm,dotnet,512,eu-de,268,82,186,IBM 0512 MB
ibm,dotnet,512,eu-de,235,82,153,IBM 0512 MB
ibm,dotnet,512,eu-de,248,82,166,IBM 0512 MB
ibm,dotnet,512,eu-de,249,85,164,IBM 0512 MB
ibm,dotnet,512,eu-de,238,82,156,IBM 0512 MB
ibm,dotnet,512,eu-de,239,82,157,IBM 0512 MB
ibm,dotnet,512,eu-de,187,82,105,IBM 0512 MB
ibm,dotnet,512,eu-de,320,86,234,IBM 0512 MB
ibm,dotnet,512,eu-de,233,85,148,IBM 0512 MB
ibm,dotnet,512,eu-de,250,82,168,IBM 0512 MB
ibm,dotnet,512,eu-de,675,84,591,IBM 0512 MB
ibm,dotnet,512,eu-de,230,82,148,IBM 0512 MB
ibm,dotnet,512,eu-de,247,85,162,IBM 0512 MB
ibm,dotnet,512,eu-de,245,83,162,IBM 0512 MB
ibm,dotnet,512,eu-de,234,82,152,IBM 0512 MB
ibm,dotnet,512,eu-de,322,81,241,IBM 0512 MB
ibm,dotnet,512,eu-de,237,81,156,IBM 0512 MB
ibm,dotnet,512,eu-de,243,81,162,IBM 0512 MB
ibm,dotnet,1024,eu-de,535,85,450,IBM 1024 MB
ibm,dotnet,1024,eu-de,183,82,101,IBM 1024 MB
ibm,dotnet,1024,eu-de,267,82,185,IBM 1024 MB
ibm,dotnet,1024,eu-de,235,82,153,IBM 1024 MB
ibm,dotnet,1024,eu-de,257,82,175,IBM 1024 MB
ibm,dotnet,1024,eu-de,204,81,123,IBM 1024 MB
ibm,dotnet,1024,eu-de,250,84,166,IBM 1024 MB
ibm,dotnet,1024,eu-de,272,81,191,IBM 1024 MB
ibm,dotnet,1024,eu-de,234,82,152,IBM 1024 MB
ibm,dotnet,1024,eu-de,246,82,164,IBM 1024 MB
ibm,dotnet,1024,eu-de,243,82,161,IBM 1024 MB
ibm,dotnet,1024,eu-de,237,82,155,IBM 1024 MB
ibm,dotnet,1024,eu-de,317,84,233,IBM 1024 MB
ibm,dotnet,1024,eu-de,279,82,197,IBM 1024 MB
ibm,dotnet,1024,eu-de,301,82,219,IBM 1024 MB
ibm,dotnet,1024,eu-de,286,84,202,IBM 1024 MB
ibm,dotnet,1024,eu-de,318,82,236,IBM 1024 MB
ibm,dotnet,1024,eu-de,265,82,183,IBM 1024 MB
ibm,dotnet,1024,eu-de,221,82,139,IBM 1024 MB
ibm,dotnet,1024,eu-de,232,83,149,IBM 1024 MB
ibm,dotnet,1024,eu-de,277,94,183,IBM 1024 MB
ibm,dotnet,1024,eu-de,235,81,154,IBM 1024 MB
ibm,dotnet,1024,eu-de,253,81,172,IBM 1024 MB
ibm,dotnet,1024,eu-de,306,83,223,IBM 1024 MB
ibm,dotnet,1024,eu-de,229,81,148,IBM 1024 MB
ibm,dotnet,1024,eu-de,248,81,167,IBM 1024 MB
ibm,dotnet,1024,eu-de,319,88,231,IBM 1024 MB
ibm,dotnet,1024,eu-de,252,81,171,IBM 1024 MB
ibm,dotnet,1024,eu-de,255,83,172,IBM 1024 MB
ibm,dotnet,1024,eu-de,190,83,107,IBM 1024 MB
ibm,dotnet,1024,eu-de,245,82,163,IBM 1024 MB
ibm,dotnet,1024,eu-de,184,82,102,IBM 1024 MB
ibm,dotnet,1024,eu-de,230,82,148,IBM 1024 MB
ibm,dotnet,1024,eu-de,231,83,148,IBM 1024 MB
ibm,dotnet,1024,eu-de,224,82,142,IBM 1024 MB
ibm,dotnet,1024,eu-de,337,81,256,IBM 1024 MB
ibm,dotnet,1024,eu-de,254,81,173,IBM 1024 MB
ibm,dotnet,1024,eu-de,246,81,165,IBM 1024 MB
ibm,dotnet,1024,eu-de,275,82,193,IBM 1024 MB
ibm,dotnet,1024,eu-de,247,82,165,IBM 1024 MB
ibm,dotnet,1024,eu-de,238,82,156,IBM 1024 MB
ibm,dotnet,1024,eu-de,250,83,167,IBM 1024 MB
ibm,dotnet,1024,eu-de,275,82,193,IBM 1024 MB
ibm,dotnet,1024,eu-de,235,82,153,IBM 1024 MB
ibm,dotnet,1024,eu-de,188,89,99,IBM 1024 MB
ibm,dotnet,1024,eu-de,301,82,219,IBM 1024 MB
ibm,dotnet,1024,eu-de,251,81,170,IBM 1024 MB
ibm,dotnet,1024,eu-de,196,82,114,IBM 1024 MB
ibm,dotnet,1024,eu-de,242,82,160,IBM 1024 MB
ibm,dotnet,1024,eu-de,329,83,246,IBM 1024 MB
ibm,dotnet,1024,eu-de,494,85,409,IBM 1024 MB
ibm,dotnet,1024,eu-de,244,81,163,IBM 1024 MB
ibm,dotnet,1024,eu-de,288,83,205,IBM 1024 MB
ibm,dotnet,1024,eu-de,248,81,167,IBM 1024 MB
ibm,dotnet,1024,eu-de,326,83,243,IBM 1024 MB
ibm,dotnet,1024,eu-de,194,86,108,IBM 1024 MB
ibm,dotnet,1024,eu-de,229,82,147,IBM 1024 MB
ibm,dotnet,1024,eu-de,255,81,174,IBM 1024 MB
ibm,dotnet,1024,eu-de,229,82,147,IBM 1024 MB
ibm,dotnet,1024,eu-de,254,81,173,IBM 1024 MB
ibm,dotnet,1024,eu-de,244,83,161,IBM 1024 MB
ibm,dotnet,1024,eu-de,245,82,163,IBM 1024 MB
ibm,dotnet,1024,eu-de,240,84,156,IBM 1024 MB
ibm,dotnet,1024,eu-de,264,82,182,IBM 1024 MB
ibm,dotnet,1024,eu-de,242,81,161,IBM 1024 MB
ibm,dotnet,1024,eu-de,316,90,226,IBM 1024 MB
ibm,dotnet,1024,eu-de,192,82,110,IBM 1024 MB
ibm,dotnet,1024,eu-de,315,85,230,IBM 1024 MB
ibm,dotnet,1024,eu-de,279,94,185,IBM 1024 MB
ibm,dotnet,1024,eu-de,202,82,120,IBM 1024 MB
ibm,dotnet,1024,eu-de,233,84,149,IBM 1024 MB
ibm,dotnet,1024,eu-de,246,82,164,IBM 1024 MB
ibm,dotnet,1024,eu-de,728,82,646,IBM 1024 MB
ibm,dotnet,1024,eu-de,247,85,162,IBM 1024 MB
ibm,dotnet,1024,eu-de,290,81,209,IBM 1024 MB
ibm,dotnet,1024,eu-de,265,82,183,IBM 1024 MB
ibm,dotnet,1024,eu-de,229,85,144,IBM 1024 MB
ibm,dotnet,1024,eu-de,194,83,111,IBM 1024 MB
ibm,dotnet,1024,eu-de,275,82,193,IBM 1024 MB
ibm,dotnet,1024,eu-de,241,82,159,IBM 1024 MB
ibm,dotnet,1024,eu-de,288,84,204,IBM 1024 MB
ibm,dotnet,1024,eu-de,195,82,113,IBM 1024 MB
ibm,dotnet,1024,eu-de,249,85,164,IBM 1024 MB
ibm,dotnet,1024,eu-de,327,83,244,IBM 1024 MB
ibm,dotnet,1024,eu-de,288,88,200,IBM 1024 MB
ibm,dotnet,1024,eu-de,265,84,181,IBM 1024 MB
ibm,dotnet,1024,eu-de,243,85,158,IBM 1024 MB
ibm,dotnet,1024,eu-de,186,83,103,IBM 1024 MB
ibm,dotnet,1024,eu-de,323,82,241,IBM 1024 MB
ibm,dotnet,1024,eu-de,238,84,154,IBM 1024 MB
ibm,dotnet,1024,eu-de,268,83,185,IBM 1024 MB
ibm,dotnet,1024,eu-de,303,85,218,IBM 1024 MB
ibm,dotnet,1024,eu-de,289,82,207,IBM 1024 MB
ibm,dotnet,1024,eu-de,230,82,148,IBM 1024 MB
ibm,dotnet,1024,eu-de,249,92,157,IBM 1024 MB
ibm,dotnet,1024,eu-de,282,82,200,IBM 1024 MB
ibm,dotnet,1024,eu-de,292,83,209,IBM 1024 MB
ibm,dotnet,1024,eu-de,432,81,351,IBM 1024 MB
ibm,dotnet,1024,eu-de,253,86,167,IBM 1024 MB
ibm,dotnet,1024,eu-de,279,82,197,IBM 1024 MB
ibm,dotnet,2048,eu-de,280,83,197,IBM 2048 MB
ibm,dotnet,2048,eu-de,248,82,166,IBM 2048 MB
ibm,dotnet,2048,eu-de,262,81,181,IBM 2048 MB
ibm,dotnet,2048,eu-de,310,81,229,IBM 2048 MB
ibm,dotnet,2048,eu-de,233,82,151,IBM 2048 MB
ibm,dotnet,2048,eu-de,228,81,147,IBM 2048 MB
ibm,dotnet,2048,eu-de,246,81,165,IBM 2048 MB
ibm,dotnet,2048,eu-de,279,83,196,IBM 2048 MB
ibm,dotnet,2048,eu-de,236,81,155,IBM 2048 MB
ibm,dotnet,2048,eu-de,677,82,595,IBM 2048 MB
ibm,dotnet,2048,eu-de,244,83,161,IBM 2048 MB
ibm,dotnet,2048,eu-de,257,81,176,IBM 2048 MB
ibm,dotnet,2048,eu-de,301,82,219,IBM 2048 MB
ibm,dotnet,2048,eu-de,307,82,225,IBM 2048 MB
ibm,dotnet,2048,eu-de,249,87,162,IBM 2048 MB
ibm,dotnet,2048,eu-de,261,83,178,IBM 2048 MB
ibm,dotnet,2048,eu-de,241,83,158,IBM 2048 MB
ibm,dotnet,2048,eu-de,230,86,144,IBM 2048 MB
ibm,dotnet,2048,eu-de,241,83,158,IBM 2048 MB
ibm,dotnet,2048,eu-de,307,82,225,IBM 2048 MB
ibm,dotnet,2048,eu-de,251,82,169,IBM 2048 MB
ibm,dotnet,2048,eu-de,229,82,147,IBM 2048 MB
ibm,dotnet,2048,eu-de,235,82,153,IBM 2048 MB
ibm,dotnet,2048,eu-de,249,83,166,IBM 2048 MB
ibm,dotnet,2048,eu-de,237,81,156,IBM 2048 MB
ibm,dotnet,2048,eu-de,263,81,182,IBM 2048 MB
ibm,dotnet,2048,eu-de,179,82,97,IBM 2048 MB
ibm,dotnet,2048,eu-de,185,82,103,IBM 2048 MB
ibm,dotnet,2048,eu-de,363,82,281,IBM 2048 MB
ibm,dotnet,2048,eu-de,264,81,183,IBM 2048 MB
ibm,dotnet,2048,eu-de,249,82,167,IBM 2048 MB
ibm,dotnet,2048,eu-de,242,81,161,IBM 2048 MB
ibm,dotnet,2048,eu-de,241,81,160,IBM 2048 MB
ibm,dotnet,2048,eu-de,242,81,161,IBM 2048 MB
ibm,dotnet,2048,eu-de,243,82,161,IBM 2048 MB
ibm,dotnet,2048,eu-de,233,83,150,IBM 2048 MB
ibm,dotnet,2048,eu-de,262,88,174,IBM 2048 MB
ibm,dotnet,2048,eu-de,249,82,167,IBM 2048 MB
ibm,dotnet,2048,eu-de,244,83,161,IBM 2048 MB
ibm,dotnet,2048,eu-de,260,82,178,IBM 2048 MB
ibm,dotnet,2048,eu-de,239,81,158,IBM 2048 MB
ibm,dotnet,2048,eu-de,234,82,152,IBM 2048 MB
ibm,dotnet,2048,eu-de,291,82,209,IBM 2048 MB
ibm,dotnet,2048,eu-de,211,82,129,IBM 2048 MB
ibm,dotnet,2048,eu-de,241,82,159,IBM 2048 MB
ibm,dotnet,2048,eu-de,304,81,223,IBM 2048 MB
ibm,dotnet,2048,eu-de,343,81,262,IBM 2048 MB
ibm,dotnet,2048,eu-de,241,81,160,IBM 2048 MB
ibm,dotnet,2048,eu-de,237,82,155,IBM 2048 MB
ibm,dotnet,2048,eu-de,263,83,180,IBM 2048 MB
ibm,dotnet,2048,eu-de,228,82,146,IBM 2048 MB
ibm,dotnet,2048,eu-de,196,82,114,IBM 2048 MB
ibm,dotnet,2048,eu-de,235,83,152,IBM 2048 MB
ibm,dotnet,2048,eu-de,246,82,164,IBM 2048 MB
ibm,dotnet,2048,eu-de,249,82,167,IBM 2048 MB
ibm,dotnet,2048,eu-de,241,82,159,IBM 2048 MB
ibm,dotnet,2048,eu-de,259,81,178,IBM 2048 MB
ibm,dotnet,2048,eu-de,242,81,161,IBM 2048 MB
ibm,dotnet,2048,eu-de,252,82,170,IBM 2048 MB
ibm,dotnet,2048,eu-de,184,82,102,IBM 2048 MB
ibm,dotnet,2048,eu-de,239,81,158,IBM 2048 MB
ibm,dotnet,2048,eu-de,804,82,722,IBM 2048 MB
ibm,dotnet,2048,eu-de,196,82,114,IBM 2048 MB
ibm,dotnet,2048,eu-de,281,82,199,IBM 2048 MB
ibm,dotnet,2048,eu-de,248,84,164,IBM 2048 MB
ibm,dotnet,2048,eu-de,272,82,190,IBM 2048 MB
ibm,dotnet,2048,eu-de,234,84,150,IBM 2048 MB
ibm,dotnet,2048,eu-de,268,84,184,IBM 2048 MB
ibm,dotnet,2048,eu-de,257,82,175,IBM 2048 MB
ibm,dotnet,2048,eu-de,204,82,122,IBM 2048 MB
ibm,dotnet,2048,eu-de,229,82,147,IBM 2048 MB
ibm,dotnet,2048,eu-de,286,82,204,IBM 2048 MB
ibm,dotnet,2048,eu-de,229,81,148,IBM 2048 MB
ibm,dotnet,2048,eu-de,401,93,308,IBM 2048 MB
ibm,dotnet,2048,eu-de,247,81,166,IBM 2048 MB
ibm,dotnet,2048,eu-de,186,81,105,IBM 2048 MB
ibm,dotnet,2048,eu-de,257,82,175,IBM 2048 MB
ibm,dotnet,2048,eu-de,247,86,161,IBM 2048 MB
ibm,dotnet,2048,eu-de,224,82,142,IBM 2048 MB
ibm,dotnet,2048,eu-de,231,83,148,IBM 2048 MB
ibm,dotnet,2048,eu-de,240,82,158,IBM 2048 MB
ibm,dotnet,2048,eu-de,252,83,169,IBM 2048 MB
ibm,dotnet,2048,eu-de,233,82,151,IBM 2048 MB
ibm,dotnet,2048,eu-de,232,82,150,IBM 2048 MB
ibm,dotnet,2048,eu-de,245,82,163,IBM 2048 MB
ibm,dotnet,2048,eu-de,280,82,198,IBM 2048 MB
ibm,dotnet,2048,eu-de,240,87,153,IBM 2048 MB
ibm,dotnet,2048,eu-de,269,82,187,IBM 2048 MB
ibm,dotnet,2048,eu-de,241,82,159,IBM 2048 MB
ibm,dotnet,2048,eu-de,190,82,108,IBM 2048 MB
ibm,dotnet,2048,eu-de,228,84,144,IBM 2048 MB
ibm,dotnet,2048,eu-de,351,82,269,IBM 2048 MB
ibm,dotnet,2048,eu-de,249,83,166,IBM 2048 MB
ibm,dotnet,2048,eu-de,276,82,194,IBM 2048 MB
ibm,dotnet,2048,eu-de,183,82,101,IBM 2048 MB
ibm,dotnet,2048,eu-de,244,82,162,IBM 2048 MB
ibm,dotnet,2048,eu-de,260,81,179,IBM 2048 MB
ibm,dotnet,2048,eu-de,203,81,122,IBM 2048 MB
ibm,dotnet,2048,eu-de,224,82,142,IBM 2048 MB
ibm,dotnet,2048,eu-de,278,92,186,IBM 2048 MB


==> bilder/general_go/data/aws.csv <==
#idx,cloud,runtime,memory_mb,region,total_ms,measured_ms,latency_ms,name,
1,aws,go,128,eu-central-1,1123,964,159,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1061,961,100,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,960,864,96,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1022,940,82,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1020,940,80,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1001,908,93,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1013,936,77,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1010,928,82,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1065,920,145,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,984,888,96,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,992,908,84,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1079,995,84,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,989,921,68,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1040,940,100,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1022,940,82,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1038,960,78,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1015,940,75,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1053,961,92,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1008,908,100,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1024,952,72,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1026,952,74,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,993,924,69,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1009,948,61,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1002,912,90,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1038,922,116,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1023,909,114,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1034,932,102,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1038,948,90,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1084,945,139,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1081,997,84,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,970,887,83,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1072,988,84,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,941,872,69,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,992,912,80,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,945,874,71,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1265,952,313,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,945,860,85,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1062,972,90,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1023,936,87,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1053,977,76,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,985,924,61,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1041,944,97,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,996,924,72,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1016,935,81,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,995,916,79,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1013,900,113,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1048,977,71,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1066,980,86,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,985,880,105,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1006,940,66,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1042,940,102,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1025,941,84,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1006,924,82,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1043,968,75,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1063,975,88,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1023,954,69,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1035,961,74,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1052,964,88,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1032,957,75,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1111,999,112,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1246,943,303,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1006,898,108,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1008,936,72,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1010,940,70,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,990,915,75,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1026,940,86,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1044,971,73,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,946,871,75,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1081,996,85,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,980,881,99,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1063,980,83,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1042,964,78,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1081,1004,77,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1003,915,88,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1057,941,116,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1069,969,100,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1038,960,78,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1257,888,369,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,990,900,90,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,934,848,86,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1405,972,433,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1143,976,167,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1009,932,77,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1058,979,79,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,974,881,93,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1001,908,93,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1055,957,98,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1016,940,76,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,992,912,80,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1013,931,82,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,974,904,70,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1017,924,93,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1002,932,70,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1020,944,76,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1020,945,75,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,997,928,69,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,1035,904,131,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,979,891,88,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,973,876,97,AWS 128 MB,128 MB
1,aws,go,128,eu-central-1,992,915,77,AWS 128 MB,128 MB
2,aws,go,256,eu-central-1,568,460,108,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,517,443,74,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,498,425,73,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,550,473,77,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,545,466,79,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,561,485,76,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,524,452,72,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,521,430,91,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,539,472,67,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,538,461,77,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,518,461,57,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,537,460,77,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,515,448,67,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,576,477,99,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,532,464,68,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,533,465,68,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,866,472,394,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,869,463,406,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,522,444,78,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,558,464,94,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,512,436,76,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,529,460,69,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,527,440,87,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,539,464,75,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,542,469,73,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,561,458,103,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,559,482,77,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,500,424,76,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,538,464,74,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,515,412,103,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,532,437,95,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,531,428,103,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,512,441,71,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,531,460,71,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,528,461,67,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,523,449,74,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,499,429,70,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,566,479,87,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,544,465,79,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,538,438,100,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,486,424,62,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,507,437,70,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,509,448,61,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,526,456,70,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,527,442,85,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,519,445,74,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,516,436,80,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,559,473,86,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,557,487,70,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,517,428,89,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,685,468,217,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,554,482,72,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,533,449,84,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,513,444,69,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,569,477,92,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,530,450,80,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,532,436,96,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,491,420,71,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,513,456,57,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,511,421,90,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,530,473,57,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,552,465,87,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,534,465,69,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,581,464,117,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,538,464,74,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,519,437,82,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,539,465,74,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,536,448,88,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,518,453,65,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,517,453,64,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,528,461,67,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,530,465,65,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,527,457,70,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,539,448,91,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,526,457,69,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,503,433,70,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,522,449,73,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,539,486,53,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,522,452,70,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,520,452,68,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,519,449,70,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,501,424,77,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,692,469,223,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,529,474,55,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,560,485,75,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,528,432,96,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,549,481,68,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,548,479,69,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,530,448,82,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,508,412,96,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,528,463,65,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,542,462,80,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,538,469,69,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,519,464,55,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,519,449,70,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,520,429,91,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,537,470,67,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,553,468,85,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,633,465,168,AWS 256 MB,256 MB
2,aws,go,256,eu-central-1,502,437,65,AWS 256 MB,256 MB
3,aws,go,512,eu-central-1,326,205,121,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,294,211,83,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,295,223,72,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,291,216,75,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,292,219,73,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,289,228,61,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,287,232,55,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,305,237,68,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,284,216,68,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,283,211,72,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,290,220,70,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,281,224,57,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,300,227,73,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,298,196,102,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,281,212,69,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,299,227,72,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,277,215,62,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,291,212,79,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,295,208,87,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,295,228,67,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,285,215,70,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,290,220,70,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,293,220,73,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,310,216,94,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,289,224,65,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,323,235,88,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,336,228,108,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,304,223,81,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,281,224,57,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,299,224,75,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,314,235,79,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,299,224,75,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,310,219,91,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,312,232,80,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,295,227,68,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,294,227,67,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,311,215,96,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,312,215,97,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,330,220,110,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,290,231,59,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,303,215,88,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,284,211,73,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,282,227,55,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,304,228,76,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,437,212,225,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,299,228,71,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,313,235,78,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,726,220,506,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,299,228,71,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,314,228,86,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,295,220,75,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,293,228,65,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,470,231,239,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,294,216,78,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,293,228,65,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,295,228,67,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,469,223,246,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,287,215,72,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,271,211,60,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,310,228,82,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,291,223,68,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,295,211,84,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,312,219,93,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,279,216,63,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,301,220,81,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,289,217,72,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,291,227,64,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,295,227,68,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,298,223,75,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,277,212,65,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,293,220,73,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,284,214,70,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,486,228,258,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,314,224,90,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,287,217,70,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,283,220,63,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,284,216,68,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,282,199,83,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,682,211,471,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,306,223,83,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,577,221,356,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,300,224,76,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,317,232,85,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,297,229,68,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,295,224,71,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,294,232,62,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,295,229,66,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,304,216,88,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,275,217,58,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,295,212,83,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,299,228,71,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,271,211,60,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,678,228,450,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,311,232,79,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,299,227,72,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,271,216,55,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,291,216,75,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,290,211,79,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,288,220,68,AWS 512 MB,512 MB
3,aws,go,512,eu-central-1,269,211,58,AWS 512 MB,512 MB
4,aws,go,1024,eu-central-1,463,108,355,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,180,104,76,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,173,103,70,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,178,91,87,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,183,111,72,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,188,107,81,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,164,92,72,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,165,95,70,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,183,103,80,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,182,103,79,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,183,99,84,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,175,106,69,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,174,99,75,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,225,106,119,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,173,99,74,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,184,107,77,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,165,98,67,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,198,107,91,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,164,111,53,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,195,103,92,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,176,107,69,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,176,107,69,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,172,105,67,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,177,111,66,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,176,103,73,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,181,99,82,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,185,111,74,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,194,107,87,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,187,107,80,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,181,99,82,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,171,99,72,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,185,111,74,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,181,107,74,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,178,107,71,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,182,103,79,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,192,107,85,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,178,95,83,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,169,103,66,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,192,107,85,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,179,106,73,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,165,107,58,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,170,99,71,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,178,107,71,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,179,107,72,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,179,106,73,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,182,99,83,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,177,96,81,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,163,96,67,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,177,107,70,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,177,103,74,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,422,107,315,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,173,106,67,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,179,95,84,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,170,94,76,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,185,112,73,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,173,99,74,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,166,100,66,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,189,104,85,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,168,100,68,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,186,103,83,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,182,112,70,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,166,99,67,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,182,108,74,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,182,99,83,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,158,96,62,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,180,99,81,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,180,100,80,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,178,107,71,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,188,95,93,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,174,95,79,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,175,108,67,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,176,100,76,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,645,107,538,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,188,99,89,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,165,107,58,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,188,99,89,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,185,104,81,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,180,107,73,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,179,107,72,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,159,95,64,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,180,103,77,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,183,104,79,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,179,107,72,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,175,111,64,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,179,107,72,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,202,107,95,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,152,99,53,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,180,103,77,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,230,107,123,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,176,107,69,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,175,104,71,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,175,103,72,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,178,107,71,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,175,107,68,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,177,103,74,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,172,103,69,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,191,107,84,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,364,107,257,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,182,95,87,AWS 1024 MB, 1024 MB
4,aws,go,1024,eu-central-1,166,97,69,AWS 1024 MB, 1024 MB
5,aws,go,2048,eu-central-1,175,70,105,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,123,63,60,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,143,63,80,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,117,63,54,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,136,63,73,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,139,63,76,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,120,63,57,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,118,63,55,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,118,63,55,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,125,64,61,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,147,63,84,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,129,63,66,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,147,63,84,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,129,63,66,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,129,63,66,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,124,62,62,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,122,63,59,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,121,63,58,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,124,63,61,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,133,63,70,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,148,63,85,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,121,63,58,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,123,63,60,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,138,63,75,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,130,63,67,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,153,63,90,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,124,62,62,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,118,63,55,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,120,63,57,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,124,63,61,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,119,63,56,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,130,63,67,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,128,63,65,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,127,63,64,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,123,63,60,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,126,63,63,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,139,63,76,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,144,66,78,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,126,63,63,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,140,65,75,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,124,63,61,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,127,63,64,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,116,63,53,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,137,62,75,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,138,63,75,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,142,63,79,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,119,63,56,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,126,63,63,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,126,63,63,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,149,63,86,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,127,63,64,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,120,63,57,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,122,63,59,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,126,63,63,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,128,63,65,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,132,63,69,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,140,62,78,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,120,63,57,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,142,63,79,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,152,65,87,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,148,63,85,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,619,63,556,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,134,62,72,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,129,62,67,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,137,63,74,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,125,62,63,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,117,63,54,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,128,63,65,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,126,63,63,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,140,62,78,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,136,62,74,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,129,62,67,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,129,62,67,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,122,63,59,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,142,63,79,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,138,63,75,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,215,62,153,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,120,62,58,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,139,68,71,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,122,62,60,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,156,63,93,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,128,62,66,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,170,62,108,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,131,62,69,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,127,62,65,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,133,63,70,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,134,63,71,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,133,63,70,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,134,63,71,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,135,63,72,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,116,63,53,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,130,69,61,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,145,63,82,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,143,63,80,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,120,63,57,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,129,63,66,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,133,63,70,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,130,63,67,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,130,63,67,AWS 2048 MB, 2048 MB
5,aws,go,2048,eu-central-1,121,62,59,AWS 2048 MB, 2048 MB


==> bilder/general_go/data/google.csv <==
6,google,go,128,europe-west1,1328,1198,130,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1238,1096,142,Google 128 MB, 128 MB
6,google,go,128,europe-west1,941,808,133,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1035,901,134,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1037,901,136,Google 128 MB, 128 MB
6,google,go,128,europe-west1,933,847,86,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1028,956,72,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1125,1000,125,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1120,1000,120,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1021,904,117,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1121,908,213,Google 128 MB, 128 MB
6,google,go,128,europe-west1,922,842,80,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1121,993,128,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1015,897,118,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1124,1002,122,Google 128 MB, 128 MB
6,google,go,128,europe-west1,920,810,110,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1365,1207,158,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1114,1003,111,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1107,1001,106,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1109,1005,104,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1104,1032,72,Google 128 MB, 128 MB
6,google,go,128,europe-west1,812,749,63,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1001,896,105,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1007,907,100,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1001,927,74,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1115,1008,107,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1091,996,95,Google 128 MB, 128 MB
6,google,go,128,europe-west1,993,921,72,Google 128 MB, 128 MB
6,google,go,128,europe-west1,992,894,98,Google 128 MB, 128 MB
6,google,go,128,europe-west1,993,840,153,Google 128 MB, 128 MB
6,google,go,128,europe-west1,988,902,86,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1185,997,188,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1339,1209,130,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1083,1002,81,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1178,1096,82,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1424,1000,424,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1075,995,80,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1321,1192,129,Google 128 MB, 128 MB
6,google,go,128,europe-west1,984,808,176,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1083,1006,77,Google 128 MB, 128 MB
6,google,go,128,europe-west1,980,905,75,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1082,908,174,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1075,1004,71,Google 128 MB, 128 MB
6,google,go,128,europe-west1,970,892,78,Google 128 MB, 128 MBB
6,google,go,128,europe-west1,1267,1003,264,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1161,993,168,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1069,990,79,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1161,997,164,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1272,1107,165,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1064,905,159,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1406,1206,200,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1158,993,165,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1056,963,93,Google 128 MB, 128 MBB
6,google,go,128,europe-west1,1162,1004,158,Google 128 MB, 128 MBB
6,google,go,128,europe-west1,1058,898,160,Google 128 MB, 128 MBB
6,google,go,128,europe-west1,962,897,65,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1057,896,161,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1145,985,160,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1149,1079,70,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1153,1008,145,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1250,900,350,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1119,906,213,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1024,946,78,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1128,907,221,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1229,1105,124,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1024,897,127,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1122,1050,72,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1023,906,117,Google 128 MB, 128 MB
6,google,go,128,europe-west1,915,839,76,Google 128 MB, 128 MB
6,google,go,128,europe-west1,924,805,119,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1013,894,119,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1018,901,117,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1022,803,219,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1016,902,114,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1107,1000,107,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1109,990,119,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1018,910,108,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1262,844,418,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1110,994,116,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1101,950,151,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1106,1041,65,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1444,1287,157,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1452,1209,243,Google 128 MB, 128 MB
6,google,go,128,europe-west1,994,927,67,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1092,1002,90,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1092,1004,88,Google 128 MB, 128 MB
6,google,go,128,europe-west1,996,908,88,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1093,1005,88,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1087,1024,63,Google 128 MB, 128 MB
6,google,go,128,europe-west1,984,904,80,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1181,1098,83,Google 128 MB, 128 MB
6,google,go,128,europe-west1,996,902,94,Google 128 MB, 128 MB
6,google,go,128,europe-west1,997,898,99,Google 128 MB, 128 MB
6,google,go,128,europe-west1,796,725,71,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1093,1000,93,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1086,900,186,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1098,1008,90,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1290,1194,96,Google 128 MB, 128 MB
6,google,go,128,europe-west1,1045,951,94,Google 128 MB, 128 MB
6,google,go,128,europe-west1,795,733,62,Google 128 MB, 128 MB
7,google,go,256,europe-west1,515,396,119,Google 256 MB, 256 MB
7,google,go,256,europe-west1,532,409,123,Google 256 MB, 256 MB
7,google,go,256,europe-west1,532,413,119,Google 256 MB, 256 MB
7,google,go,256,europe-west1,527,409,118,Google 256 MB, 256 MB
7,google,go,256,europe-west1,412,354,58,Google 256 MB, 256 MB
7,google,go,256,europe-west1,518,405,113,Google 256 MB, 256 MB
7,google,go,256,europe-west1,516,406,110,Google 256 MB, 256 MB
7,google,go,256,europe-west1,416,318,98,Google 256 MB, 256 MB
7,google,go,256,europe-west1,512,405,107,Google 256 MB, 256 MB
7,google,go,256,europe-west1,516,410,106,Google 256 MB, 256 MB
7,google,go,256,europe-west1,412,345,67,Google 256 MB, 256 MB
7,google,go,256,europe-west1,515,408,107,Google 256 MB, 256 MB
7,google,go,256,europe-west1,512,408,104,Google 256 MB, 256 MB
7,google,go,256,europe-west1,506,402,104,Google 256 MB, 256 MB
7,google,go,256,europe-west1,431,362,69,Google 256 MB, 256 MB
7,google,go,256,europe-west1,519,412,107,Google 256 MB, 256 MB
7,google,go,256,europe-west1,707,319,388,Google 256 MB, 256 MB
7,google,go,256,europe-west1,495,410,85,Google 256 MB, 256 MB
7,google,go,256,europe-west1,493,405,88,Google 256 MB, 256 MB
7,google,go,256,europe-west1,398,321,77,Google 256 MB, 256 MB
7,google,go,256,europe-west1,681,600,81,Google 256 MB, 256 MB
7,google,go,256,europe-west1,576,497,79,Google 256 MB, 256 MB
7,google,go,256,europe-west1,399,327,72,Google 256 MB, 256 MB
7,google,go,256,europe-west1,489,419,70,Google 256 MB, 256 MB
7,google,go,256,europe-west1,477,409,68,Google 256 MB, 256 MB
7,google,go,256,europe-west1,397,338,59,Google 256 MB, 256 MB
7,google,go,256,europe-west1,492,415,77,Google 256 MB, 256 MB
7,google,go,256,europe-west1,494,405,89,Google 256 MB, 256 MB
7,google,go,256,europe-west1,564,410,154,Google 256 MB, 256 MB
7,google,go,256,europe-west1,470,405,65,Google 256 MB, 256 MB
7,google,go,256,europe-west1,565,401,164,Google 256 MB, 256 MB
7,google,go,256,europe-west1,575,405,170,Google 256 MB, 256 MB
7,google,go,256,europe-west1,573,414,159,Google 256 MB, 256 MB
7,google,go,256,europe-west1,574,414,160,Google 256 MB, 256 MB
7,google,go,256,europe-west1,457,400,57,Google 256 MB, 256 MB
7,google,go,256,europe-west1,460,397,63,Google 256 MB, 256 MB
7,google,go,256,europe-west1,474,389,85,Google 256 MB, 256 MB
7,google,go,256,europe-west1,577,417,160,Google 256 MB, 256 MB
7,google,go,256,europe-west1,565,398,167,Google 256 MB, 256 MB
7,google,go,256,europe-west1,554,479,75,Google 256 MB, 256 MB
7,google,go,256,europe-west1,537,401,136,Google 256 MB, 256 MB
7,google,go,256,europe-west1,437,377,60,Google 256 MB, 256 MB
7,google,go,256,europe-west1,536,475,61,Google 256 MB, 256 MB
7,google,go,256,europe-west1,439,378,61,Google 256 MB, 256 MB
7,google,go,256,europe-west1,535,404,131,Google 256 MB, 256 MB
7,google,go,256,europe-west1,632,502,130,Google 256 MB, 256 MB
7,google,go,256,europe-west1,627,509,118,Google 256 MB, 256 MB
7,google,go,256,europe-west1,531,417,114,Google 256 MB, 256 MB
7,google,go,256,europe-west1,415,355,60,Google 256 MB, 256 MB
7,google,go,256,europe-west1,511,409,102,Google 256 MB, 256 MB
7,google,go,256,europe-west1,689,403,286,Google 256 MB, 256 MB
7,google,go,256,europe-west1,506,405,101,Google 256 MB, 256 MB
7,google,go,256,europe-west1,405,345,60,Google 256 MB, 256 MB
7,google,go,256,europe-west1,510,411,99,Google 256 MB, 256 MB
7,google,go,256,europe-west1,404,348,56,Google 256 MB, 256 MB
7,google,go,256,europe-west1,595,498,97,Google 256 MB, 256 MB
7,google,go,256,europe-west1,518,406,112,Google 256 MB, 256 MB
7,google,go,256,europe-west1,514,411,103,Google 256 MB, 256 MB
7,google,go,256,europe-west1,413,352,61,Google 256 MB, 256 MB
7,google,go,256,europe-west1,413,359,54,Google 256 MB, 256 MB
7,google,go,256,europe-west1,510,411,99,Google 256 MB, 256 MB
7,google,go,256,europe-west1,501,440,61,Google 256 MB, 256 MB
7,google,go,256,europe-west1,500,404,96,Google 256 MB, 256 MB
7,google,go,256,europe-west1,490,400,90,Google 256 MB, 256 MB
7,google,go,256,europe-west1,401,327,74,Google 256 MB, 256 MB
7,google,go,256,europe-west1,487,399,88,Google 256 MB, 256 MB
7,google,go,256,europe-west1,492,405,87,Google 256 MB, 256 MB
7,google,go,256,europe-west1,487,405,82,Google 256 MB, 256 MB
7,google,go,256,europe-west1,506,421,85,Google 256 MB, 256 MB
7,google,go,256,europe-west1,404,344,60,Google 256 MB, 256 MB
7,google,go,256,europe-west1,385,321,64,Google 256 MB, 256 MB
7,google,go,256,europe-west1,488,407,81,Google 256 MB, 256 MB
7,google,go,256,europe-west1,486,412,74,Google 256 MB, 256 MB
7,google,go,256,europe-west1,490,318,172,Google 256 MB, 256 MB
7,google,go,256,europe-west1,480,407,73,Google 256 MB, 256 MB
7,google,go,256,europe-west1,569,498,71,Google 256 MB, 256 MB
7,google,go,256,europe-west1,480,414,66,Google 256 MB, 256 MB
7,google,go,256,europe-west1,377,317,60,Google 256 MB, 256 MB
7,google,go,256,europe-west1,502,428,74,Google 256 MB, 256 MB
7,google,go,256,europe-west1,485,413,72,Google 256 MB, 256 MB
7,google,go,256,europe-west1,493,419,74,Google 256 MB, 256 MB
7,google,go,256,europe-west1,475,402,73,Google 256 MB, 256 MB
7,google,go,256,europe-west1,697,414,283,Google 256 MB, 256 MB
7,google,go,256,europe-west1,436,377,59,Google 256 MB, 256 MB
7,google,go,256,europe-west1,621,504,117,Google 256 MB, 256 MB
7,google,go,256,europe-west1,519,456,63,Google 256 MB, 256 MB
7,google,go,256,europe-west1,603,506,97,Google 256 MB, 256 MB
7,google,go,256,europe-west1,488,394,94,Google 256 MB, 256 MB
7,google,go,256,europe-west1,573,494,79,Google 256 MB, 256 MB
7,google,go,256,europe-west1,381,322,59,Google 256 MB, 256 MB
7,google,go,256,europe-west1,482,404,78,Google 256 MB, 256 MB
7,google,go,256,europe-west1,573,502,71,Google 256 MB, 256 MB
7,google,go,256,europe-west1,573,505,68,Google 256 MB, 256 MB
7,google,go,256,europe-west1,365,304,61,Google 256 MB, 256 MB
7,google,go,256,europe-west1,468,410,58,Google 256 MB, 256 MB
7,google,go,256,europe-west1,581,413,168,Google 256 MB, 256 MB
7,google,go,256,europe-west1,474,410,64,Google 256 MB, 256 MB
7,google,go,256,europe-west1,473,408,65,Google 256 MB, 256 MB
7,google,go,256,europe-west1,672,408,264,Google 256 MB, 256 MB
7,google,go,256,europe-west1,571,420,151,Google 256 MB, 256 MB
8,google,go,512,europe-west1,266,178,88,Google 512 MB, 512 MB
8,google,go,512,europe-west1,246,176,70,Google 512 MB, 512 MB
8,google,go,512,europe-west1,244,177,67,Google 512 MB, 512 MB
8,google,go,512,europe-west1,248,181,67,Google 512 MB, 512 MB
8,google,go,512,europe-west1,259,197,62,Google 512 MB, 512 MB
8,google,go,512,europe-west1,350,219,131,Google 512 MB, 512 MB
8,google,go,512,europe-west1,250,173,77,Google 512 MB, 512 MB
8,google,go,512,europe-west1,349,222,127,Google 512 MB, 512 MB
8,google,go,512,europe-west1,343,209,134,Google 512 MB, 512 MB
8,google,go,512,europe-west1,344,216,128,Google 512 MB, 512 MB
8,google,go,512,europe-west1,257,191,66,Google 512 MB, 512 MB
8,google,go,512,europe-west1,233,173,60,Google 512 MB, 512 MB
8,google,go,512,europe-west1,246,174,72,Google 512 MB, 512 MB
8,google,go,512,europe-west1,351,221,130,Google 512 MB, 512 MB
8,google,go,512,europe-west1,377,253,124,Google 512 MB, 512 MB
8,google,go,512,europe-west1,232,164,68,Google 512 MB, 512 MB
8,google,go,512,europe-west1,342,222,120,Google 512 MB, 512 MB
8,google,go,512,europe-west1,224,161,63,Google 512 MB, 512 MB
8,google,go,512,europe-west1,345,222,123,Google 512 MB, 512 MB
8,google,go,512,europe-west1,332,213,119,Google 512 MB, 512 MB
8,google,go,512,europe-west1,260,203,57,Google 512 MB, 512 MB
8,google,go,512,europe-west1,461,370,91,Google 512 MB, 512 MB
8,google,go,512,europe-west1,423,265,158,Google 512 MB, 512 MB
8,google,go,512,europe-west1,292,209,83,Google 512 MB, 512 MB
8,google,go,512,europe-west1,296,227,69,Google 512 MB, 512 MB
8,google,go,512,europe-west1,379,220,159,Google 512 MB, 512 MB
8,google,go,512,europe-west1,274,192,82,Google 512 MB, 512 MB
8,google,go,512,europe-west1,266,194,72,Google 512 MB, 512 MB
8,google,go,512,europe-west1,372,213,159,Google 512 MB, 512 MB
8,google,go,512,europe-west1,390,248,142,Google 512 MB, 512 MB
8,google,go,512,europe-west1,298,225,73,Google 512 MB, 512 MB
8,google,go,512,europe-west1,445,297,148,Google 512 MB, 512 MB
8,google,go,512,europe-west1,399,296,103,Google 512 MB, 512 MB
8,google,go,512,europe-west1,450,360,90,Google 512 MB, 512 MB
8,google,go,512,europe-west1,397,264,133,Google 512 MB, 512 MB
8,google,go,512,europe-west1,385,218,167,Google 512 MB, 512 MB
8,google,go,512,europe-west1,372,219,153,Google 512 MB, 512 MB
8,google,go,512,europe-west1,367,219,148,Google 512 MB, 512 MB
8,google,go,512,europe-west1,260,192,68,Google 512 MB, 512 MB
8,google,go,512,europe-west1,349,288,61,Google 512 MB, 512 MB
8,google,go,512,europe-west1,384,250,134,Google 512 MB, 512 MB
8,google,go,512,europe-west1,260,202,58,Google 512 MB, 512 MB
8,google,go,512,europe-west1,371,242,129,Google 512 MB, 512 MB
8,google,go,512,europe-west1,338,202,136,Google 512 MB, 512 MB
8,google,go,512,europe-west1,433,172,261,Google 512 MB, 512 MB
8,google,go,512,europe-west1,235,168,67,Google 512 MB, 512 MB
8,google,go,512,europe-west1,393,273,120,Google 512 MB, 512 MB
8,google,go,512,europe-west1,725,241,484,Google 512 MB, 512 MB
8,google,go,512,europe-west1,338,210,128,Google 512 MB, 512 MB
8,google,go,512,europe-west1,356,230,126,Google 512 MB, 512 MB
8,google,go,512,europe-west1,241,178,63,Google 512 MB, 512 MB
8,google,go,512,europe-west1,248,187,61,Google 512 MB, 512 MB
8,google,go,512,europe-west1,442,215,227,Google 512 MB, 512 MB
8,google,go,512,europe-west1,276,207,69,Google 512 MB, 512 MB
8,google,go,512,europe-west1,344,212,132,Google 512 MB, 512 MB
8,google,go,512,europe-west1,339,219,120,Google 512 MB, 512 MB
8,google,go,512,europe-west1,537,221,316,Google 512 MB, 512 MB
8,google,go,512,europe-west1,337,211,126,Google 512 MB, 512 MB
8,google,go,512,europe-west1,250,189,61,Google 512 MB, 512 MB
8,google,go,512,europe-west1,244,169,75,Google 512 MB, 512 MB
8,google,go,512,europe-west1,350,234,116,Google 512 MB, 512 MB
8,google,go,512,europe-west1,324,218,106,Google 512 MB, 512 MB
8,google,go,512,europe-west1,232,160,72,Google 512 MB, 512 MB
8,google,go,512,europe-west1,248,176,72,Google 512 MB, 512 MB
8,google,go,512,europe-west1,238,173,65,Google 512 MB, 512 MB
8,google,go,512,europe-west1,298,191,107,Google 512 MB, 512 MB
8,google,go,512,europe-west1,347,248,99,Google 512 MB, 512 MB
8,google,go,512,europe-west1,286,195,91,Google 512 MB, 512 MB
8,google,go,512,europe-west1,227,161,66,Google 512 MB, 512 MB
8,google,go,512,europe-west1,291,205,86,Google 512 MB, 512 MB
8,google,go,512,europe-west1,283,218,65,Google 512 MB, 512 MB
8,google,go,512,europe-west1,252,186,66,Google 512 MB, 512 MB
8,google,go,512,europe-west1,505,224,281,Google 512 MB, 512 MB
8,google,go,512,europe-west1,414,235,179,Google 512 MB, 512 MB
8,google,go,512,europe-west1,225,163,62,Google 512 MB, 512 MB
8,google,go,512,europe-west1,299,219,80,Google 512 MB, 512 MB
8,google,go,512,europe-west1,352,257,95,Google 512 MB, 512 MB
8,google,go,512,europe-west1,295,198,97,Google 512 MB, 512 MB
8,google,go,512,europe-west1,813,234,579,Google 512 MB, 512 MB
8,google,go,512,europe-west1,335,261,74,Google 512 MB, 512 MB
8,google,go,512,europe-west1,599,206,393,Google 512 MB, 512 MB
8,google,go,512,europe-west1,285,215,70,Google 512 MB, 512 MB
8,google,go,512,europe-west1,286,212,74,Google 512 MB, 512 MB
8,google,go,512,europe-west1,298,215,83,Google 512 MB, 512 MB
8,google,go,512,europe-west1,295,218,77,Google 512 MB, 512 MB
8,google,go,512,europe-west1,365,196,169,Google 512 MB, 512 MB
8,google,go,512,europe-west1,405,232,173,Google 512 MB, 512 MB
8,google,go,512,europe-west1,380,217,163,Google 512 MB, 512 MB
8,google,go,512,europe-west1,384,322,62,Google 512 MB, 512 MB
8,google,go,512,europe-west1,412,244,168,Google 512 MB, 512 MB
8,google,go,512,europe-west1,374,219,155,Google 512 MB, 512 MB
8,google,go,512,europe-west1,294,210,84,Google 512 MB, 512 MB
8,google,go,512,europe-west1,677,200,477,Google 512 MB, 512 MB
8,google,go,512,europe-west1,377,234,143,Google 512 MB, 512 MB
8,google,go,512,europe-west1,275,203,72,Google 512 MB, 512 MB
8,google,go,512,europe-west1,391,239,152,Google 512 MB, 512 MB
8,google,go,512,europe-west1,370,223,147,Google 512 MB, 512 MB
8,google,go,512,europe-west1,278,209,69,Google 512 MB, 512 MB
8,google,go,512,europe-west1,361,226,135,Google 512 MB, 512 MB
8,google,go,512,europe-west1,354,219,135,Google 512 MB, 512 MB
9,google,go,1024,europe-west1,157,90,67,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,150,77,73,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,167,102,65,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,153,89,64,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,157,96,61,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,159,90,69,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,198,129,69,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,181,115,66,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,174,102,72,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,175,118,57,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,159,95,64,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,140,79,61,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,195,118,77,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,169,103,66,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,154,86,68,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,207,123,84,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,192,119,73,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,192,109,83,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,222,137,85,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,182,94,88,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,193,122,71,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,181,117,64,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,186,113,73,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,152,93,59,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,177,113,64,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,168,109,59,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,218,140,78,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,197,130,67,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,190,102,88,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,193,132,61,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,177,118,59,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,198,128,70,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,208,128,80,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,168,110,58,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,175,113,62,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,170,110,60,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,167,93,74,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,160,99,61,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,264,120,144,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,260,118,142,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,152,86,66,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,173,108,65,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,246,113,133,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,167,98,69,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,155,97,58,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,261,127,134,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,165,106,59,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,179,112,67,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,184,118,66,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,172,112,60,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,275,142,133,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,171,110,61,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,386,100,286,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,251,126,125,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,241,114,127,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,240,118,122,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,180,102,78,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,235,117,118,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,231,113,118,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,160,99,61,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,243,124,119,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,147,86,61,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,189,119,70,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,166,112,54,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,135,77,58,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,170,107,63,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,147,88,59,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,277,194,83,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,173,100,73,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,152,88,64,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,166,101,65,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,148,92,56,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,346,279,67,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,421,273,148,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,170,108,62,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,209,131,78,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,389,277,112,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,237,119,118,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,165,101,64,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,247,136,111,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,241,129,112,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,165,107,58,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,162,98,64,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,224,110,114,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,166,97,69,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,225,118,107,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,160,93,67,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,317,219,98,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,251,144,107,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,232,124,108,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,152,88,64,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,229,125,104,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,238,135,103,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,155,94,61,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,183,119,64,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,230,130,100,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,166,104,62,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,217,125,92,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,156,92,64,Google 1024 MB, 1024 MB
9,google,go,1024,europe-west1,154,98,56,Google 1024 MB, 1024 MB
10,google,go,2048,europe-west1,153,80,73,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,152,83,69,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,141,82,59,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,146,87,59,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,144,76,68,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,336,181,155,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,232,80,152,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,141,82,59,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,221,75,146,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,157,89,68,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,148,86,62,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,153,80,73,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,145,75,70,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,162,97,65,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,223,79,144,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,189,113,76,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,139,77,62,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,150,83,67,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,286,131,155,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,183,111,72,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,222,78,144,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,222,84,138,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,215,79,136,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,213,79,134,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,211,152,59,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,148,79,69,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,210,80,130,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,366,237,129,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,171,108,63,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,211,89,122,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,208,81,127,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,145,78,67,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,214,103,111,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,164,81,83,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,138,79,59,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,186,129,57,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,194,83,111,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,188,127,61,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,181,85,96,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,177,115,62,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,370,254,116,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,193,97,96,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,171,110,61,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,163,76,87,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,163,80,83,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,191,101,90,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,172,108,64,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,201,134,67,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,226,165,61,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,582,405,177,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,1188,79,1109,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,181,121,60,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,200,112,88,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,142,77,65,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,209,112,97,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,182,119,63,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,294,176,118,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,186,125,61,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,305,142,163,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,156,90,66,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,162,100,62,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,664,109,555,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,217,129,88,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,300,221,79,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,171,101,70,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,159,100,59,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,206,148,58,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,216,88,128,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,152,80,72,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,214,141,73,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,259,134,125,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,227,93,134,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,128,75,53,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,286,218,68,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,217,96,121,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,146,92,54,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,190,99,91,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,164,96,68,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,309,227,82,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,156,91,65,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,203,116,87,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,310,167,143,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,167,100,67,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,172,107,65,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,464,362,102,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,223,147,76,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,336,244,92,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,293,150,143,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,183,103,80,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,187,118,69,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,159,95,64,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,269,124,145,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,176,110,66,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,197,129,68,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,190,117,73,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,413,102,311,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,192,119,73,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,185,120,65,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,302,226,76,Google 2048 MB, 2048 MB
10,google,go,2048,europe-west1,208,137,71,Google 2048 MB, 2048 MB


==> bilder/general_go/data/ibm.csv <==
11,ibm,go,128,eu-de,340,96,244,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,263,93,170,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,283,95,188,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,326,93,233,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,271,93,178,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,265,92,173,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,255,93,162,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,297,93,204,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,274,94,180,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,293,93,200,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,277,114,163,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,276,109,167,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,203,94,109,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,266,96,170,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,267,95,172,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,249,95,154,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,271,98,173,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,273,95,178,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,276,97,179,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,341,98,243,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,201,95,106,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,270,97,173,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,266,93,173,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,278,94,184,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,250,95,155,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,266,99,167,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,272,96,176,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,258,94,164,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,209,93,116,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,277,103,174,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,267,97,170,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,274,93,181,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,285,95,190,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,263,96,167,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,281,94,187,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,496,94,402,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,261,96,165,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,268,94,174,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,271,106,165,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,217,94,123,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,259,98,161,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,220,94,126,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,247,95,152,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,263,93,170,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,284,97,187,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,266,96,170,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,263,94,169,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,256,100,156,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,273,95,178,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,261,96,165,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,253,98,155,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,365,95,270,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,284,95,189,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,256,97,159,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,284,95,189,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,224,94,130,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,265,94,171,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,271,94,177,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,260,98,162,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,257,95,162,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,289,98,191,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,257,94,163,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,277,95,182,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,252,97,155,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,257,98,159,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,318,97,221,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,267,94,173,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,279,95,184,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,258,94,164,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,273,94,179,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,277,94,183,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,260,97,163,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,256,96,160,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,252,95,157,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,295,96,199,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,269,95,174,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,258,95,163,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,253,95,158,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,309,94,215,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,265,94,171,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,681,94,587,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,337,97,240,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,257,94,163,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,272,95,177,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,290,95,195,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,293,94,199,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,258,94,164,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,266,94,172,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,262,94,168,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,5752,95,5657,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,16313,94,16219,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,10846,102,10744,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,21359,88,21271,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,1187,60,1127,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,213,61,152,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,211,59,152,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,252,58,194,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,237,60,177,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,229,59,170,IBM 128 MB, 128 MB
11,ibm,go,128,eu-de,233,57,176,IBM 128 MB, 128 MB
12,ibm,go,256,eu-de,282,59,223,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,321,58,263,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,170,57,113,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,245,58,187,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,209,57,152,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,214,57,157,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,261,59,202,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,241,60,181,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,229,58,171,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,155,59,96,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,204,59,145,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,225,60,165,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,281,57,224,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,228,58,170,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,199,60,139,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,222,59,163,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,546,61,485,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,565,58,507,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,166,59,107,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,216,57,159,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,216,60,156,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,237,60,177,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,219,60,159,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,210,59,151,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,208,60,148,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,238,56,182,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,254,59,195,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,214,59,155,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,227,59,168,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,150,60,90,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,219,59,160,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,224,61,163,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,207,59,148,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,214,58,156,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,203,58,145,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,224,59,165,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,202,60,142,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,251,58,193,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,195,65,130,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,219,60,159,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,239,57,182,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,236,62,174,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,218,59,159,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,217,61,156,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,231,74,157,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,232,61,171,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,212,56,156,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,218,59,159,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,207,58,149,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,240,61,179,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,197,57,140,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,196,60,136,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,239,61,178,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,202,63,139,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,228,58,170,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,207,57,150,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,270,61,209,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,190,61,129,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,211,60,151,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,237,59,178,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,226,58,168,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,212,59,153,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,266,61,205,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,222,62,160,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,211,60,151,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,217,62,155,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,180,61,119,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,324,58,266,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,226,59,167,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,223,61,162,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,236,64,172,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,215,59,156,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,279,72,207,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,216,60,156,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,230,60,170,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,254,60,194,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,255,60,195,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,162,59,103,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,205,62,143,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,160,61,99,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,227,59,168,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,222,62,160,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,688,58,630,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,224,60,164,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,227,59,168,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,203,59,144,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,203,56,147,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,205,58,147,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,202,58,144,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,215,58,157,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,216,62,154,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,237,59,178,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,216,61,155,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,205,59,146,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,152,57,95,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,237,57,180,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,161,62,99,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,216,59,157,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,327,60,267,IBM 256 MB, 256 MB
12,ibm,go,256,eu-de,212,58,154,IBM 256 MB, 256 MB
13,ibm,go,512,eu-de,227,58,169,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,224,59,165,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,238,59,179,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,244,57,187,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,203,58,145,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,259,58,201,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,667,56,611,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,208,58,150,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,206,61,145,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,215,57,158,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,211,59,152,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,205,60,145,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,219,58,161,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,244,60,184,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,211,59,152,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,201,59,142,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,249,57,192,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,252,60,192,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,337,60,277,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,222,61,161,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,221,60,161,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,160,67,93,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,206,60,146,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,173,59,114,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,232,61,171,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,180,67,113,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,273,60,213,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,242,59,183,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,219,61,158,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,253,62,191,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,248,60,188,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,198,58,140,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,267,58,209,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,221,64,157,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,205,61,144,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,206,59,147,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,211,59,152,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,174,59,115,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,207,61,146,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,218,62,156,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,249,62,187,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,156,60,96,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,212,61,151,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,175,60,115,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,193,60,133,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,212,58,154,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,227,68,159,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,156,63,93,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,208,59,149,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,204,60,144,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,288,62,226,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,248,60,188,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,373,58,315,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,223,63,160,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,290,67,223,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,195,59,136,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,442,60,382,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,234,65,169,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,207,61,146,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,230,61,169,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,226,60,166,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,206,61,145,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,216,62,154,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,259,61,198,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,202,61,141,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,204,59,145,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,715,59,656,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,159,63,96,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,220,60,160,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,220,58,162,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,164,62,102,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,237,59,178,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,419,60,359,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,226,61,165,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,213,60,153,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,202,59,143,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,161,60,101,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,212,60,152,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,634,62,572,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,178,59,119,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,490,59,431,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,214,59,155,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,258,67,191,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,237,59,178,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,154,60,94,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,250,60,190,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,203,63,140,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,244,62,182,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,247,60,187,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,249,60,189,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,709,61,648,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,217,64,153,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,673,62,611,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,216,60,156,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,258,62,196,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,162,60,102,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,213,61,152,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,223,59,164,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,174,58,116,IBM 512 MB, 512 MB
13,ibm,go,512,eu-de,201,60,141,IBM 512 MB, 512 MB
14,ibm,go,1024,eu-de,511,60,451,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,236,62,174,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,247,60,187,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,223,58,165,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,200,57,143,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,218,61,157,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,207,56,151,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,218,59,159,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,202,58,144,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,206,60,146,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,186,57,129,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,241,59,182,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,204,59,145,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,253,57,196,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,270,60,210,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,190,59,131,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,206,60,146,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,314,61,253,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,263,59,204,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,212,57,155,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,242,59,183,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,199,57,142,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,206,57,149,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,241,62,179,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,199,58,141,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,251,61,190,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,208,58,150,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,213,58,155,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,235,60,175,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,207,58,149,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,221,59,162,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,159,60,99,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,209,62,147,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,253,60,193,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,210,61,149,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,217,57,160,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,224,60,164,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,218,60,158,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,228,59,169,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,216,61,155,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,219,72,147,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,148,57,91,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,207,60,147,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,197,61,136,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,289,59,230,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,247,58,189,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,166,60,106,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,239,58,181,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,213,64,149,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,211,60,151,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,953,61,892,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,145,57,88,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,215,59,156,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,234,60,174,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,212,60,152,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,214,66,148,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,218,58,160,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,234,61,173,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,209,59,150,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,237,58,179,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,226,67,159,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,227,62,165,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,208,61,147,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,217,60,157,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,216,60,156,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,218,60,158,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,205,63,142,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,232,60,172,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,208,60,148,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,208,60,148,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,223,59,164,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,235,60,175,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,680,59,621,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,197,60,137,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,250,59,191,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,229,59,170,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,213,58,155,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,173,61,112,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,215,60,155,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,195,60,135,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,290,59,231,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,229,59,170,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,205,59,146,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,312,61,251,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,159,57,102,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,228,59,169,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,735,58,677,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,214,61,153,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,287,61,226,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,169,59,110,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,241,61,180,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,186,61,125,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,249,60,189,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,154,60,94,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,224,59,165,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,226,61,165,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,234,60,174,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,403,60,343,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,216,60,156,IBM 1024 MB, 1024 MB
14,ibm,go,1024,eu-de,218,61,157,IBM 1024 MB, 1024 MB
15,ibm,go,2048,eu-de,223,57,166,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,207,58,149,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,232,58,174,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,203,59,144,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,218,59,159,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,146,58,88,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,212,61,151,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,243,60,183,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,235,58,177,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,680,61,619,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,222,59,163,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,206,59,147,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,205,57,148,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,251,59,192,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,222,62,160,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,153,59,94,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,219,61,158,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,160,58,102,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,244,61,183,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,302,59,243,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,234,59,175,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,169,61,108,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,208,62,146,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,226,59,167,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,229,59,170,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,229,61,168,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,255,67,188,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,162,62,100,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,365,59,306,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,233,60,173,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,153,59,94,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,222,61,161,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,258,61,197,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,235,63,172,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,210,59,151,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,200,60,140,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,264,60,204,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,205,66,139,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,222,62,160,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,215,60,155,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,158,60,98,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,206,61,145,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,226,59,167,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,283,64,219,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,163,58,105,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,224,58,166,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,213,67,146,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,216,61,155,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,231,61,170,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,254,60,194,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,201,65,136,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,210,64,146,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,152,59,93,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,225,61,164,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,238,61,177,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,196,61,135,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,222,58,164,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,158,60,98,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,223,61,162,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,201,61,140,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,216,60,156,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,741,59,682,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,206,59,147,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,259,60,199,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,195,61,134,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,158,60,98,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,213,61,152,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,241,60,181,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,163,61,102,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,339,60,279,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,208,61,147,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,224,57,167,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,221,62,159,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,369,56,313,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,202,58,144,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,222,62,160,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,232,59,173,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,170,60,110,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,194,59,135,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,205,60,145,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,219,57,162,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,239,58,181,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,204,61,143,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,201,57,144,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,223,62,161,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,243,59,184,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,213,58,155,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,223,59,164,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,282,59,223,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,207,61,146,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,205,61,144,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,223,58,165,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,212,60,152,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,275,59,216,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,200,60,140,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,249,59,190,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,228,60,168,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,224,59,165,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,201,61,140,IBM 2048 MB, 2048 MB
15,ibm,go,2048,eu-de,216,62,154,IBM 2048 MB, 2048 MB


==> bilder/general_go/raw_general_go.csv <==
cloud,runtime,memory_mb,region,total_ms,measured_ms,latency_ms,name
aws,go,128,eu-central-1,1123,964,159,AWS 0128 MB
aws,go,128,eu-central-1,1061,961,100,AWS 0128 MB
aws,go,128,eu-central-1,960,864,96,AWS 0128 MB
aws,go,128,eu-central-1,1022,940,82,AWS 0128 MB
aws,go,128,eu-central-1,1020,940,80,AWS 0128 MB
aws,go,128,eu-central-1,1001,908,93,AWS 0128 MB
aws,go,128,eu-central-1,1013,936,77,AWS 0128 MB
aws,go,128,eu-central-1,1010,928,82,AWS 0128 MB
aws,go,128,eu-central-1,1065,920,145,AWS 0128 MB
aws,go,128,eu-central-1,984,888,96,AWS 0128 MB
aws,go,128,eu-central-1,992,908,84,AWS 0128 MB
aws,go,128,eu-central-1,1079,995,84,AWS 0128 MB
aws,go,128,eu-central-1,989,921,68,AWS 0128 MB
aws,go,128,eu-central-1,1040,940,100,AWS 0128 MB
aws,go,128,eu-central-1,1022,940,82,AWS 0128 MB
aws,go,128,eu-central-1,1038,960,78,AWS 0128 MB
aws,go,128,eu-central-1,1015,940,75,AWS 0128 MB
aws,go,128,eu-central-1,1053,961,92,AWS 0128 MB
aws,go,128,eu-central-1,1008,908,100,AWS 0128 MB
aws,go,128,eu-central-1,1024,952,72,AWS 0128 MB
aws,go,128,eu-central-1,1026,952,74,AWS 0128 MB
aws,go,128,eu-central-1,993,924,69,AWS 0128 MB
aws,go,128,eu-central-1,1009,948,61,AWS 0128 MB
aws,go,128,eu-central-1,1002,912,90,AWS 0128 MB
aws,go,128,eu-central-1,1038,922,116,AWS 0128 MB
aws,go,128,eu-central-1,1023,909,114,AWS 0128 MB
aws,go,128,eu-central-1,1034,932,102,AWS 0128 MB
aws,go,128,eu-central-1,1038,948,90,AWS 0128 MB
aws,go,128,eu-central-1,1084,945,139,AWS 0128 MB
aws,go,128,eu-central-1,1081,997,84,AWS 0128 MB
aws,go,128,eu-central-1,970,887,83,AWS 0128 MB
aws,go,128,eu-central-1,1072,988,84,AWS 0128 MB
aws,go,128,eu-central-1,941,872,69,AWS 0128 MB
aws,go,128,eu-central-1,992,912,80,AWS 0128 MB
aws,go,128,eu-central-1,945,874,71,AWS 0128 MB
aws,go,128,eu-central-1,1265,952,313,AWS 0128 MB
aws,go,128,eu-central-1,945,860,85,AWS 0128 MB
aws,go,128,eu-central-1,1062,972,90,AWS 0128 MB
aws,go,128,eu-central-1,1023,936,87,AWS 0128 MB
aws,go,128,eu-central-1,1053,977,76,AWS 0128 MB
aws,go,128,eu-central-1,985,924,61,AWS 0128 MB
aws,go,128,eu-central-1,1041,944,97,AWS 0128 MB
aws,go,128,eu-central-1,996,924,72,AWS 0128 MB
aws,go,128,eu-central-1,1016,935,81,AWS 0128 MB
aws,go,128,eu-central-1,995,916,79,AWS 0128 MB
aws,go,128,eu-central-1,1013,900,113,AWS 0128 MB
aws,go,128,eu-central-1,1048,977,71,AWS 0128 MB
aws,go,128,eu-central-1,1066,980,86,AWS 0128 MB
aws,go,128,eu-central-1,985,880,105,AWS 0128 MB
aws,go,128,eu-central-1,1006,940,66,AWS 0128 MB
aws,go,128,eu-central-1,1042,940,102,AWS 0128 MB
aws,go,128,eu-central-1,1025,941,84,AWS 0128 MB
aws,go,128,eu-central-1,1006,924,82,AWS 0128 MB
aws,go,128,eu-central-1,1043,968,75,AWS 0128 MB
aws,go,128,eu-central-1,1063,975,88,AWS 0128 MB
aws,go,128,eu-central-1,1023,954,69,AWS 0128 MB
aws,go,128,eu-central-1,1035,961,74,AWS 0128 MB
aws,go,128,eu-central-1,1052,964,88,AWS 0128 MB
aws,go,128,eu-central-1,1032,957,75,AWS 0128 MB
aws,go,128,eu-central-1,1111,999,112,AWS 0128 MB
aws,go,128,eu-central-1,1246,943,303,AWS 0128 MB
aws,go,128,eu-central-1,1006,898,108,AWS 0128 MB
aws,go,128,eu-central-1,1008,936,72,AWS 0128 MB
aws,go,128,eu-central-1,1010,940,70,AWS 0128 MB
aws,go,128,eu-central-1,990,915,75,AWS 0128 MB
aws,go,128,eu-central-1,1026,940,86,AWS 0128 MB
aws,go,128,eu-central-1,1044,971,73,AWS 0128 MB
aws,go,128,eu-central-1,946,871,75,AWS 0128 MB
aws,go,128,eu-central-1,1081,996,85,AWS 0128 MB
aws,go,128,eu-central-1,980,881,99,AWS 0128 MB
aws,go,128,eu-central-1,1063,980,83,AWS 0128 MB
aws,go,128,eu-central-1,1042,964,78,AWS 0128 MB
aws,go,128,eu-central-1,1081,1004,77,AWS 0128 MB
aws,go,128,eu-central-1,1003,915,88,AWS 0128 MB
aws,go,128,eu-central-1,1057,941,116,AWS 0128 MB
aws,go,128,eu-central-1,1069,969,100,AWS 0128 MB
aws,go,128,eu-central-1,1038,960,78,AWS 0128 MB
aws,go,128,eu-central-1,1257,888,369,AWS 0128 MB
aws,go,128,eu-central-1,990,900,90,AWS 0128 MB
aws,go,128,eu-central-1,934,848,86,AWS 0128 MB
aws,go,128,eu-central-1,1405,972,433,AWS 0128 MB
aws,go,128,eu-central-1,1143,976,167,AWS 0128 MB
aws,go,128,eu-central-1,1009,932,77,AWS 0128 MB
aws,go,128,eu-central-1,1058,979,79,AWS 0128 MB
aws,go,128,eu-central-1,974,881,93,AWS 0128 MB
aws,go,128,eu-central-1,1001,908,93,AWS 0128 MB
aws,go,128,eu-central-1,1055,957,98,AWS 0128 MB
aws,go,128,eu-central-1,1016,940,76,AWS 0128 MB
aws,go,128,eu-central-1,992,912,80,AWS 0128 MB
aws,go,128,eu-central-1,1013,931,82,AWS 0128 MB
aws,go,128,eu-central-1,974,904,70,AWS 0128 MB
aws,go,128,eu-central-1,1017,924,93,AWS 0128 MB
aws,go,128,eu-central-1,1002,932,70,AWS 0128 MB
aws,go,128,eu-central-1,1020,944,76,AWS 0128 MB
aws,go,128,eu-central-1,1020,945,75,AWS 0128 MB
aws,go,128,eu-central-1,997,928,69,AWS 0128 MB
aws,go,128,eu-central-1,1035,904,131,AWS 0128 MB
aws,go,128,eu-central-1,979,891,88,AWS 0128 MB
aws,go,128,eu-central-1,973,876,97,AWS 0128 MB
aws,go,128,eu-central-1,992,915,77,AWS 0128 MB
aws,go,256,eu-central-1,568,460,108,AWS 0256 MB
aws,go,256,eu-central-1,517,443,74,AWS 0256 MB
aws,go,256,eu-central-1,498,425,73,AWS 0256 MB
aws,go,256,eu-central-1,550,473,77,AWS 0256 MB
aws,go,256,eu-central-1,545,466,79,AWS 0256 MB
aws,go,256,eu-central-1,561,485,76,AWS 0256 MB
aws,go,256,eu-central-1,524,452,72,AWS 0256 MB
aws,go,256,eu-central-1,521,430,91,AWS 0256 MB
aws,go,256,eu-central-1,539,472,67,AWS 0256 MB
aws,go,256,eu-central-1,538,461,77,AWS 0256 MB
aws,go,256,eu-central-1,518,461,57,AWS 0256 MB
aws,go,256,eu-central-1,537,460,77,AWS 0256 MB
aws,go,256,eu-central-1,515,448,67,AWS 0256 MB
aws,go,256,eu-central-1,576,477,99,AWS 0256 MB
aws,go,256,eu-central-1,532,464,68,AWS 0256 MB
aws,go,256,eu-central-1,533,465,68,AWS 0256 MB
aws,go,256,eu-central-1,866,472,394,AWS 0256 MB
aws,go,256,eu-central-1,869,463,406,AWS 0256 MB
aws,go,256,eu-central-1,522,444,78,AWS 0256 MB
aws,go,256,eu-central-1,558,464,94,AWS 0256 MB
aws,go,256,eu-central-1,512,436,76,AWS 0256 MB
aws,go,256,eu-central-1,529,460,69,AWS 0256 MB
aws,go,256,eu-central-1,527,440,87,AWS 0256 MB
aws,go,256,eu-central-1,539,464,75,AWS 0256 MB
aws,go,256,eu-central-1,542,469,73,AWS 0256 MB
aws,go,256,eu-central-1,561,458,103,AWS 0256 MB
aws,go,256,eu-central-1,559,482,77,AWS 0256 MB
aws,go,256,eu-central-1,500,424,76,AWS 0256 MB
aws,go,256,eu-central-1,538,464,74,AWS 0256 MB
aws,go,256,eu-central-1,515,412,103,AWS 0256 MB
aws,go,256,eu-central-1,532,437,95,AWS 0256 MB
aws,go,256,eu-central-1,531,428,103,AWS 0256 MB
aws,go,256,eu-central-1,512,441,71,AWS 0256 MB
aws,go,256,eu-central-1,531,460,71,AWS 0256 MB
aws,go,256,eu-central-1,528,461,67,AWS 0256 MB
aws,go,256,eu-central-1,523,449,74,AWS 0256 MB
aws,go,256,eu-central-1,499,429,70,AWS 0256 MB
aws,go,256,eu-central-1,566,479,87,AWS 0256 MB
aws,go,256,eu-central-1,544,465,79,AWS 0256 MB
aws,go,256,eu-central-1,538,438,100,AWS 0256 MB
aws,go,256,eu-central-1,486,424,62,AWS 0256 MB
aws,go,256,eu-central-1,507,437,70,AWS 0256 MB
aws,go,256,eu-central-1,509,448,61,AWS 0256 MB
aws,go,256,eu-central-1,526,456,70,AWS 0256 MB
aws,go,256,eu-central-1,527,442,85,AWS 0256 MB
aws,go,256,eu-central-1,519,445,74,AWS 0256 MB
aws,go,256,eu-central-1,516,436,80,AWS 0256 MB
aws,go,256,eu-central-1,559,473,86,AWS 0256 MB
aws,go,256,eu-central-1,557,487,70,AWS 0256 MB
aws,go,256,eu-central-1,517,428,89,AWS 0256 MB
aws,go,256,eu-central-1,685,468,217,AWS 0256 MB
aws,go,256,eu-central-1,554,482,72,AWS 0256 MB
aws,go,256,eu-central-1,533,449,84,AWS 0256 MB
aws,go,256,eu-central-1,513,444,69,AWS 0256 MB
aws,go,256,eu-central-1,569,477,92,AWS 0256 MB
aws,go,256,eu-central-1,530,450,80,AWS 0256 MB
aws,go,256,eu-central-1,532,436,96,AWS 0256 MB
aws,go,256,eu-central-1,491,420,71,AWS 0256 MB
aws,go,256,eu-central-1,513,456,57,AWS 0256 MB
aws,go,256,eu-central-1,511,421,90,AWS 0256 MB
aws,go,256,eu-central-1,530,473,57,AWS 0256 MB
aws,go,256,eu-central-1,552,465,87,AWS 0256 MB
aws,go,256,eu-central-1,534,465,69,AWS 0256 MB
aws,go,256,eu-central-1,581,464,117,AWS 0256 MB
aws,go,256,eu-central-1,538,464,74,AWS 0256 MB
aws,go,256,eu-central-1,519,437,82,AWS 0256 MB
aws,go,256,eu-central-1,539,465,74,AWS 0256 MB
aws,go,256,eu-central-1,536,448,88,AWS 0256 MB
aws,go,256,eu-central-1,518,453,65,AWS 0256 MB
aws,go,256,eu-central-1,517,453,64,AWS 0256 MB
aws,go,256,eu-central-1,528,461,67,AWS 0256 MB
aws,go,256,eu-central-1,530,465,65,AWS 0256 MB
aws,go,256,eu-central-1,527,457,70,AWS 0256 MB
aws,go,256,eu-central-1,539,448,91,AWS 0256 MB
aws,go,256,eu-central-1,526,457,69,AWS 0256 MB
aws,go,256,eu-central-1,503,433,70,AWS 0256 MB
aws,go,256,eu-central-1,522,449,73,AWS 0256 MB
aws,go,256,eu-central-1,539,486,53,AWS 0256 MB
aws,go,256,eu-central-1,522,452,70,AWS 0256 MB
aws,go,256,eu-central-1,520,452,68,AWS 0256 MB
aws,go,256,eu-central-1,519,449,70,AWS 0256 MB
aws,go,256,eu-central-1,501,424,77,AWS 0256 MB
aws,go,256,eu-central-1,692,469,223,AWS 0256 MB
aws,go,256,eu-central-1,529,474,55,AWS 0256 MB
aws,go,256,eu-central-1,560,485,75,AWS 0256 MB
aws,go,256,eu-central-1,528,432,96,AWS 0256 MB
aws,go,256,eu-central-1,549,481,68,AWS 0256 MB
aws,go,256,eu-central-1,548,479,69,AWS 0256 MB
aws,go,256,eu-central-1,530,448,82,AWS 0256 MB
aws,go,256,eu-central-1,508,412,96,AWS 0256 MB
aws,go,256,eu-central-1,528,463,65,AWS 0256 MB
aws,go,256,eu-central-1,542,462,80,AWS 0256 MB
aws,go,256,eu-central-1,538,469,69,AWS 0256 MB
aws,go,256,eu-central-1,519,464,55,AWS 0256 MB
aws,go,256,eu-central-1,519,449,70,AWS 0256 MB
aws,go,256,eu-central-1,520,429,91,AWS 0256 MB
aws,go,256,eu-central-1,537,470,67,AWS 0256 MB
aws,go,256,eu-central-1,553,468,85,AWS 0256 MB
aws,go,256,eu-central-1,633,465,168,AWS 0256 MB
aws,go,256,eu-central-1,502,437,65,AWS 0256 MB
aws,go,512,eu-central-1,326,205,121,AWS 0512 MB
aws,go,512,eu-central-1,294,211,83,AWS 0512 MB
aws,go,512,eu-central-1,295,223,72,AWS 0512 MB
aws,go,512,eu-central-1,291,216,75,AWS 0512 MB
aws,go,512,eu-central-1,292,219,73,AWS 0512 MB
aws,go,512,eu-central-1,289,228,61,AWS 0512 MB
aws,go,512,eu-central-1,287,232,55,AWS 0512 MB
aws,go,512,eu-central-1,305,237,68,AWS 0512 MB
aws,go,512,eu-central-1,284,216,68,AWS 0512 MB
aws,go,512,eu-central-1,283,211,72,AWS 0512 MB
aws,go,512,eu-central-1,290,220,70,AWS 0512 MB
aws,go,512,eu-central-1,281,224,57,AWS 0512 MB
aws,go,512,eu-central-1,300,227,73,AWS 0512 MB
aws,go,512,eu-central-1,298,196,102,AWS 0512 MB
aws,go,512,eu-central-1,281,212,69,AWS 0512 MB
aws,go,512,eu-central-1,299,227,72,AWS 0512 MB
aws,go,512,eu-central-1,277,215,62,AWS 0512 MB
aws,go,512,eu-central-1,291,212,79,AWS 0512 MB
aws,go,512,eu-central-1,295,208,87,AWS 0512 MB
aws,go,512,eu-central-1,295,228,67,AWS 0512 MB
aws,go,512,eu-central-1,285,215,70,AWS 0512 MB
aws,go,512,eu-central-1,290,220,70,AWS 0512 MB
aws,go,512,eu-central-1,293,220,73,AWS 0512 MB
aws,go,512,eu-central-1,310,216,94,AWS 0512 MB
aws,go,512,eu-central-1,289,224,65,AWS 0512 MB
aws,go,512,eu-central-1,323,235,88,AWS 0512 MB
aws,go,512,eu-central-1,336,228,108,AWS 0512 MB
aws,go,512,eu-central-1,304,223,81,AWS 0512 MB
aws,go,512,eu-central-1,281,224,57,AWS 0512 MB
aws,go,512,eu-central-1,299,224,75,AWS 0512 MB
aws,go,512,eu-central-1,314,235,79,AWS 0512 MB
aws,go,512,eu-central-1,299,224,75,AWS 0512 MB
aws,go,512,eu-central-1,310,219,91,AWS 0512 MB
aws,go,512,eu-central-1,312,232,80,AWS 0512 MB
aws,go,512,eu-central-1,295,227,68,AWS 0512 MB
aws,go,512,eu-central-1,294,227,67,AWS 0512 MB
aws,go,512,eu-central-1,311,215,96,AWS 0512 MB
aws,go,512,eu-central-1,312,215,97,AWS 0512 MB
aws,go,512,eu-central-1,330,220,110,AWS 0512 MB
aws,go,512,eu-central-1,290,231,59,AWS 0512 MB
aws,go,512,eu-central-1,303,215,88,AWS 0512 MB
aws,go,512,eu-central-1,284,211,73,AWS 0512 MB
aws,go,512,eu-central-1,282,227,55,AWS 0512 MB
aws,go,512,eu-central-1,304,228,76,AWS 0512 MB
aws,go,512,eu-central-1,437,212,225,AWS 0512 MB
aws,go,512,eu-central-1,299,228,71,AWS 0512 MB
aws,go,512,eu-central-1,313,235,78,AWS 0512 MB
aws,go,512,eu-central-1,726,220,506,AWS 0512 MB
aws,go,512,eu-central-1,299,228,71,AWS 0512 MB
aws,go,512,eu-central-1,314,228,86,AWS 0512 MB
aws,go,512,eu-central-1,295,220,75,AWS 0512 MB
aws,go,512,eu-central-1,293,228,65,AWS 0512 MB
aws,go,512,eu-central-1,470,231,239,AWS 0512 MB
aws,go,512,eu-central-1,294,216,78,AWS 0512 MB
aws,go,512,eu-central-1,293,228,65,AWS 0512 MB
aws,go,512,eu-central-1,295,228,67,AWS 0512 MB
aws,go,512,eu-central-1,469,223,246,AWS 0512 MB
aws,go,512,eu-central-1,287,215,72,AWS 0512 MB
aws,go,512,eu-central-1,271,211,60,AWS 0512 MB
aws,go,512,eu-central-1,310,228,82,AWS 0512 MB
aws,go,512,eu-central-1,291,223,68,AWS 0512 MB
aws,go,512,eu-central-1,295,211,84,AWS 0512 MB
aws,go,512,eu-central-1,312,219,93,AWS 0512 MB
aws,go,512,eu-central-1,279,216,63,AWS 0512 MB
aws,go,512,eu-central-1,301,220,81,AWS 0512 MB
aws,go,512,eu-central-1,289,217,72,AWS 0512 MB
aws,go,512,eu-central-1,291,227,64,AWS 0512 MB
aws,go,512,eu-central-1,295,227,68,AWS 0512 MB
aws,go,512,eu-central-1,298,223,75,AWS 0512 MB
aws,go,512,eu-central-1,277,212,65,AWS 0512 MB
aws,go,512,eu-central-1,293,220,73,AWS 0512 MB
aws,go,512,eu-central-1,284,214,70,AWS 0512 MB
aws,go,512,eu-central-1,486,228,258,AWS 0512 MB
aws,go,512,eu-central-1,314,224,90,AWS 0512 MB
aws,go,512,eu-central-1,287,217,70,AWS 0512 MB
aws,go,512,eu-central-1,283,220,63,AWS 0512 MB
aws,go,512,eu-central-1,284,216,68,AWS 0512 MB
aws,go,512,eu-central-1,282,199,83,AWS 0512 MB
aws,go,512,eu-central-1,682,211,471,AWS 0512 MB
aws,go,512,eu-central-1,306,223,83,AWS 0512 MB
aws,go,512,eu-central-1,577,221,356,AWS 0512 MB
aws,go,512,eu-central-1,300,224,76,AWS 0512 MB
aws,go,512,eu-central-1,317,232,85,AWS 0512 MB
aws,go,512,eu-central-1,297,229,68,AWS 0512 MB
aws,go,512,eu-central-1,295,224,71,AWS 0512 MB
aws,go,512,eu-central-1,294,232,62,AWS 0512 MB
aws,go,512,eu-central-1,295,229,66,AWS 0512 MB
aws,go,512,eu-central-1,304,216,88,AWS 0512 MB
aws,go,512,eu-central-1,275,217,58,AWS 0512 MB
aws,go,512,eu-central-1,295,212,83,AWS 0512 MB
aws,go,512,eu-central-1,299,228,71,AWS 0512 MB
aws,go,512,eu-central-1,271,211,60,AWS 0512 MB
aws,go,512,eu-central-1,678,228,450,AWS 0512 MB
aws,go,512,eu-central-1,311,232,79,AWS 0512 MB
aws,go,512,eu-central-1,299,227,72,AWS 0512 MB
aws,go,512,eu-central-1,271,216,55,AWS 0512 MB
aws,go,512,eu-central-1,291,216,75,AWS 0512 MB
aws,go,512,eu-central-1,290,211,79,AWS 0512 MB
aws,go,512,eu-central-1,288,220,68,AWS 0512 MB
aws,go,512,eu-central-1,269,211,58,AWS 0512 MB
aws,go,1024,eu-central-1,463,108,355,AWS 1024 MB
aws,go,1024,eu-central-1,180,104,76,AWS 1024 MB
aws,go,1024,eu-central-1,173,103,70,AWS 1024 MB
aws,go,1024,eu-central-1,178,91,87,AWS 1024 MB
aws,go,1024,eu-central-1,183,111,72,AWS 1024 MB
aws,go,1024,eu-central-1,188,107,81,AWS 1024 MB
aws,go,1024,eu-central-1,164,92,72,AWS 1024 MB
aws,go,1024,eu-central-1,165,95,70,AWS 1024 MB
aws,go,1024,eu-central-1,183,103,80,AWS 1024 MB
aws,go,1024,eu-central-1,182,103,79,AWS 1024 MB
aws,go,1024,eu-central-1,183,99,84,AWS 1024 MB
aws,go,1024,eu-central-1,175,106,69,AWS 1024 MB
aws,go,1024,eu-central-1,174,99,75,AWS 1024 MB
aws,go,1024,eu-central-1,225,106,119,AWS 1024 MB
aws,go,1024,eu-central-1,173,99,74,AWS 1024 MB
aws,go,1024,eu-central-1,184,107,77,AWS 1024 MB
aws,go,1024,eu-central-1,165,98,67,AWS 1024 MB
aws,go,1024,eu-central-1,198,107,91,AWS 1024 MB
aws,go,1024,eu-central-1,164,111,53,AWS 1024 MB
aws,go,1024,eu-central-1,195,103,92,AWS 1024 MB
aws,go,1024,eu-central-1,176,107,69,AWS 1024 MB
aws,go,1024,eu-central-1,176,107,69,AWS 1024 MB
aws,go,1024,eu-central-1,172,105,67,AWS 1024 MB
aws,go,1024,eu-central-1,177,111,66,AWS 1024 MB
aws,go,1024,eu-central-1,176,103,73,AWS 1024 MB
aws,go,1024,eu-central-1,181,99,82,AWS 1024 MB
aws,go,1024,eu-central-1,185,111,74,AWS 1024 MB
aws,go,1024,eu-central-1,194,107,87,AWS 1024 MB
aws,go,1024,eu-central-1,187,107,80,AWS 1024 MB
aws,go,1024,eu-central-1,181,99,82,AWS 1024 MB
aws,go,1024,eu-central-1,171,99,72,AWS 1024 MB
aws,go,1024,eu-central-1,185,111,74,AWS 1024 MB
aws,go,1024,eu-central-1,181,107,74,AWS 1024 MB
aws,go,1024,eu-central-1,178,107,71,AWS 1024 MB
aws,go,1024,eu-central-1,182,103,79,AWS 1024 MB
aws,go,1024,eu-central-1,192,107,85,AWS 1024 MB
aws,go,1024,eu-central-1,178,95,83,AWS 1024 MB
aws,go,1024,eu-central-1,169,103,66,AWS 1024 MB
aws,go,1024,eu-central-1,192,107,85,AWS 1024 MB
aws,go,1024,eu-central-1,179,106,73,AWS 1024 MB
aws,go,1024,eu-central-1,165,107,58,AWS 1024 MB
aws,go,1024,eu-central-1,170,99,71,AWS 1024 MB
aws,go,1024,eu-central-1,178,107,71,AWS 1024 MB
aws,go,1024,eu-central-1,179,107,72,AWS 1024 MB
aws,go,1024,eu-central-1,179,106,73,AWS 1024 MB
aws,go,1024,eu-central-1,182,99,83,AWS 1024 MB
aws,go,1024,eu-central-1,177,96,81,AWS 1024 MB
aws,go,1024,eu-central-1,163,96,67,AWS 1024 MB
aws,go,1024,eu-central-1,177,107,70,AWS 1024 MB
aws,go,1024,eu-central-1,177,103,74,AWS 1024 MB
aws,go,1024,eu-central-1,422,107,315,AWS 1024 MB
aws,go,1024,eu-central-1,173,106,67,AWS 1024 MB
aws,go,1024,eu-central-1,179,95,84,AWS 1024 MB
aws,go,1024,eu-central-1,170,94,76,AWS 1024 MB
aws,go,1024,eu-central-1,185,112,73,AWS 1024 MB
aws,go,1024,eu-central-1,173,99,74,AWS 1024 MB
aws,go,1024,eu-central-1,166,100,66,AWS 1024 MB
aws,go,1024,eu-central-1,189,104,85,AWS 1024 MB
aws,go,1024,eu-central-1,168,100,68,AWS 1024 MB
aws,go,1024,eu-central-1,186,103,83,AWS 1024 MB
aws,go,1024,eu-central-1,182,112,70,AWS 1024 MB
aws,go,1024,eu-central-1,166,99,67,AWS 1024 MB
aws,go,1024,eu-central-1,182,108,74,AWS 1024 MB
aws,go,1024,eu-central-1,182,99,83,AWS 1024 MB
aws,go,1024,eu-central-1,158,96,62,AWS 1024 MB
aws,go,1024,eu-central-1,180,99,81,AWS 1024 MB
aws,go,1024,eu-central-1,180,100,80,AWS 1024 MB
aws,go,1024,eu-central-1,178,107,71,AWS 1024 MB
aws,go,1024,eu-central-1,188,95,93,AWS 1024 MB
aws,go,1024,eu-central-1,174,95,79,AWS 1024 MB
aws,go,1024,eu-central-1,175,108,67,AWS 1024 MB
aws,go,1024,eu-central-1,176,100,76,AWS 1024 MB
aws,go,1024,eu-central-1,645,107,538,AWS 1024 MB
aws,go,1024,eu-central-1,188,99,89,AWS 1024 MB
aws,go,1024,eu-central-1,165,107,58,AWS 1024 MB
aws,go,1024,eu-central-1,188,99,89,AWS 1024 MB
aws,go,1024,eu-central-1,185,104,81,AWS 1024 MB
aws,go,1024,eu-central-1,180,107,73,AWS 1024 MB
aws,go,1024,eu-central-1,179,107,72,AWS 1024 MB
aws,go,1024,eu-central-1,159,95,64,AWS 1024 MB
aws,go,1024,eu-central-1,180,103,77,AWS 1024 MB
aws,go,1024,eu-central-1,183,104,79,AWS 1024 MB
aws,go,1024,eu-central-1,179,107,72,AWS 1024 MB
aws,go,1024,eu-central-1,175,111,64,AWS 1024 MB
aws,go,1024,eu-central-1,179,107,72,AWS 1024 MB
aws,go,1024,eu-central-1,202,107,95,AWS 1024 MB
aws,go,1024,eu-central-1,152,99,53,AWS 1024 MB
aws,go,1024,eu-central-1,180,103,77,AWS 1024 MB
aws,go,1024,eu-central-1,230,107,123,AWS 1024 MB
aws,go,1024,eu-central-1,176,107,69,AWS 1024 MB
aws,go,1024,eu-central-1,175,104,71,AWS 1024 MB
aws,go,1024,eu-central-1,175,103,72,AWS 1024 MB
aws,go,1024,eu-central-1,178,107,71,AWS 1024 MB
aws,go,1024,eu-central-1,175,107,68,AWS 1024 MB
aws,go,1024,eu-central-1,177,103,74,AWS 1024 MB
aws,go,1024,eu-central-1,172,103,69,AWS 1024 MB
aws,go,1024,eu-central-1,191,107,84,AWS 1024 MB
aws,go,1024,eu-central-1,364,107,257,AWS 1024 MB
aws,go,1024,eu-central-1,182,95,87,AWS 1024 MB
aws,go,1024,eu-central-1,166,97,69,AWS 1024 MB
aws,go,2048,eu-central-1,175,70,105,AWS 2048 MB
aws,go,2048,eu-central-1,123,63,60,AWS 2048 MB
aws,go,2048,eu-central-1,143,63,80,AWS 2048 MB
aws,go,2048,eu-central-1,117,63,54,AWS 2048 MB
aws,go,2048,eu-central-1,136,63,73,AWS 2048 MB
aws,go,2048,eu-central-1,139,63,76,AWS 2048 MB
aws,go,2048,eu-central-1,120,63,57,AWS 2048 MB
aws,go,2048,eu-central-1,118,63,55,AWS 2048 MB
aws,go,2048,eu-central-1,118,63,55,AWS 2048 MB
aws,go,2048,eu-central-1,125,64,61,AWS 2048 MB
aws,go,2048,eu-central-1,147,63,84,AWS 2048 MB
aws,go,2048,eu-central-1,129,63,66,AWS 2048 MB
aws,go,2048,eu-central-1,147,63,84,AWS 2048 MB
aws,go,2048,eu-central-1,129,63,66,AWS 2048 MB
aws,go,2048,eu-central-1,129,63,66,AWS 2048 MB
aws,go,2048,eu-central-1,124,62,62,AWS 2048 MB
aws,go,2048,eu-central-1,122,63,59,AWS 2048 MB
aws,go,2048,eu-central-1,121,63,58,AWS 2048 MB
aws,go,2048,eu-central-1,124,63,61,AWS 2048 MB
aws,go,2048,eu-central-1,133,63,70,AWS 2048 MB
aws,go,2048,eu-central-1,148,63,85,AWS 2048 MB
aws,go,2048,eu-central-1,121,63,58,AWS 2048 MB
aws,go,2048,eu-central-1,123,63,60,AWS 2048 MB
aws,go,2048,eu-central-1,138,63,75,AWS 2048 MB
aws,go,2048,eu-central-1,130,63,67,AWS 2048 MB
aws,go,2048,eu-central-1,153,63,90,AWS 2048 MB
aws,go,2048,eu-central-1,124,62,62,AWS 2048 MB
aws,go,2048,eu-central-1,118,63,55,AWS 2048 MB
aws,go,2048,eu-central-1,120,63,57,AWS 2048 MB
aws,go,2048,eu-central-1,124,63,61,AWS 2048 MB
aws,go,2048,eu-central-1,119,63,56,AWS 2048 MB
aws,go,2048,eu-central-1,130,63,67,AWS 2048 MB
aws,go,2048,eu-central-1,128,63,65,AWS 2048 MB
aws,go,2048,eu-central-1,127,63,64,AWS 2048 MB
aws,go,2048,eu-central-1,123,63,60,AWS 2048 MB
aws,go,2048,eu-central-1,126,63,63,AWS 2048 MB
aws,go,2048,eu-central-1,139,63,76,AWS 2048 MB
aws,go,2048,eu-central-1,144,66,78,AWS 2048 MB
aws,go,2048,eu-central-1,126,63,63,AWS 2048 MB
aws,go,2048,eu-central-1,140,65,75,AWS 2048 MB
aws,go,2048,eu-central-1,124,63,61,AWS 2048 MB
aws,go,2048,eu-central-1,127,63,64,AWS 2048 MB
aws,go,2048,eu-central-1,116,63,53,AWS 2048 MB
aws,go,2048,eu-central-1,137,62,75,AWS 2048 MB
aws,go,2048,eu-central-1,138,63,75,AWS 2048 MB
aws,go,2048,eu-central-1,142,63,79,AWS 2048 MB
aws,go,2048,eu-central-1,119,63,56,AWS 2048 MB
aws,go,2048,eu-central-1,126,63,63,AWS 2048 MB
aws,go,2048,eu-central-1,126,63,63,AWS 2048 MB
aws,go,2048,eu-central-1,149,63,86,AWS 2048 MB
aws,go,2048,eu-central-1,127,63,64,AWS 2048 MB
aws,go,2048,eu-central-1,120,63,57,AWS 2048 MB
aws,go,2048,eu-central-1,122,63,59,AWS 2048 MB
aws,go,2048,eu-central-1,126,63,63,AWS 2048 MB
aws,go,2048,eu-central-1,128,63,65,AWS 2048 MB
aws,go,2048,eu-central-1,132,63,69,AWS 2048 MB
aws,go,2048,eu-central-1,140,62,78,AWS 2048 MB
aws,go,2048,eu-central-1,120,63,57,AWS 2048 MB
aws,go,2048,eu-central-1,142,63,79,AWS 2048 MB
aws,go,2048,eu-central-1,152,65,87,AWS 2048 MB
aws,go,2048,eu-central-1,148,63,85,AWS 2048 MB
aws,go,2048,eu-central-1,619,63,556,AWS 2048 MB
aws,go,2048,eu-central-1,134,62,72,AWS 2048 MB
aws,go,2048,eu-central-1,129,62,67,AWS 2048 MB
aws,go,2048,eu-central-1,137,63,74,AWS 2048 MB
aws,go,2048,eu-central-1,125,62,63,AWS 2048 MB
aws,go,2048,eu-central-1,117,63,54,AWS 2048 MB
aws,go,2048,eu-central-1,128,63,65,AWS 2048 MB
aws,go,2048,eu-central-1,126,63,63,AWS 2048 MB
aws,go,2048,eu-central-1,140,62,78,AWS 2048 MB
aws,go,2048,eu-central-1,136,62,74,AWS 2048 MB
aws,go,2048,eu-central-1,129,62,67,AWS 2048 MB
aws,go,2048,eu-central-1,129,62,67,AWS 2048 MB
aws,go,2048,eu-central-1,122,63,59,AWS 2048 MB
aws,go,2048,eu-central-1,142,63,79,AWS 2048 MB
aws,go,2048,eu-central-1,138,63,75,AWS 2048 MB
aws,go,2048,eu-central-1,215,62,153,AWS 2048 MB
aws,go,2048,eu-central-1,120,62,58,AWS 2048 MB
aws,go,2048,eu-central-1,139,68,71,AWS 2048 MB
aws,go,2048,eu-central-1,122,62,60,AWS 2048 MB
aws,go,2048,eu-central-1,156,63,93,AWS 2048 MB
aws,go,2048,eu-central-1,128,62,66,AWS 2048 MB
aws,go,2048,eu-central-1,170,62,108,AWS 2048 MB
aws,go,2048,eu-central-1,131,62,69,AWS 2048 MB
aws,go,2048,eu-central-1,127,62,65,AWS 2048 MB
aws,go,2048,eu-central-1,133,63,70,AWS 2048 MB
aws,go,2048,eu-central-1,134,63,71,AWS 2048 MB
aws,go,2048,eu-central-1,133,63,70,AWS 2048 MB
aws,go,2048,eu-central-1,134,63,71,AWS 2048 MB
aws,go,2048,eu-central-1,135,63,72,AWS 2048 MB
aws,go,2048,eu-central-1,116,63,53,AWS 2048 MB
aws,go,2048,eu-central-1,130,69,61,AWS 2048 MB
aws,go,2048,eu-central-1,145,63,82,AWS 2048 MB
aws,go,2048,eu-central-1,143,63,80,AWS 2048 MB
aws,go,2048,eu-central-1,120,63,57,AWS 2048 MB
aws,go,2048,eu-central-1,129,63,66,AWS 2048 MB
aws,go,2048,eu-central-1,133,63,70,AWS 2048 MB
aws,go,2048,eu-central-1,130,63,67,AWS 2048 MB
aws,go,2048,eu-central-1,130,63,67,AWS 2048 MB
aws,go,2048,eu-central-1,121,62,59,AWS 2048 MB
google,go,128,europe-west1,1328,1198,130,Google 0128 MB
google,go,128,europe-west1,1238,1096,142,Google 0128 MB
google,go,128,europe-west1,941,808,133,Google 0128 MB
google,go,128,europe-west1,1035,901,134,Google 0128 MB
google,go,128,europe-west1,1037,901,136,Google 0128 MB
google,go,128,europe-west1,933,847,86,Google 0128 MB
google,go,128,europe-west1,1028,956,72,Google 0128 MB
google,go,128,europe-west1,1125,1000,125,Google 0128 MB
google,go,128,europe-west1,1120,1000,120,Google 0128 MB
google,go,128,europe-west1,1021,904,117,Google 0128 MB
google,go,128,europe-west1,1121,908,213,Google 0128 MB
google,go,128,europe-west1,922,842,80,Google 0128 MB
google,go,128,europe-west1,1121,993,128,Google 0128 MB
google,go,128,europe-west1,1015,897,118,Google 0128 MB
google,go,128,europe-west1,1124,1002,122,Google 0128 MB
google,go,128,europe-west1,920,810,110,Google 0128 MB
google,go,128,europe-west1,1365,1207,158,Google 0128 MB
google,go,128,europe-west1,1114,1003,111,Google 0128 MB
google,go,128,europe-west1,1107,1001,106,Google 0128 MB
google,go,128,europe-west1,1109,1005,104,Google 0128 MB
google,go,128,europe-west1,1104,1032,72,Google 0128 MB
google,go,128,europe-west1,812,749,63,Google 0128 MB
google,go,128,europe-west1,1001,896,105,Google 0128 MB
google,go,128,europe-west1,1007,907,100,Google 0128 MB
google,go,128,europe-west1,1001,927,74,Google 0128 MB
google,go,128,europe-west1,1115,1008,107,Google 0128 MB
google,go,128,europe-west1,1091,996,95,Google 0128 MB
google,go,128,europe-west1,993,921,72,Google 0128 MB
google,go,128,europe-west1,992,894,98,Google 0128 MB
google,go,128,europe-west1,993,840,153,Google 0128 MB
google,go,128,europe-west1,988,902,86,Google 0128 MB
google,go,128,europe-west1,1185,997,188,Google 0128 MB
google,go,128,europe-west1,1339,1209,130,Google 0128 MB
google,go,128,europe-west1,1083,1002,81,Google 0128 MB
google,go,128,europe-west1,1178,1096,82,Google 0128 MB
google,go,128,europe-west1,1424,1000,424,Google 0128 MB
google,go,128,europe-west1,1075,995,80,Google 0128 MB
google,go,128,europe-west1,1321,1192,129,Google 0128 MB
google,go,128,europe-west1,984,808,176,Google 0128 MB
google,go,128,europe-west1,1083,1006,77,Google 0128 MB
google,go,128,europe-west1,980,905,75,Google 0128 MB
google,go,128,europe-west1,1082,908,174,Google 0128 MB
google,go,128,europe-west1,1075,1004,71,Google 0128 MB
google,go,128,europe-west1,970,892,78,Google 0128 MB
google,go,128,europe-west1,1267,1003,264,Google 0128 MB
google,go,128,europe-west1,1161,993,168,Google 0128 MB
google,go,128,europe-west1,1069,990,79,Google 0128 MB
google,go,128,europe-west1,1161,997,164,Google 0128 MB
google,go,128,europe-west1,1272,1107,165,Google 0128 MB
google,go,128,europe-west1,1064,905,159,Google 0128 MB
google,go,128,europe-west1,1406,1206,200,Google 0128 MB
google,go,128,europe-west1,1158,993,165,Google 0128 MB
google,go,128,europe-west1,1056,963,93,Google 0128 MB
google,go,128,europe-west1,1162,1004,158,Google 0128 MB
google,go,128,europe-west1,1058,898,160,Google 0128 MB
google,go,128,europe-west1,962,897,65,Google 0128 MB
google,go,128,europe-west1,1057,896,161,Google 0128 MB
google,go,128,europe-west1,1145,985,160,Google 0128 MB
google,go,128,europe-west1,1149,1079,70,Google 0128 MB
google,go,128,europe-west1,1153,1008,145,Google 0128 MB
google,go,128,europe-west1,1250,900,350,Google 0128 MB
google,go,128,europe-west1,1119,906,213,Google 0128 MB
google,go,128,europe-west1,1024,946,78,Google 0128 MB
google,go,128,europe-west1,1128,907,221,Google 0128 MB
google,go,128,europe-west1,1229,1105,124,Google 0128 MB
google,go,128,europe-west1,1024,897,127,Google 0128 MB
google,go,128,europe-west1,1122,1050,72,Google 0128 MB
google,go,128,europe-west1,1023,906,117,Google 0128 MB
google,go,128,europe-west1,915,839,76,Google 0128 MB
google,go,128,europe-west1,924,805,119,Google 0128 MB
google,go,128,europe-west1,1013,894,119,Google 0128 MB
google,go,128,europe-west1,1018,901,117,Google 0128 MB
google,go,128,europe-west1,1022,803,219,Google 0128 MB
google,go,128,europe-west1,1016,902,114,Google 0128 MB
google,go,128,europe-west1,1107,1000,107,Google 0128 MB
google,go,128,europe-west1,1109,990,119,Google 0128 MB
google,go,128,europe-west1,1018,910,108,Google 0128 MB
google,go,128,europe-west1,1262,844,418,Google 0128 MB
google,go,128,europe-west1,1110,994,116,Google 0128 MB
google,go,128,europe-west1,1101,950,151,Google 0128 MB
google,go,128,europe-west1,1106,1041,65,Google 0128 MB
google,go,128,europe-west1,1444,1287,157,Google 0128 MB
google,go,128,europe-west1,1452,1209,243,Google 0128 MB
google,go,128,europe-west1,994,927,67,Google 0128 MB
google,go,128,europe-west1,1092,1002,90,Google 0128 MB
google,go,128,europe-west1,1092,1004,88,Google 0128 MB
google,go,128,europe-west1,996,908,88,Google 0128 MB
google,go,128,europe-west1,1093,1005,88,Google 0128 MB
google,go,128,europe-west1,1087,1024,63,Google 0128 MB
google,go,128,europe-west1,984,904,80,Google 0128 MB
google,go,128,europe-west1,1181,1098,83,Google 0128 MB
google,go,128,europe-west1,996,902,94,Google 0128 MB
google,go,128,europe-west1,997,898,99,Google 0128 MB
google,go,128,europe-west1,796,725,71,Google 0128 MB
google,go,128,europe-west1,1093,1000,93,Google 0128 MB
google,go,128,europe-west1,1086,900,186,Google 0128 MB
google,go,128,europe-west1,1098,1008,90,Google 0128 MB
google,go,128,europe-west1,1290,1194,96,Google 0128 MB
google,go,128,europe-west1,1045,951,94,Google 0128 MB
google,go,128,europe-west1,795,733,62,Google 0128 MB
google,go,256,europe-west1,515,396,119,Google 0256 MB
google,go,256,europe-west1,532,409,123,Google 0256 MB
google,go,256,europe-west1,532,413,119,Google 0256 MB
google,go,256,europe-west1,527,409,118,Google 0256 MB
google,go,256,europe-west1,412,354,58,Google 0256 MB
google,go,256,europe-west1,518,405,113,Google 0256 MB
google,go,256,europe-west1,516,406,110,Google 0256 MB
google,go,256,europe-west1,416,318,98,Google 0256 MB
google,go,256,europe-west1,512,405,107,Google 0256 MB
google,go,256,europe-west1,516,410,106,Google 0256 MB
google,go,256,europe-west1,412,345,67,Google 0256 MB
google,go,256,europe-west1,515,408,107,Google 0256 MB
google,go,256,europe-west1,512,408,104,Google 0256 MB
google,go,256,europe-west1,506,402,104,Google 0256 MB
google,go,256,europe-west1,431,362,69,Google 0256 MB
google,go,256,europe-west1,519,412,107,Google 0256 MB
google,go,256,europe-west1,707,319,388,Google 0256 MB
google,go,256,europe-west1,495,410,85,Google 0256 MB
google,go,256,europe-west1,493,405,88,Google 0256 MB
google,go,256,europe-west1,398,321,77,Google 0256 MB
google,go,256,europe-west1,681,600,81,Google 0256 MB
google,go,256,europe-west1,576,497,79,Google 0256 MB
google,go,256,europe-west1,399,327,72,Google 0256 MB
google,go,256,europe-west1,489,419,70,Google 0256 MB
google,go,256,europe-west1,477,409,68,Google 0256 MB
google,go,256,europe-west1,397,338,59,Google 0256 MB
google,go,256,europe-west1,492,415,77,Google 0256 MB
google,go,256,europe-west1,494,405,89,Google 0256 MB
google,go,256,europe-west1,564,410,154,Google 0256 MB
google,go,256,europe-west1,470,405,65,Google 0256 MB
google,go,256,europe-west1,565,401,164,Google 0256 MB
google,go,256,europe-west1,575,405,170,Google 0256 MB
google,go,256,europe-west1,573,414,159,Google 0256 MB
google,go,256,europe-west1,574,414,160,Google 0256 MB
google,go,256,europe-west1,457,400,57,Google 0256 MB
google,go,256,europe-west1,460,397,63,Google 0256 MB
google,go,256,europe-west1,474,389,85,Google 0256 MB
google,go,256,europe-west1,577,417,160,Google 0256 MB
google,go,256,europe-west1,565,398,167,Google 0256 MB
google,go,256,europe-west1,554,479,75,Google 0256 MB
google,go,256,europe-west1,537,401,136,Google 0256 MB
google,go,256,europe-west1,437,377,60,Google 0256 MB
google,go,256,europe-west1,536,475,61,Google 0256 MB
google,go,256,europe-west1,439,378,61,Google 0256 MB
google,go,256,europe-west1,535,404,131,Google 0256 MB
google,go,256,europe-west1,632,502,130,Google 0256 MB
google,go,256,europe-west1,627,509,118,Google 0256 MB
google,go,256,europe-west1,531,417,114,Google 0256 MB
google,go,256,europe-west1,415,355,60,Google 0256 MB
google,go,256,europe-west1,511,409,102,Google 0256 MB
google,go,256,europe-west1,689,403,286,Google 0256 MB
google,go,256,europe-west1,506,405,101,Google 0256 MB
google,go,256,europe-west1,405,345,60,Google 0256 MB
google,go,256,europe-west1,510,411,99,Google 0256 MB
google,go,256,europe-west1,404,348,56,Google 0256 MB
google,go,256,europe-west1,595,498,97,Google 0256 MB
google,go,256,europe-west1,518,406,112,Google 0256 MB
google,go,256,europe-west1,514,411,103,Google 0256 MB
google,go,256,europe-west1,413,352,61,Google 0256 MB
google,go,256,europe-west1,413,359,54,Google 0256 MB
google,go,256,europe-west1,510,411,99,Google 0256 MB
google,go,256,europe-west1,501,440,61,Google 0256 MB
google,go,256,europe-west1,500,404,96,Google 0256 MB
google,go,256,europe-west1,490,400,90,Google 0256 MB
google,go,256,europe-west1,401,327,74,Google 0256 MB
google,go,256,europe-west1,487,399,88,Google 0256 MB
google,go,256,europe-west1,492,405,87,Google 0256 MB
google,go,256,europe-west1,487,405,82,Google 0256 MB
google,go,256,europe-west1,506,421,85,Google 0256 MB
google,go,256,europe-west1,404,344,60,Google 0256 MB
google,go,256,europe-west1,385,321,64,Google 0256 MB
google,go,256,europe-west1,488,407,81,Google 0256 MB
google,go,256,europe-west1,486,412,74,Google 0256 MB
google,go,256,europe-west1,490,318,172,Google 0256 MB
google,go,256,europe-west1,480,407,73,Google 0256 MB
google,go,256,europe-west1,569,498,71,Google 0256 MB
google,go,256,europe-west1,480,414,66,Google 0256 MB
google,go,256,europe-west1,377,317,60,Google 0256 MB
google,go,256,europe-west1,502,428,74,Google 0256 MB
google,go,256,europe-west1,485,413,72,Google 0256 MB
google,go,256,europe-west1,493,419,74,Google 0256 MB
google,go,256,europe-west1,475,402,73,Google 0256 MB
google,go,256,europe-west1,697,414,283,Google 0256 MB
google,go,256,europe-west1,436,377,59,Google 0256 MB
google,go,256,europe-west1,621,504,117,Google 0256 MB
google,go,256,europe-west1,519,456,63,Google 0256 MB
google,go,256,europe-west1,603,506,97,Google 0256 MB
google,go,256,europe-west1,488,394,94,Google 0256 MB
google,go,256,europe-west1,573,494,79,Google 0256 MB
google,go,256,europe-west1,381,322,59,Google 0256 MB
google,go,256,europe-west1,482,404,78,Google 0256 MB
google,go,256,europe-west1,573,502,71,Google 0256 MB
google,go,256,europe-west1,573,505,68,Google 0256 MB
google,go,256,europe-west1,365,304,61,Google 0256 MB
google,go,256,europe-west1,468,410,58,Google 0256 MB
google,go,256,europe-west1,581,413,168,Google 0256 MB
google,go,256,europe-west1,474,410,64,Google 0256 MB
google,go,256,europe-west1,473,408,65,Google 0256 MB
google,go,256,europe-west1,672,408,264,Google 0256 MB
google,go,256,europe-west1,571,420,151,Google 0256 MB
google,go,512,europe-west1,266,178,88,Google 0512 MB
google,go,512,europe-west1,246,176,70,Google 0512 MB
google,go,512,europe-west1,244,177,67,Google 0512 MB
google,go,512,europe-west1,248,181,67,Google 0512 MB
google,go,512,europe-west1,259,197,62,Google 0512 MB
google,go,512,europe-west1,350,219,131,Google 0512 MB
google,go,512,europe-west1,250,173,77,Google 0512 MB
google,go,512,europe-west1,349,222,127,Google 0512 MB
google,go,512,europe-west1,343,209,134,Google 0512 MB
google,go,512,europe-west1,344,216,128,Google 0512 MB
google,go,512,europe-west1,257,191,66,Google 0512 MB
google,go,512,europe-west1,233,173,60,Google 0512 MB
google,go,512,europe-west1,246,174,72,Google 0512 MB
google,go,512,europe-west1,351,221,130,Google 0512 MB
google,go,512,europe-west1,377,253,124,Google 0512 MB
google,go,512,europe-west1,232,164,68,Google 0512 MB
google,go,512,europe-west1,342,222,120,Google 0512 MB
google,go,512,europe-west1,224,161,63,Google 0512 MB
google,go,512,europe-west1,345,222,123,Google 0512 MB
google,go,512,europe-west1,332,213,119,Google 0512 MB
google,go,512,europe-west1,260,203,57,Google 0512 MB
google,go,512,europe-west1,461,370,91,Google 0512 MB
google,go,512,europe-west1,423,265,158,Google 0512 MB
google,go,512,europe-west1,292,209,83,Google 0512 MB
google,go,512,europe-west1,296,227,69,Google 0512 MB
google,go,512,europe-west1,379,220,159,Google 0512 MB
google,go,512,europe-west1,274,192,82,Google 0512 MB
google,go,512,europe-west1,266,194,72,Google 0512 MB
google,go,512,europe-west1,372,213,159,Google 0512 MB
google,go,512,europe-west1,390,248,142,Google 0512 MB
google,go,512,europe-west1,298,225,73,Google 0512 MB
google,go,512,europe-west1,445,297,148,Google 0512 MB
google,go,512,europe-west1,399,296,103,Google 0512 MB
google,go,512,europe-west1,450,360,90,Google 0512 MB
google,go,512,europe-west1,397,264,133,Google 0512 MB
google,go,512,europe-west1,385,218,167,Google 0512 MB
google,go,512,europe-west1,372,219,153,Google 0512 MB
google,go,512,europe-west1,367,219,148,Google 0512 MB
google,go,512,europe-west1,260,192,68,Google 0512 MB
google,go,512,europe-west1,349,288,61,Google 0512 MB
google,go,512,europe-west1,384,250,134,Google 0512 MB
google,go,512,europe-west1,260,202,58,Google 0512 MB
google,go,512,europe-west1,371,242,129,Google 0512 MB
google,go,512,europe-west1,338,202,136,Google 0512 MB
google,go,512,europe-west1,433,172,261,Google 0512 MB
google,go,512,europe-west1,235,168,67,Google 0512 MB
google,go,512,europe-west1,393,273,120,Google 0512 MB
google,go,512,europe-west1,725,241,484,Google 0512 MB
google,go,512,europe-west1,338,210,128,Google 0512 MB
google,go,512,europe-west1,356,230,126,Google 0512 MB
google,go,512,europe-west1,241,178,63,Google 0512 MB
google,go,512,europe-west1,248,187,61,Google 0512 MB
google,go,512,europe-west1,442,215,227,Google 0512 MB
google,go,512,europe-west1,276,207,69,Google 0512 MB
google,go,512,europe-west1,344,212,132,Google 0512 MB
google,go,512,europe-west1,339,219,120,Google 0512 MB
google,go,512,europe-west1,537,221,316,Google 0512 MB
google,go,512,europe-west1,337,211,126,Google 0512 MB
google,go,512,europe-west1,250,189,61,Google 0512 MB
google,go,512,europe-west1,244,169,75,Google 0512 MB
google,go,512,europe-west1,350,234,116,Google 0512 MB
google,go,512,europe-west1,324,218,106,Google 0512 MB
google,go,512,europe-west1,232,160,72,Google 0512 MB
google,go,512,europe-west1,248,176,72,Google 0512 MB
google,go,512,europe-west1,238,173,65,Google 0512 MB
google,go,512,europe-west1,298,191,107,Google 0512 MB
google,go,512,europe-west1,347,248,99,Google 0512 MB
google,go,512,europe-west1,286,195,91,Google 0512 MB
google,go,512,europe-west1,227,161,66,Google 0512 MB
google,go,512,europe-west1,291,205,86,Google 0512 MB
google,go,512,europe-west1,283,218,65,Google 0512 MB
google,go,512,europe-west1,252,186,66,Google 0512 MB
google,go,512,europe-west1,505,224,281,Google 0512 MB
google,go,512,europe-west1,414,235,179,Google 0512 MB
google,go,512,europe-west1,225,163,62,Google 0512 MB
google,go,512,europe-west1,299,219,80,Google 0512 MB
google,go,512,europe-west1,352,257,95,Google 0512 MB
google,go,512,europe-west1,295,198,97,Google 0512 MB
google,go,512,europe-west1,813,234,579,Google 0512 MB
google,go,512,europe-west1,335,261,74,Google 0512 MB
google,go,512,europe-west1,599,206,393,Google 0512 MB
google,go,512,europe-west1,285,215,70,Google 0512 MB
google,go,512,europe-west1,286,212,74,Google 0512 MB
google,go,512,europe-west1,298,215,83,Google 0512 MB
google,go,512,europe-west1,295,218,77,Google 0512 MB
google,go,512,europe-west1,365,196,169,Google 0512 MB
google,go,512,europe-west1,405,232,173,Google 0512 MB
google,go,512,europe-west1,380,217,163,Google 0512 MB
google,go,512,europe-west1,384,322,62,Google 0512 MB
google,go,512,europe-west1,412,244,168,Google 0512 MB
google,go,512,europe-west1,374,219,155,Google 0512 MB
google,go,512,europe-west1,294,210,84,Google 0512 MB
google,go,512,europe-west1,677,200,477,Google 0512 MB
google,go,512,europe-west1,377,234,143,Google 0512 MB
google,go,512,europe-west1,275,203,72,Google 0512 MB
google,go,512,europe-west1,391,239,152,Google 0512 MB
google,go,512,europe-west1,370,223,147,Google 0512 MB
google,go,512,europe-west1,278,209,69,Google 0512 MB
google,go,512,europe-west1,361,226,135,Google 0512 MB
google,go,512,europe-west1,354,219,135,Google 0512 MB
google,go,1024,europe-west1,157,90,67,Google 1024 MB
google,go,1024,europe-west1,150,77,73,Google 1024 MB
google,go,1024,europe-west1,167,102,65,Google 1024 MB
google,go,1024,europe-west1,153,89,64,Google 1024 MB
google,go,1024,europe-west1,157,96,61,Google 1024 MB
google,go,1024,europe-west1,159,90,69,Google 1024 MB
google,go,1024,europe-west1,198,129,69,Google 1024 MB
google,go,1024,europe-west1,181,115,66,Google 1024 MB
google,go,1024,europe-west1,174,102,72,Google 1024 MB
google,go,1024,europe-west1,175,118,57,Google 1024 MB
google,go,1024,europe-west1,159,95,64,Google 1024 MB
google,go,1024,europe-west1,140,79,61,Google 1024 MB
google,go,1024,europe-west1,195,118,77,Google 1024 MB
google,go,1024,europe-west1,169,103,66,Google 1024 MB
google,go,1024,europe-west1,154,86,68,Google 1024 MB
google,go,1024,europe-west1,207,123,84,Google 1024 MB
google,go,1024,europe-west1,192,119,73,Google 1024 MB
google,go,1024,europe-west1,192,109,83,Google 1024 MB
google,go,1024,europe-west1,222,137,85,Google 1024 MB
google,go,1024,europe-west1,182,94,88,Google 1024 MB
google,go,1024,europe-west1,193,122,71,Google 1024 MB
google,go,1024,europe-west1,181,117,64,Google 1024 MB
google,go,1024,europe-west1,186,113,73,Google 1024 MB
google,go,1024,europe-west1,152,93,59,Google 1024 MB
google,go,1024,europe-west1,177,113,64,Google 1024 MB
google,go,1024,europe-west1,168,109,59,Google 1024 MB
google,go,1024,europe-west1,218,140,78,Google 1024 MB
google,go,1024,europe-west1,197,130,67,Google 1024 MB
google,go,1024,europe-west1,190,102,88,Google 1024 MB
google,go,1024,europe-west1,193,132,61,Google 1024 MB
google,go,1024,europe-west1,177,118,59,Google 1024 MB
google,go,1024,europe-west1,198,128,70,Google 1024 MB
google,go,1024,europe-west1,208,128,80,Google 1024 MB
google,go,1024,europe-west1,168,110,58,Google 1024 MB
google,go,1024,europe-west1,175,113,62,Google 1024 MB
google,go,1024,europe-west1,170,110,60,Google 1024 MB
google,go,1024,europe-west1,167,93,74,Google 1024 MB
google,go,1024,europe-west1,160,99,61,Google 1024 MB
google,go,1024,europe-west1,264,120,144,Google 1024 MB
google,go,1024,europe-west1,260,118,142,Google 1024 MB
google,go,1024,europe-west1,152,86,66,Google 1024 MB
google,go,1024,europe-west1,173,108,65,Google 1024 MB
google,go,1024,europe-west1,246,113,133,Google 1024 MB
google,go,1024,europe-west1,167,98,69,Google 1024 MB
google,go,1024,europe-west1,155,97,58,Google 1024 MB
google,go,1024,europe-west1,261,127,134,Google 1024 MB
google,go,1024,europe-west1,165,106,59,Google 1024 MB
google,go,1024,europe-west1,179,112,67,Google 1024 MB
google,go,1024,europe-west1,184,118,66,Google 1024 MB
google,go,1024,europe-west1,172,112,60,Google 1024 MB
google,go,1024,europe-west1,275,142,133,Google 1024 MB
google,go,1024,europe-west1,171,110,61,Google 1024 MB
google,go,1024,europe-west1,386,100,286,Google 1024 MB
google,go,1024,europe-west1,251,126,125,Google 1024 MB
google,go,1024,europe-west1,241,114,127,Google 1024 MB
google,go,1024,europe-west1,240,118,122,Google 1024 MB
google,go,1024,europe-west1,180,102,78,Google 1024 MB
google,go,1024,europe-west1,235,117,118,Google 1024 MB
google,go,1024,europe-west1,231,113,118,Google 1024 MB
google,go,1024,europe-west1,160,99,61,Google 1024 MB
google,go,1024,europe-west1,243,124,119,Google 1024 MB
google,go,1024,europe-west1,147,86,61,Google 1024 MB
google,go,1024,europe-west1,189,119,70,Google 1024 MB
google,go,1024,europe-west1,166,112,54,Google 1024 MB
google,go,1024,europe-west1,135,77,58,Google 1024 MB
google,go,1024,europe-west1,170,107,63,Google 1024 MB
google,go,1024,europe-west1,147,88,59,Google 1024 MB
google,go,1024,europe-west1,277,194,83,Google 1024 MB
google,go,1024,europe-west1,173,100,73,Google 1024 MB
google,go,1024,europe-west1,152,88,64,Google 1024 MB
google,go,1024,europe-west1,166,101,65,Google 1024 MB
google,go,1024,europe-west1,148,92,56,Google 1024 MB
google,go,1024,europe-west1,346,279,67,Google 1024 MB
google,go,1024,europe-west1,421,273,148,Google 1024 MB
google,go,1024,europe-west1,170,108,62,Google 1024 MB
google,go,1024,europe-west1,209,131,78,Google 1024 MB
google,go,1024,europe-west1,389,277,112,Google 1024 MB
google,go,1024,europe-west1,237,119,118,Google 1024 MB
google,go,1024,europe-west1,165,101,64,Google 1024 MB
google,go,1024,europe-west1,247,136,111,Google 1024 MB
google,go,1024,europe-west1,241,129,112,Google 1024 MB
google,go,1024,europe-west1,165,107,58,Google 1024 MB
google,go,1024,europe-west1,162,98,64,Google 1024 MB
google,go,1024,europe-west1,224,110,114,Google 1024 MB
google,go,1024,europe-west1,166,97,69,Google 1024 MB
google,go,1024,europe-west1,225,118,107,Google 1024 MB
google,go,1024,europe-west1,160,93,67,Google 1024 MB
google,go,1024,europe-west1,317,219,98,Google 1024 MB
google,go,1024,europe-west1,251,144,107,Google 1024 MB
google,go,1024,europe-west1,232,124,108,Google 1024 MB
google,go,1024,europe-west1,152,88,64,Google 1024 MB
google,go,1024,europe-west1,229,125,104,Google 1024 MB
google,go,1024,europe-west1,238,135,103,Google 1024 MB
google,go,1024,europe-west1,155,94,61,Google 1024 MB
google,go,1024,europe-west1,183,119,64,Google 1024 MB
google,go,1024,europe-west1,230,130,100,Google 1024 MB
google,go,1024,europe-west1,166,104,62,Google 1024 MB
google,go,1024,europe-west1,217,125,92,Google 1024 MB
google,go,1024,europe-west1,156,92,64,Google 1024 MB
google,go,1024,europe-west1,154,98,56,Google 1024 MB
google,go,2048,europe-west1,153,80,73,Google 2048 MB
google,go,2048,europe-west1,152,83,69,Google 2048 MB
google,go,2048,europe-west1,141,82,59,Google 2048 MB
google,go,2048,europe-west1,146,87,59,Google 2048 MB
google,go,2048,europe-west1,144,76,68,Google 2048 MB
google,go,2048,europe-west1,336,181,155,Google 2048 MB
google,go,2048,europe-west1,232,80,152,Google 2048 MB
google,go,2048,europe-west1,141,82,59,Google 2048 MB
google,go,2048,europe-west1,221,75,146,Google 2048 MB
google,go,2048,europe-west1,157,89,68,Google 2048 MB
google,go,2048,europe-west1,148,86,62,Google 2048 MB
google,go,2048,europe-west1,153,80,73,Google 2048 MB
google,go,2048,europe-west1,145,75,70,Google 2048 MB
google,go,2048,europe-west1,162,97,65,Google 2048 MB
google,go,2048,europe-west1,223,79,144,Google 2048 MB
google,go,2048,europe-west1,189,113,76,Google 2048 MB
google,go,2048,europe-west1,139,77,62,Google 2048 MB
google,go,2048,europe-west1,150,83,67,Google 2048 MB
google,go,2048,europe-west1,286,131,155,Google 2048 MB
google,go,2048,europe-west1,183,111,72,Google 2048 MB
google,go,2048,europe-west1,222,78,144,Google 2048 MB
google,go,2048,europe-west1,222,84,138,Google 2048 MB
google,go,2048,europe-west1,215,79,136,Google 2048 MB
google,go,2048,europe-west1,213,79,134,Google 2048 MB
google,go,2048,europe-west1,211,152,59,Google 2048 MB
google,go,2048,europe-west1,148,79,69,Google 2048 MB
google,go,2048,europe-west1,210,80,130,Google 2048 MB
google,go,2048,europe-west1,366,237,129,Google 2048 MB
google,go,2048,europe-west1,171,108,63,Google 2048 MB
google,go,2048,europe-west1,211,89,122,Google 2048 MB
google,go,2048,europe-west1,208,81,127,Google 2048 MB
google,go,2048,europe-west1,145,78,67,Google 2048 MB
google,go,2048,europe-west1,214,103,111,Google 2048 MB
google,go,2048,europe-west1,164,81,83,Google 2048 MB
google,go,2048,europe-west1,138,79,59,Google 2048 MB
google,go,2048,europe-west1,186,129,57,Google 2048 MB
google,go,2048,europe-west1,194,83,111,Google 2048 MB
google,go,2048,europe-west1,188,127,61,Google 2048 MB
google,go,2048,europe-west1,181,85,96,Google 2048 MB
google,go,2048,europe-west1,177,115,62,Google 2048 MB
google,go,2048,europe-west1,370,254,116,Google 2048 MB
google,go,2048,europe-west1,193,97,96,Google 2048 MB
google,go,2048,europe-west1,171,110,61,Google 2048 MB
google,go,2048,europe-west1,163,76,87,Google 2048 MB
google,go,2048,europe-west1,163,80,83,Google 2048 MB
google,go,2048,europe-west1,191,101,90,Google 2048 MB
google,go,2048,europe-west1,172,108,64,Google 2048 MB
google,go,2048,europe-west1,201,134,67,Google 2048 MB
google,go,2048,europe-west1,226,165,61,Google 2048 MB
google,go,2048,europe-west1,582,405,177,Google 2048 MB
google,go,2048,europe-west1,1188,79,1109,Google 2048 MB
google,go,2048,europe-west1,181,121,60,Google 2048 MB
google,go,2048,europe-west1,200,112,88,Google 2048 MB
google,go,2048,europe-west1,142,77,65,Google 2048 MB
google,go,2048,europe-west1,209,112,97,Google 2048 MB
google,go,2048,europe-west1,182,119,63,Google 2048 MB
google,go,2048,europe-west1,294,176,118,Google 2048 MB
google,go,2048,europe-west1,186,125,61,Google 2048 MB
google,go,2048,europe-west1,305,142,163,Google 2048 MB
google,go,2048,europe-west1,156,90,66,Google 2048 MB
google,go,2048,europe-west1,162,100,62,Google 2048 MB
google,go,2048,europe-west1,664,109,555,Google 2048 MB
google,go,2048,europe-west1,217,129,88,Google 2048 MB
google,go,2048,europe-west1,300,221,79,Google 2048 MB
google,go,2048,europe-west1,171,101,70,Google 2048 MB
google,go,2048,europe-west1,159,100,59,Google 2048 MB
google,go,2048,europe-west1,206,148,58,Google 2048 MB
google,go,2048,europe-west1,216,88,128,Google 2048 MB
google,go,2048,europe-west1,152,80,72,Google 2048 MB
google,go,2048,europe-west1,214,141,73,Google 2048 MB
google,go,2048,europe-west1,259,134,125,Google 2048 MB
google,go,2048,europe-west1,227,93,134,Google 2048 MB
google,go,2048,europe-west1,128,75,53,Google 2048 MB
google,go,2048,europe-west1,286,218,68,Google 2048 MB
google,go,2048,europe-west1,217,96,121,Google 2048 MB
google,go,2048,europe-west1,146,92,54,Google 2048 MB
google,go,2048,europe-west1,190,99,91,Google 2048 MB
google,go,2048,europe-west1,164,96,68,Google 2048 MB
google,go,2048,europe-west1,309,227,82,Google 2048 MB
google,go,2048,europe-west1,156,91,65,Google 2048 MB
google,go,2048,europe-west1,203,116,87,Google 2048 MB
google,go,2048,europe-west1,310,167,143,Google 2048 MB
google,go,2048,europe-west1,167,100,67,Google 2048 MB
google,go,2048,europe-west1,172,107,65,Google 2048 MB
google,go,2048,europe-west1,464,362,102,Google 2048 MB
google,go,2048,europe-west1,223,147,76,Google 2048 MB
google,go,2048,europe-west1,336,244,92,Google 2048 MB
google,go,2048,europe-west1,293,150,143,Google 2048 MB
google,go,2048,europe-west1,183,103,80,Google 2048 MB
google,go,2048,europe-west1,187,118,69,Google 2048 MB
google,go,2048,europe-west1,159,95,64,Google 2048 MB
google,go,2048,europe-west1,269,124,145,Google 2048 MB
google,go,2048,europe-west1,176,110,66,Google 2048 MB
google,go,2048,europe-west1,197,129,68,Google 2048 MB
google,go,2048,europe-west1,190,117,73,Google 2048 MB
google,go,2048,europe-west1,413,102,311,Google 2048 MB
google,go,2048,europe-west1,192,119,73,Google 2048 MB
google,go,2048,europe-west1,185,120,65,Google 2048 MB
google,go,2048,europe-west1,302,226,76,Google 2048 MB
google,go,2048,europe-west1,208,137,71,Google 2048 MB
ibm,go,128,eu-de,340,96,244,IBM 0128 MB
ibm,go,128,eu-de,263,93,170,IBM 0128 MB
ibm,go,128,eu-de,283,95,188,IBM 0128 MB
ibm,go,128,eu-de,326,93,233,IBM 0128 MB
ibm,go,128,eu-de,271,93,178,IBM 0128 MB
ibm,go,128,eu-de,265,92,173,IBM 0128 MB
ibm,go,128,eu-de,255,93,162,IBM 0128 MB
ibm,go,128,eu-de,297,93,204,IBM 0128 MB
ibm,go,128,eu-de,274,94,180,IBM 0128 MB
ibm,go,128,eu-de,293,93,200,IBM 0128 MB
ibm,go,128,eu-de,277,114,163,IBM 0128 MB
ibm,go,128,eu-de,276,109,167,IBM 0128 MB
ibm,go,128,eu-de,203,94,109,IBM 0128 MB
ibm,go,128,eu-de,266,96,170,IBM 0128 MB
ibm,go,128,eu-de,267,95,172,IBM 0128 MB
ibm,go,128,eu-de,249,95,154,IBM 0128 MB
ibm,go,128,eu-de,271,98,173,IBM 0128 MB
ibm,go,128,eu-de,273,95,178,IBM 0128 MB
ibm,go,128,eu-de,276,97,179,IBM 0128 MB
ibm,go,128,eu-de,341,98,243,IBM 0128 MB
ibm,go,128,eu-de,201,95,106,IBM 0128 MB
ibm,go,128,eu-de,270,97,173,IBM 0128 MB
ibm,go,128,eu-de,266,93,173,IBM 0128 MB
ibm,go,128,eu-de,278,94,184,IBM 0128 MB
ibm,go,128,eu-de,250,95,155,IBM 0128 MB
ibm,go,128,eu-de,266,99,167,IBM 0128 MB
ibm,go,128,eu-de,272,96,176,IBM 0128 MB
ibm,go,128,eu-de,258,94,164,IBM 0128 MB
ibm,go,128,eu-de,209,93,116,IBM 0128 MB
ibm,go,128,eu-de,277,103,174,IBM 0128 MB
ibm,go,128,eu-de,267,97,170,IBM 0128 MB
ibm,go,128,eu-de,274,93,181,IBM 0128 MB
ibm,go,128,eu-de,285,95,190,IBM 0128 MB
ibm,go,128,eu-de,263,96,167,IBM 0128 MB
ibm,go,128,eu-de,281,94,187,IBM 0128 MB
ibm,go,128,eu-de,496,94,402,IBM 0128 MB
ibm,go,128,eu-de,261,96,165,IBM 0128 MB
ibm,go,128,eu-de,268,94,174,IBM 0128 MB
ibm,go,128,eu-de,271,106,165,IBM 0128 MB
ibm,go,128,eu-de,217,94,123,IBM 0128 MB
ibm,go,128,eu-de,259,98,161,IBM 0128 MB
ibm,go,128,eu-de,220,94,126,IBM 0128 MB
ibm,go,128,eu-de,247,95,152,IBM 0128 MB
ibm,go,128,eu-de,263,93,170,IBM 0128 MB
ibm,go,128,eu-de,284,97,187,IBM 0128 MB
ibm,go,128,eu-de,266,96,170,IBM 0128 MB
ibm,go,128,eu-de,263,94,169,IBM 0128 MB
ibm,go,128,eu-de,256,100,156,IBM 0128 MB
ibm,go,128,eu-de,273,95,178,IBM 0128 MB
ibm,go,128,eu-de,261,96,165,IBM 0128 MB
ibm,go,128,eu-de,253,98,155,IBM 0128 MB
ibm,go,128,eu-de,365,95,270,IBM 0128 MB
ibm,go,128,eu-de,284,95,189,IBM 0128 MB
ibm,go,128,eu-de,256,97,159,IBM 0128 MB
ibm,go,128,eu-de,284,95,189,IBM 0128 MB
ibm,go,128,eu-de,224,94,130,IBM 0128 MB
ibm,go,128,eu-de,265,94,171,IBM 0128 MB
ibm,go,128,eu-de,271,94,177,IBM 0128 MB
ibm,go,128,eu-de,260,98,162,IBM 0128 MB
ibm,go,128,eu-de,257,95,162,IBM 0128 MB
ibm,go,128,eu-de,289,98,191,IBM 0128 MB
ibm,go,128,eu-de,257,94,163,IBM 0128 MB
ibm,go,128,eu-de,277,95,182,IBM 0128 MB
ibm,go,128,eu-de,252,97,155,IBM 0128 MB
ibm,go,128,eu-de,257,98,159,IBM 0128 MB
ibm,go,128,eu-de,318,97,221,IBM 0128 MB
ibm,go,128,eu-de,267,94,173,IBM 0128 MB
ibm,go,128,eu-de,279,95,184,IBM 0128 MB
ibm,go,128,eu-de,258,94,164,IBM 0128 MB
ibm,go,128,eu-de,273,94,179,IBM 0128 MB
ibm,go,128,eu-de,277,94,183,IBM 0128 MB
ibm,go,128,eu-de,260,97,163,IBM 0128 MB
ibm,go,128,eu-de,256,96,160,IBM 0128 MB
ibm,go,128,eu-de,252,95,157,IBM 0128 MB
ibm,go,128,eu-de,295,96,199,IBM 0128 MB
ibm,go,128,eu-de,269,95,174,IBM 0128 MB
ibm,go,128,eu-de,258,95,163,IBM 0128 MB
ibm,go,128,eu-de,253,95,158,IBM 0128 MB
ibm,go,128,eu-de,309,94,215,IBM 0128 MB
ibm,go,128,eu-de,265,94,171,IBM 0128 MB
ibm,go,128,eu-de,681,94,587,IBM 0128 MB
ibm,go,128,eu-de,337,97,240,IBM 0128 MB
ibm,go,128,eu-de,257,94,163,IBM 0128 MB
ibm,go,128,eu-de,272,95,177,IBM 0128 MB
ibm,go,128,eu-de,290,95,195,IBM 0128 MB
ibm,go,128,eu-de,293,94,199,IBM 0128 MB
ibm,go,128,eu-de,258,94,164,IBM 0128 MB
ibm,go,128,eu-de,266,94,172,IBM 0128 MB
ibm,go,128,eu-de,262,94,168,IBM 0128 MB
ibm,go,128,eu-de,5752,95,5657,IBM 0128 MB
ibm,go,128,eu-de,16313,94,16219,IBM 0128 MB
ibm,go,128,eu-de,10846,102,10744,IBM 0128 MB
ibm,go,128,eu-de,21359,88,21271,IBM 0128 MB
ibm,go,128,eu-de,1187,60,1127,IBM 0128 MB
ibm,go,128,eu-de,213,61,152,IBM 0128 MB
ibm,go,128,eu-de,211,59,152,IBM 0128 MB
ibm,go,128,eu-de,252,58,194,IBM 0128 MB
ibm,go,128,eu-de,237,60,177,IBM 0128 MB
ibm,go,128,eu-de,229,59,170,IBM 0128 MB
ibm,go,128,eu-de,233,57,176,IBM 0128 MB
ibm,go,256,eu-de,282,59,223,IBM 0256 MB
ibm,go,256,eu-de,321,58,263,IBM 0256 MB
ibm,go,256,eu-de,170,57,113,IBM 0256 MB
ibm,go,256,eu-de,245,58,187,IBM 0256 MB
ibm,go,256,eu-de,209,57,152,IBM 0256 MB
ibm,go,256,eu-de,214,57,157,IBM 0256 MB
ibm,go,256,eu-de,261,59,202,IBM 0256 MB
ibm,go,256,eu-de,241,60,181,IBM 0256 MB
ibm,go,256,eu-de,229,58,171,IBM 0256 MB
ibm,go,256,eu-de,155,59,96,IBM 0256 MB
ibm,go,256,eu-de,204,59,145,IBM 0256 MB
ibm,go,256,eu-de,225,60,165,IBM 0256 MB
ibm,go,256,eu-de,281,57,224,IBM 0256 MB
ibm,go,256,eu-de,228,58,170,IBM 0256 MB
ibm,go,256,eu-de,199,60,139,IBM 0256 MB
ibm,go,256,eu-de,222,59,163,IBM 0256 MB
ibm,go,256,eu-de,546,61,485,IBM 0256 MB
ibm,go,256,eu-de,565,58,507,IBM 0256 MB
ibm,go,256,eu-de,166,59,107,IBM 0256 MB
ibm,go,256,eu-de,216,57,159,IBM 0256 MB
ibm,go,256,eu-de,216,60,156,IBM 0256 MB
ibm,go,256,eu-de,237,60,177,IBM 0256 MB
ibm,go,256,eu-de,219,60,159,IBM 0256 MB
ibm,go,256,eu-de,210,59,151,IBM 0256 MB
ibm,go,256,eu-de,208,60,148,IBM 0256 MB
ibm,go,256,eu-de,238,56,182,IBM 0256 MB
ibm,go,256,eu-de,254,59,195,IBM 0256 MB
ibm,go,256,eu-de,214,59,155,IBM 0256 MB
ibm,go,256,eu-de,227,59,168,IBM 0256 MB
ibm,go,256,eu-de,150,60,90,IBM 0256 MB
ibm,go,256,eu-de,219,59,160,IBM 0256 MB
ibm,go,256,eu-de,224,61,163,IBM 0256 MB
ibm,go,256,eu-de,207,59,148,IBM 0256 MB
ibm,go,256,eu-de,214,58,156,IBM 0256 MB
ibm,go,256,eu-de,203,58,145,IBM 0256 MB
ibm,go,256,eu-de,224,59,165,IBM 0256 MB
ibm,go,256,eu-de,202,60,142,IBM 0256 MB
ibm,go,256,eu-de,251,58,193,IBM 0256 MB
ibm,go,256,eu-de,195,65,130,IBM 0256 MB
ibm,go,256,eu-de,219,60,159,IBM 0256 MB
ibm,go,256,eu-de,239,57,182,IBM 0256 MB
ibm,go,256,eu-de,236,62,174,IBM 0256 MB
ibm,go,256,eu-de,218,59,159,IBM 0256 MB
ibm,go,256,eu-de,217,61,156,IBM 0256 MB
ibm,go,256,eu-de,231,74,157,IBM 0256 MB
ibm,go,256,eu-de,232,61,171,IBM 0256 MB
ibm,go,256,eu-de,212,56,156,IBM 0256 MB
ibm,go,256,eu-de,218,59,159,IBM 0256 MB
ibm,go,256,eu-de,207,58,149,IBM 0256 MB
ibm,go,256,eu-de,240,61,179,IBM 0256 MB
ibm,go,256,eu-de,197,57,140,IBM 0256 MB
ibm,go,256,eu-de,196,60,136,IBM 0256 MB
ibm,go,256,eu-de,239,61,178,IBM 0256 MB
ibm,go,256,eu-de,202,63,139,IBM 0256 MB
ibm,go,256,eu-de,228,58,170,IBM 0256 MB
ibm,go,256,eu-de,207,57,150,IBM 0256 MB
ibm,go,256,eu-de,270,61,209,IBM 0256 MB
ibm,go,256,eu-de,190,61,129,IBM 0256 MB
ibm,go,256,eu-de,211,60,151,IBM 0256 MB
ibm,go,256,eu-de,237,59,178,IBM 0256 MB
ibm,go,256,eu-de,226,58,168,IBM 0256 MB
ibm,go,256,eu-de,212,59,153,IBM 0256 MB
ibm,go,256,eu-de,266,61,205,IBM 0256 MB
ibm,go,256,eu-de,222,62,160,IBM 0256 MB
ibm,go,256,eu-de,211,60,151,IBM 0256 MB
ibm,go,256,eu-de,217,62,155,IBM 0256 MB
ibm,go,256,eu-de,180,61,119,IBM 0256 MB
ibm,go,256,eu-de,324,58,266,IBM 0256 MB
ibm,go,256,eu-de,226,59,167,IBM 0256 MB
ibm,go,256,eu-de,223,61,162,IBM 0256 MB
ibm,go,256,eu-de,236,64,172,IBM 0256 MB
ibm,go,256,eu-de,215,59,156,IBM 0256 MB
ibm,go,256,eu-de,279,72,207,IBM 0256 MB
ibm,go,256,eu-de,216,60,156,IBM 0256 MB
ibm,go,256,eu-de,230,60,170,IBM 0256 MB
ibm,go,256,eu-de,254,60,194,IBM 0256 MB
ibm,go,256,eu-de,255,60,195,IBM 0256 MB
ibm,go,256,eu-de,162,59,103,IBM 0256 MB
ibm,go,256,eu-de,205,62,143,IBM 0256 MB
ibm,go,256,eu-de,160,61,99,IBM 0256 MB
ibm,go,256,eu-de,227,59,168,IBM 0256 MB
ibm,go,256,eu-de,222,62,160,IBM 0256 MB
ibm,go,256,eu-de,688,58,630,IBM 0256 MB
ibm,go,256,eu-de,224,60,164,IBM 0256 MB
ibm,go,256,eu-de,227,59,168,IBM 0256 MB
ibm,go,256,eu-de,203,59,144,IBM 0256 MB
ibm,go,256,eu-de,203,56,147,IBM 0256 MB
ibm,go,256,eu-de,205,58,147,IBM 0256 MB
ibm,go,256,eu-de,202,58,144,IBM 0256 MB
ibm,go,256,eu-de,215,58,157,IBM 0256 MB
ibm,go,256,eu-de,216,62,154,IBM 0256 MB
ibm,go,256,eu-de,237,59,178,IBM 0256 MB
ibm,go,256,eu-de,216,61,155,IBM 0256 MB
ibm,go,256,eu-de,205,59,146,IBM 0256 MB
ibm,go,256,eu-de,152,57,95,IBM 0256 MB
ibm,go,256,eu-de,237,57,180,IBM 0256 MB
ibm,go,256,eu-de,161,62,99,IBM 0256 MB
ibm,go,256,eu-de,216,59,157,IBM 0256 MB
ibm,go,256,eu-de,327,60,267,IBM 0256 MB
ibm,go,256,eu-de,212,58,154,IBM 0256 MB
ibm,go,512,eu-de,227,58,169,IBM 0512 MB
ibm,go,512,eu-de,224,59,165,IBM 0512 MB
ibm,go,512,eu-de,238,59,179,IBM 0512 MB
ibm,go,512,eu-de,244,57,187,IBM 0512 MB
ibm,go,512,eu-de,203,58,145,IBM 0512 MB
ibm,go,512,eu-de,259,58,201,IBM 0512 MB
ibm,go,512,eu-de,667,56,611,IBM 0512 MB
ibm,go,512,eu-de,208,58,150,IBM 0512 MB
ibm,go,512,eu-de,206,61,145,IBM 0512 MB
ibm,go,512,eu-de,215,57,158,IBM 0512 MB
ibm,go,512,eu-de,211,59,152,IBM 0512 MB
ibm,go,512,eu-de,205,60,145,IBM 0512 MB
ibm,go,512,eu-de,219,58,161,IBM 0512 MB
ibm,go,512,eu-de,244,60,184,IBM 0512 MB
ibm,go,512,eu-de,211,59,152,IBM 0512 MB
ibm,go,512,eu-de,201,59,142,IBM 0512 MB
ibm,go,512,eu-de,249,57,192,IBM 0512 MB
ibm,go,512,eu-de,252,60,192,IBM 0512 MB
ibm,go,512,eu-de,337,60,277,IBM 0512 MB
ibm,go,512,eu-de,222,61,161,IBM 0512 MB
ibm,go,512,eu-de,221,60,161,IBM 0512 MB
ibm,go,512,eu-de,160,67,93,IBM 0512 MB
ibm,go,512,eu-de,206,60,146,IBM 0512 MB
ibm,go,512,eu-de,173,59,114,IBM 0512 MB
ibm,go,512,eu-de,232,61,171,IBM 0512 MB
ibm,go,512,eu-de,180,67,113,IBM 0512 MB
ibm,go,512,eu-de,273,60,213,IBM 0512 MB
ibm,go,512,eu-de,242,59,183,IBM 0512 MB
ibm,go,512,eu-de,219,61,158,IBM 0512 MB
ibm,go,512,eu-de,253,62,191,IBM 0512 MB
ibm,go,512,eu-de,248,60,188,IBM 0512 MB
ibm,go,512,eu-de,198,58,140,IBM 0512 MB
ibm,go,512,eu-de,267,58,209,IBM 0512 MB
ibm,go,512,eu-de,221,64,157,IBM 0512 MB
ibm,go,512,eu-de,205,61,144,IBM 0512 MB
ibm,go,512,eu-de,206,59,147,IBM 0512 MB
ibm,go,512,eu-de,211,59,152,IBM 0512 MB
ibm,go,512,eu-de,174,59,115,IBM 0512 MB
ibm,go,512,eu-de,207,61,146,IBM 0512 MB
ibm,go,512,eu-de,218,62,156,IBM 0512 MB
ibm,go,512,eu-de,249,62,187,IBM 0512 MB
ibm,go,512,eu-de,156,60,96,IBM 0512 MB
ibm,go,512,eu-de,212,61,151,IBM 0512 MB
ibm,go,512,eu-de,175,60,115,IBM 0512 MB
ibm,go,512,eu-de,193,60,133,IBM 0512 MB
ibm,go,512,eu-de,212,58,154,IBM 0512 MB
ibm,go,512,eu-de,227,68,159,IBM 0512 MB
ibm,go,512,eu-de,156,63,93,IBM 0512 MB
ibm,go,512,eu-de,208,59,149,IBM 0512 MB
ibm,go,512,eu-de,204,60,144,IBM 0512 MB
ibm,go,512,eu-de,288,62,226,IBM 0512 MB
ibm,go,512,eu-de,248,60,188,IBM 0512 MB
ibm,go,512,eu-de,373,58,315,IBM 0512 MB
ibm,go,512,eu-de,223,63,160,IBM 0512 MB
ibm,go,512,eu-de,290,67,223,IBM 0512 MB
ibm,go,512,eu-de,195,59,136,IBM 0512 MB
ibm,go,512,eu-de,442,60,382,IBM 0512 MB
ibm,go,512,eu-de,234,65,169,IBM 0512 MB
ibm,go,512,eu-de,207,61,146,IBM 0512 MB
ibm,go,512,eu-de,230,61,169,IBM 0512 MB
ibm,go,512,eu-de,226,60,166,IBM 0512 MB
ibm,go,512,eu-de,206,61,145,IBM 0512 MB
ibm,go,512,eu-de,216,62,154,IBM 0512 MB
ibm,go,512,eu-de,259,61,198,IBM 0512 MB
ibm,go,512,eu-de,202,61,141,IBM 0512 MB
ibm,go,512,eu-de,204,59,145,IBM 0512 MB
ibm,go,512,eu-de,715,59,656,IBM 0512 MB
ibm,go,512,eu-de,159,63,96,IBM 0512 MB
ibm,go,512,eu-de,220,60,160,IBM 0512 MB
ibm,go,512,eu-de,220,58,162,IBM 0512 MB
ibm,go,512,eu-de,164,62,102,IBM 0512 MB
ibm,go,512,eu-de,237,59,178,IBM 0512 MB
ibm,go,512,eu-de,419,60,359,IBM 0512 MB
ibm,go,512,eu-de,226,61,165,IBM 0512 MB
ibm,go,512,eu-de,213,60,153,IBM 0512 MB
ibm,go,512,eu-de,202,59,143,IBM 0512 MB
ibm,go,512,eu-de,161,60,101,IBM 0512 MB
ibm,go,512,eu-de,212,60,152,IBM 0512 MB
ibm,go,512,eu-de,634,62,572,IBM 0512 MB
ibm,go,512,eu-de,178,59,119,IBM 0512 MB
ibm,go,512,eu-de,490,59,431,IBM 0512 MB
ibm,go,512,eu-de,214,59,155,IBM 0512 MB
ibm,go,512,eu-de,258,67,191,IBM 0512 MB
ibm,go,512,eu-de,237,59,178,IBM 0512 MB
ibm,go,512,eu-de,154,60,94,IBM 0512 MB
ibm,go,512,eu-de,250,60,190,IBM 0512 MB
ibm,go,512,eu-de,203,63,140,IBM 0512 MB
ibm,go,512,eu-de,244,62,182,IBM 0512 MB
ibm,go,512,eu-de,247,60,187,IBM 0512 MB
ibm,go,512,eu-de,249,60,189,IBM 0512 MB
ibm,go,512,eu-de,709,61,648,IBM 0512 MB
ibm,go,512,eu-de,217,64,153,IBM 0512 MB
ibm,go,512,eu-de,673,62,611,IBM 0512 MB
ibm,go,512,eu-de,216,60,156,IBM 0512 MB
ibm,go,512,eu-de,258,62,196,IBM 0512 MB
ibm,go,512,eu-de,162,60,102,IBM 0512 MB
ibm,go,512,eu-de,213,61,152,IBM 0512 MB
ibm,go,512,eu-de,223,59,164,IBM 0512 MB
ibm,go,512,eu-de,174,58,116,IBM 0512 MB
ibm,go,512,eu-de,201,60,141,IBM 0512 MB
ibm,go,1024,eu-de,511,60,451,IBM 1024 MB
ibm,go,1024,eu-de,236,62,174,IBM 1024 MB
ibm,go,1024,eu-de,247,60,187,IBM 1024 MB
ibm,go,1024,eu-de,223,58,165,IBM 1024 MB
ibm,go,1024,eu-de,200,57,143,IBM 1024 MB
ibm,go,1024,eu-de,218,61,157,IBM 1024 MB
ibm,go,1024,eu-de,207,56,151,IBM 1024 MB
ibm,go,1024,eu-de,218,59,159,IBM 1024 MB
ibm,go,1024,eu-de,202,58,144,IBM 1024 MB
ibm,go,1024,eu-de,206,60,146,IBM 1024 MB
ibm,go,1024,eu-de,186,57,129,IBM 1024 MB
ibm,go,1024,eu-de,241,59,182,IBM 1024 MB
ibm,go,1024,eu-de,204,59,145,IBM 1024 MB
ibm,go,1024,eu-de,253,57,196,IBM 1024 MB
ibm,go,1024,eu-de,270,60,210,IBM 1024 MB
ibm,go,1024,eu-de,190,59,131,IBM 1024 MB
ibm,go,1024,eu-de,206,60,146,IBM 1024 MB
ibm,go,1024,eu-de,314,61,253,IBM 1024 MB
ibm,go,1024,eu-de,263,59,204,IBM 1024 MB
ibm,go,1024,eu-de,212,57,155,IBM 1024 MB
ibm,go,1024,eu-de,242,59,183,IBM 1024 MB
ibm,go,1024,eu-de,199,57,142,IBM 1024 MB
ibm,go,1024,eu-de,206,57,149,IBM 1024 MB
ibm,go,1024,eu-de,241,62,179,IBM 1024 MB
ibm,go,1024,eu-de,199,58,141,IBM 1024 MB
ibm,go,1024,eu-de,251,61,190,IBM 1024 MB
ibm,go,1024,eu-de,208,58,150,IBM 1024 MB
ibm,go,1024,eu-de,213,58,155,IBM 1024 MB
ibm,go,1024,eu-de,235,60,175,IBM 1024 MB
ibm,go,1024,eu-de,207,58,149,IBM 1024 MB
ibm,go,1024,eu-de,221,59,162,IBM 1024 MB
ibm,go,1024,eu-de,159,60,99,IBM 1024 MB
ibm,go,1024,eu-de,209,62,147,IBM 1024 MB
ibm,go,1024,eu-de,253,60,193,IBM 1024 MB
ibm,go,1024,eu-de,210,61,149,IBM 1024 MB
ibm,go,1024,eu-de,217,57,160,IBM 1024 MB
ibm,go,1024,eu-de,224,60,164,IBM 1024 MB
ibm,go,1024,eu-de,218,60,158,IBM 1024 MB
ibm,go,1024,eu-de,228,59,169,IBM 1024 MB
ibm,go,1024,eu-de,216,61,155,IBM 1024 MB
ibm,go,1024,eu-de,219,72,147,IBM 1024 MB
ibm,go,1024,eu-de,148,57,91,IBM 1024 MB
ibm,go,1024,eu-de,207,60,147,IBM 1024 MB
ibm,go,1024,eu-de,197,61,136,IBM 1024 MB
ibm,go,1024,eu-de,289,59,230,IBM 1024 MB
ibm,go,1024,eu-de,247,58,189,IBM 1024 MB
ibm,go,1024,eu-de,166,60,106,IBM 1024 MB
ibm,go,1024,eu-de,239,58,181,IBM 1024 MB
ibm,go,1024,eu-de,213,64,149,IBM 1024 MB
ibm,go,1024,eu-de,211,60,151,IBM 1024 MB
ibm,go,1024,eu-de,953,61,892,IBM 1024 MB
ibm,go,1024,eu-de,145,57,88,IBM 1024 MB
ibm,go,1024,eu-de,215,59,156,IBM 1024 MB
ibm,go,1024,eu-de,234,60,174,IBM 1024 MB
ibm,go,1024,eu-de,212,60,152,IBM 1024 MB
ibm,go,1024,eu-de,214,66,148,IBM 1024 MB
ibm,go,1024,eu-de,218,58,160,IBM 1024 MB
ibm,go,1024,eu-de,234,61,173,IBM 1024 MB
ibm,go,1024,eu-de,209,59,150,IBM 1024 MB
ibm,go,1024,eu-de,237,58,179,IBM 1024 MB
ibm,go,1024,eu-de,226,67,159,IBM 1024 MB
ibm,go,1024,eu-de,227,62,165,IBM 1024 MB
ibm,go,1024,eu-de,208,61,147,IBM 1024 MB
ibm,go,1024,eu-de,217,60,157,IBM 1024 MB
ibm,go,1024,eu-de,216,60,156,IBM 1024 MB
ibm,go,1024,eu-de,218,60,158,IBM 1024 MB
ibm,go,1024,eu-de,205,63,142,IBM 1024 MB
ibm,go,1024,eu-de,232,60,172,IBM 1024 MB
ibm,go,1024,eu-de,208,60,148,IBM 1024 MB
ibm,go,1024,eu-de,208,60,148,IBM 1024 MB
ibm,go,1024,eu-de,223,59,164,IBM 1024 MB
ibm,go,1024,eu-de,235,60,175,IBM 1024 MB
ibm,go,1024,eu-de,680,59,621,IBM 1024 MB
ibm,go,1024,eu-de,197,60,137,IBM 1024 MB
ibm,go,1024,eu-de,250,59,191,IBM 1024 MB
ibm,go,1024,eu-de,229,59,170,IBM 1024 MB
ibm,go,1024,eu-de,213,58,155,IBM 1024 MB
ibm,go,1024,eu-de,173,61,112,IBM 1024 MB
ibm,go,1024,eu-de,215,60,155,IBM 1024 MB
ibm,go,1024,eu-de,195,60,135,IBM 1024 MB
ibm,go,1024,eu-de,290,59,231,IBM 1024 MB
ibm,go,1024,eu-de,229,59,170,IBM 1024 MB
ibm,go,1024,eu-de,205,59,146,IBM 1024 MB
ibm,go,1024,eu-de,312,61,251,IBM 1024 MB
ibm,go,1024,eu-de,159,57,102,IBM 1024 MB
ibm,go,1024,eu-de,228,59,169,IBM 1024 MB
ibm,go,1024,eu-de,735,58,677,IBM 1024 MB
ibm,go,1024,eu-de,214,61,153,IBM 1024 MB
ibm,go,1024,eu-de,287,61,226,IBM 1024 MB
ibm,go,1024,eu-de,169,59,110,IBM 1024 MB
ibm,go,1024,eu-de,241,61,180,IBM 1024 MB
ibm,go,1024,eu-de,186,61,125,IBM 1024 MB
ibm,go,1024,eu-de,249,60,189,IBM 1024 MB
ibm,go,1024,eu-de,154,60,94,IBM 1024 MB
ibm,go,1024,eu-de,224,59,165,IBM 1024 MB
ibm,go,1024,eu-de,226,61,165,IBM 1024 MB
ibm,go,1024,eu-de,234,60,174,IBM 1024 MB
ibm,go,1024,eu-de,403,60,343,IBM 1024 MB
ibm,go,1024,eu-de,216,60,156,IBM 1024 MB
ibm,go,1024,eu-de,218,61,157,IBM 1024 MB
ibm,go,2048,eu-de,223,57,166,IBM 2048 MB
ibm,go,2048,eu-de,207,58,149,IBM 2048 MB
ibm,go,2048,eu-de,232,58,174,IBM 2048 MB
ibm,go,2048,eu-de,203,59,144,IBM 2048 MB
ibm,go,2048,eu-de,218,59,159,IBM 2048 MB
ibm,go,2048,eu-de,146,58,88,IBM 2048 MB
ibm,go,2048,eu-de,212,61,151,IBM 2048 MB
ibm,go,2048,eu-de,243,60,183,IBM 2048 MB
ibm,go,2048,eu-de,235,58,177,IBM 2048 MB
ibm,go,2048,eu-de,680,61,619,IBM 2048 MB
ibm,go,2048,eu-de,222,59,163,IBM 2048 MB
ibm,go,2048,eu-de,206,59,147,IBM 2048 MB
ibm,go,2048,eu-de,205,57,148,IBM 2048 MB
ibm,go,2048,eu-de,251,59,192,IBM 2048 MB
ibm,go,2048,eu-de,222,62,160,IBM 2048 MB
ibm,go,2048,eu-de,153,59,94,IBM 2048 MB
ibm,go,2048,eu-de,219,61,158,IBM 2048 MB
ibm,go,2048,eu-de,160,58,102,IBM 2048 MB
ibm,go,2048,eu-de,244,61,183,IBM 2048 MB
ibm,go,2048,eu-de,302,59,243,IBM 2048 MB
ibm,go,2048,eu-de,234,59,175,IBM 2048 MB
ibm,go,2048,eu-de,169,61,108,IBM 2048 MB
ibm,go,2048,eu-de,208,62,146,IBM 2048 MB
ibm,go,2048,eu-de,226,59,167,IBM 2048 MB
ibm,go,2048,eu-de,229,59,170,IBM 2048 MB
ibm,go,2048,eu-de,229,61,168,IBM 2048 MB
ibm,go,2048,eu-de,255,67,188,IBM 2048 MB
ibm,go,2048,eu-de,162,62,100,IBM 2048 MB
ibm,go,2048,eu-de,365,59,306,IBM 2048 MB
ibm,go,2048,eu-de,233,60,173,IBM 2048 MB
ibm,go,2048,eu-de,153,59,94,IBM 2048 MB
ibm,go,2048,eu-de,222,61,161,IBM 2048 MB
ibm,go,2048,eu-de,258,61,197,IBM 2048 MB
ibm,go,2048,eu-de,235,63,172,IBM 2048 MB
ibm,go,2048,eu-de,210,59,151,IBM 2048 MB
ibm,go,2048,eu-de,200,60,140,IBM 2048 MB
ibm,go,2048,eu-de,264,60,204,IBM 2048 MB
ibm,go,2048,eu-de,205,66,139,IBM 2048 MB
ibm,go,2048,eu-de,222,62,160,IBM 2048 MB
ibm,go,2048,eu-de,215,60,155,IBM 2048 MB
ibm,go,2048,eu-de,158,60,98,IBM 2048 MB
ibm,go,2048,eu-de,206,61,145,IBM 2048 MB
ibm,go,2048,eu-de,226,59,167,IBM 2048 MB
ibm,go,2048,eu-de,283,64,219,IBM 2048 MB
ibm,go,2048,eu-de,163,58,105,IBM 2048 MB
ibm,go,2048,eu-de,224,58,166,IBM 2048 MB
ibm,go,2048,eu-de,213,67,146,IBM 2048 MB
ibm,go,2048,eu-de,216,61,155,IBM 2048 MB
ibm,go,2048,eu-de,231,61,170,IBM 2048 MB
ibm,go,2048,eu-de,254,60,194,IBM 2048 MB
ibm,go,2048,eu-de,201,65,136,IBM 2048 MB
ibm,go,2048,eu-de,210,64,146,IBM 2048 MB
ibm,go,2048,eu-de,152,59,93,IBM 2048 MB
ibm,go,2048,eu-de,225,61,164,IBM 2048 MB
ibm,go,2048,eu-de,238,61,177,IBM 2048 MB
ibm,go,2048,eu-de,196,61,135,IBM 2048 MB
ibm,go,2048,eu-de,222,58,164,IBM 2048 MB
ibm,go,2048,eu-de,158,60,98,IBM 2048 MB
ibm,go,2048,eu-de,223,61,162,IBM 2048 MB
ibm,go,2048,eu-de,201,61,140,IBM 2048 MB
ibm,go,2048,eu-de,216,60,156,IBM 2048 MB
ibm,go,2048,eu-de,741,59,682,IBM 2048 MB
ibm,go,2048,eu-de,206,59,147,IBM 2048 MB
ibm,go,2048,eu-de,259,60,199,IBM 2048 MB
ibm,go,2048,eu-de,195,61,134,IBM 2048 MB
ibm,go,2048,eu-de,158,60,98,IBM 2048 MB
ibm,go,2048,eu-de,213,61,152,IBM 2048 MB
ibm,go,2048,eu-de,241,60,181,IBM 2048 MB
ibm,go,2048,eu-de,163,61,102,IBM 2048 MB
ibm,go,2048,eu-de,339,60,279,IBM 2048 MB
ibm,go,2048,eu-de,208,61,147,IBM 2048 MB
ibm,go,2048,eu-de,224,57,167,IBM 2048 MB
ibm,go,2048,eu-de,221,62,159,IBM 2048 MB
ibm,go,2048,eu-de,369,56,313,IBM 2048 MB
ibm,go,2048,eu-de,202,58,144,IBM 2048 MB
ibm,go,2048,eu-de,222,62,160,IBM 2048 MB
ibm,go,2048,eu-de,232,59,173,IBM 2048 MB
ibm,go,2048,eu-de,170,60,110,IBM 2048 MB
ibm,go,2048,eu-de,194,59,135,IBM 2048 MB
ibm,go,2048,eu-de,205,60,145,IBM 2048 MB
ibm,go,2048,eu-de,219,57,162,IBM 2048 MB
ibm,go,2048,eu-de,239,58,181,IBM 2048 MB
ibm,go,2048,eu-de,204,61,143,IBM 2048 MB
ibm,go,2048,eu-de,201,57,144,IBM 2048 MB
ibm,go,2048,eu-de,223,62,161,IBM 2048 MB
ibm,go,2048,eu-de,243,59,184,IBM 2048 MB
ibm,go,2048,eu-de,213,58,155,IBM 2048 MB
ibm,go,2048,eu-de,223,59,164,IBM 2048 MB
ibm,go,2048,eu-de,282,59,223,IBM 2048 MB
ibm,go,2048,eu-de,207,61,146,IBM 2048 MB
ibm,go,2048,eu-de,205,61,144,IBM 2048 MB
ibm,go,2048,eu-de,223,58,165,IBM 2048 MB
ibm,go,2048,eu-de,212,60,152,IBM 2048 MB
ibm,go,2048,eu-de,275,59,216,IBM 2048 MB
ibm,go,2048,eu-de,200,60,140,IBM 2048 MB
ibm,go,2048,eu-de,249,59,190,IBM 2048 MB
ibm,go,2048,eu-de,228,60,168,IBM 2048 MB
ibm,go,2048,eu-de,224,59,165,IBM 2048 MB
ibm,go,2048,eu-de,201,61,140,IBM 2048 MB
ibm,go,2048,eu-de,216,62,154,IBM 2048 MB


==> bilder/general_node/data/aws.csv <==
#idx,cloud,runtime,memory_mb,region,total_ms,measured_ms,latency_ms,name,
1,aws,node,128,eu-central-1,18296,18083,213,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,17545,17103,442,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,17453,17022,431,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,17364,16903,461,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,18576,18377,199,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,17018,16848,170,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16882,16725,157,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16752,16581,171,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,18765,18152,613,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,17063,16851,212,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,17197,17053,144,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16918,16751,167,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,18287,18138,149,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16797,16646,151,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16975,16825,150,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16657,16492,165,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,18217,18088,129,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16997,16858,139,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,17081,16914,167,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16839,16704,135,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,18284,18107,177,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16774,16667,107,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16941,16788,153,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16659,16491,168,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,18241,18080,161,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,17125,16960,165,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,17007,16801,206,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16636,16502,134,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,18452,18299,153,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,17000,16881,119,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16957,16815,142,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16851,16681,170,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,18059,17909,150,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,17071,16926,145,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16933,16787,146,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,17065,16686,379,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,18278,18101,177,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,17085,16930,155,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16871,16668,203,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16773,16649,124,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,18239,18086,153,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16764,16613,151,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,17012,16869,143,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16812,16681,131,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,18286,18105,181,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16753,16573,180,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,17058,16905,153,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16703,16560,143,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,18259,18062,197,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16786,16613,173,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,17130,16969,161,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16625,16489,136,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,18482,18314,168,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,17173,16926,247,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,17076,16927,149,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16618,16454,164,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,18131,17988,143,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,17133,16964,169,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,17025,16865,160,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16770,16630,140,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,18370,18173,197,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16969,16800,169,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16878,16696,182,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16766,16643,123,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,18202,18060,142,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,17051,16855,196,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16918,16732,186,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16745,16573,172,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,18359,18212,147,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,17184,17037,147,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16976,16810,166,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16717,16577,140,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,17418,17297,121,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16966,16766,200,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16873,16710,163,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16636,16480,156,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,17411,17271,140,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16833,16689,144,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,17044,16913,131,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16894,16755,139,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,17581,17100,481,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16864,16629,235,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16979,16818,161,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16816,16699,117,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,17473,17331,142,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16798,16677,121,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16908,16757,151,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16831,16674,157,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,17369,17230,139,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16851,16668,183,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16784,16646,138,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16917,16765,152,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,17398,17258,140,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,17041,16887,154,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16976,16750,226,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16676,16549,127,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,17324,17161,163,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16964,16772,192,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16883,16722,161,AWS 128 MB,128 MB
1,aws,node,128,eu-central-1,16725,16567,158,AWS 128 MB,128 MB
2,aws,node,256,eu-central-1,9443,9264,179,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8779,8418,361,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,9264,9129,135,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8488,8361,127,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,9335,9195,140,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8382,8272,110,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,9171,9039,132,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8517,8367,150,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,9390,9245,145,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8319,8201,118,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,9385,9273,112,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8456,8326,130,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,9244,9095,149,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8373,8222,151,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,9365,9234,131,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8390,8260,130,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,9657,9210,447,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8787,8329,458,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,9309,9159,150,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8497,8370,127,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,9382,9243,139,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8547,8258,289,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,9238,9094,144,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8478,8337,141,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,9387,9257,130,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8517,8361,156,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,9294,9142,152,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8500,8337,163,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,9347,9240,107,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8439,8340,99,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,9521,9127,394,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8350,8209,141,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,9382,9260,122,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8374,8255,119,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,9178,9080,98,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8794,8324,470,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,9409,9289,120,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8340,8199,141,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,9232,9056,176,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8458,8314,144,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,9415,9298,117,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8367,8232,135,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,9200,9062,138,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8399,8254,145,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,9414,9277,137,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8357,8234,123,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,9347,9181,166,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8416,8274,142,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,9286,9165,121,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8376,8227,149,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,9185,9066,119,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8329,8211,118,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,9303,9181,122,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8376,8248,128,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,9299,9150,149,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8470,8348,122,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,9425,9286,139,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8471,8331,140,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,9301,9175,126,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8477,8326,151,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,9361,9239,122,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8375,8247,128,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,9320,9171,149,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8420,8276,144,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,9287,9147,140,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8451,8238,213,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,9169,9049,120,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8516,8377,139,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,9344,9204,140,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8451,8341,110,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,9221,9085,136,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8489,8341,148,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,9254,9113,141,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8479,8332,147,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,9174,9033,141,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8418,8302,116,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,9251,9133,118,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8337,8208,129,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,9189,9055,134,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8375,8248,127,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,9289,9177,112,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8480,8335,145,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,9193,9069,124,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8390,8291,99,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8903,8773,130,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8366,8230,136,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8816,8688,128,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8549,8434,115,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8836,8685,151,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8467,8332,135,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8913,8779,134,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8500,8355,145,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8816,8670,146,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8419,8270,149,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8906,8788,118,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8459,8307,152,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8845,8729,116,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8473,8335,138,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8925,8696,229,AWS 256 MB,256 MB
2,aws,node,256,eu-central-1,8503,8378,125,AWS 256 MB,256 MB
3,aws,node,512,eu-central-1,4719,4569,150,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4581,4459,122,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4641,4515,126,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4563,4453,110,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4608,4505,103,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4620,4498,122,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4561,4444,117,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4606,4504,102,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4557,4460,97,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4668,4495,173,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4598,4499,99,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4609,4501,108,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4589,4440,149,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4615,4511,104,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4556,4457,99,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4615,4509,106,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4527,4422,105,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4645,4514,131,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4619,4476,143,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,5066,4519,547,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4544,4440,104,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4636,4499,137,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4538,4412,126,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4620,4512,108,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4582,4468,114,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4606,4492,114,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4558,4444,114,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4631,4490,141,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4574,4470,104,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4667,4474,193,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4569,4443,126,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4571,4456,115,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4606,4491,115,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4570,4458,112,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4588,4473,115,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4527,4432,95,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4606,4487,119,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4579,4448,131,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4623,4505,118,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4579,4452,127,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4622,4518,104,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4557,4444,113,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4438,4314,124,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4382,4249,133,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4442,4323,119,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4374,4243,131,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4412,4292,120,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4388,4255,133,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4445,4318,127,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4413,4306,107,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4363,4233,130,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4404,4298,106,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4509,4252,257,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4429,4306,123,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4365,4257,108,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4423,4310,113,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4577,4273,304,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4423,4325,98,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4544,4244,300,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4439,4291,148,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4417,4270,147,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4890,4321,569,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4388,4260,128,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4428,4309,119,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4387,4271,116,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4441,4305,136,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4377,4267,110,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4413,4306,107,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4391,4276,115,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4408,4312,96,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4347,4239,108,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4369,4257,112,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4634,4314,320,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4373,4246,127,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4441,4339,102,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4379,4267,112,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4447,4315,132,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4362,4263,99,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4872,4324,548,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4383,4266,117,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4712,4309,403,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4432,4330,102,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4393,4270,123,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4432,4307,125,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4372,4249,123,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4430,4319,111,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4374,4274,100,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4407,4304,103,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4764,4237,527,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4369,4253,116,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4423,4306,117,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4364,4248,116,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4467,4324,143,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4406,4312,94,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4427,4309,118,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4379,4267,112,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4449,4343,106,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4425,4303,122,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4427,4327,100,AWS 512 MB,512 MB
3,aws,node,512,eu-central-1,4400,4283,117,AWS 512 MB,512 MB
4,aws,node,1024,eu-central-1,2510,2116,394,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2200,2079,121,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2184,2085,99,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2196,2069,127,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2218,2104,114,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2220,2103,117,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2261,2078,183,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2196,2088,108,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2175,2075,100,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2192,2062,130,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2210,2095,115,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2171,2063,108,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2229,2090,139,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2219,2082,137,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2216,2095,121,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2199,2081,118,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2197,2096,101,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2207,2070,137,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2216,2117,99,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2219,2084,135,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2221,2107,114,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2185,2081,104,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2216,2098,118,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2198,2080,118,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2216,2103,113,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2222,2085,137,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2211,2092,119,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2231,2118,113,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2609,2070,539,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2209,2098,111,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2194,2075,119,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2219,2108,111,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2203,2073,130,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2215,2104,111,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2199,2086,113,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2240,2109,131,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2187,2075,112,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2195,2099,96,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2544,2078,466,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2228,2099,129,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2172,2065,107,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2205,2095,110,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2167,2064,103,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2196,2085,111,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2183,2064,119,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2205,2093,112,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2178,2056,122,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2204,2092,112,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2179,2065,114,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2189,2070,119,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2396,2059,337,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2177,2080,97,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2381,2045,336,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2197,2075,122,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2679,2059,620,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2195,2077,118,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2152,2053,99,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2193,2070,123,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2172,2060,112,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2177,2065,112,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2178,2052,126,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2187,2062,125,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2193,2068,125,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2181,2070,111,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2347,2065,282,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2199,2072,127,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2177,2061,116,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2185,2065,120,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2198,2076,122,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2162,2055,107,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2213,2080,133,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2181,2060,121,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2662,2077,585,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2193,2068,125,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2202,2086,116,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2191,2069,122,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2175,2076,99,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2180,2056,124,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2191,2079,112,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2168,2063,105,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2206,2086,120,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2188,2070,118,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2212,2088,124,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2169,2067,102,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2206,2087,119,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2183,2064,119,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2203,2088,115,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2170,2063,107,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2651,2096,555,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2177,2066,111,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2214,2089,125,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2176,2061,115,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2517,2080,437,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2603,2068,535,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2304,2086,218,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2178,2065,113,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2314,2088,226,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2346,2069,277,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2344,2051,293,AWS 1024 MB, 1024 MB
4,aws,node,1024,eu-central-1,2206,2090,116,AWS 1024 MB, 1024 MB
5,aws,node,2048,eu-central-1,1224,1132,92,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1253,1127,126,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1243,1144,99,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1195,1124,71,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1239,1132,107,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1228,1147,81,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1179,1120,59,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1198,1119,79,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1199,1122,77,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1233,1166,67,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1235,1124,111,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1202,1135,67,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1265,1169,96,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1206,1132,74,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1239,1163,76,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1215,1137,78,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1241,1124,117,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1195,1124,71,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1202,1130,72,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1214,1131,83,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1237,1145,92,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1189,1133,56,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1197,1125,72,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1182,1124,58,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1210,1130,80,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1214,1141,73,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1195,1124,71,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1230,1125,105,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1211,1153,58,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1190,1116,74,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1238,1123,115,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1259,1146,113,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1228,1144,84,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1271,1195,76,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1229,1124,105,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1214,1141,73,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1216,1142,74,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1193,1127,66,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1206,1137,69,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1216,1135,81,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1204,1139,65,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1187,1128,59,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1179,1125,54,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1257,1135,122,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1197,1123,74,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1217,1138,79,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1183,1126,57,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1255,1136,119,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1191,1120,71,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1221,1131,90,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1192,1135,57,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1564,1130,434,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1255,1139,116,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1202,1124,78,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1196,1135,61,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1197,1136,61,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1224,1131,93,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1194,1138,56,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1193,1126,67,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1192,1137,55,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1197,1125,72,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1711,1150,561,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1196,1131,65,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1215,1136,79,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1196,1126,70,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1196,1132,64,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1218,1149,69,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1210,1137,73,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1198,1125,73,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1211,1134,77,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1256,1143,113,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1208,1133,75,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1240,1128,112,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1216,1139,77,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1225,1125,100,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1215,1138,77,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1190,1122,68,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1197,1135,62,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1196,1140,56,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1189,1134,55,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1198,1121,77,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1206,1133,73,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1188,1118,70,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1227,1171,56,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1227,1147,80,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1193,1135,58,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1192,1120,72,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1245,1133,112,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1233,1145,88,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1198,1127,71,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1194,1127,67,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1182,1113,69,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1207,1131,76,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1195,1122,73,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1229,1163,66,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1226,1144,82,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1248,1130,118,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1211,1146,65,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1213,1144,69,AWS 2048 MB, 2048 MB
5,aws,node,2048,eu-central-1,1256,1151,105,AWS 2048 MB, 2048 MB


==> bilder/general_node/data/azure.csv <==
6,azure,node,1536,westeurope,2810,2484,326,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2674,2460,214,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2258,2064,194,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2365,2231,134,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2310,2126,184,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2729,2552,177,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2457,2282,175,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2434,2167,267,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2359,2158,201,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2352,2186,166,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2380,2182,198,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2441,2282,159,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2270,2069,201,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2507,2311,196,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2344,2104,240,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2343,2152,191,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2246,2059,187,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2281,2064,217,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2396,2196,200,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2263,2047,216,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2290,2089,201,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2303,2027,276,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2206,2045,161,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2283,2095,188,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2250,2036,214,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2407,2236,171,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2434,2202,232,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2818,2252,566,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2378,2136,242,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2415,2247,168,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2259,2046,213,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2287,2101,186,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2534,2299,235,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2525,2307,218,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2455,2245,210,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2612,2056,556,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2160,2005,155,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2225,2006,219,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2250,2044,206,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2339,2138,201,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2200,1993,207,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2455,2242,213,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2386,2115,271,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2283,2123,160,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2196,2013,183,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2274,2078,196,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2364,2130,234,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2252,2047,205,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2534,2283,251,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2448,2151,297,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2312,2098,214,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2850,2215,635,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2327,2098,229,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2503,2291,212,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2306,2116,190,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2485,2254,231,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2442,2154,288,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2329,2130,199,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2230,2083,147,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2295,2117,178,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2560,2329,231,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2230,2044,186,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2546,2241,305,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2372,2178,194,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2428,2223,205,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2579,2380,199,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2239,2060,179,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2479,2267,212,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2408,2199,209,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2548,2225,323,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2196,2011,185,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2293,2132,161,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2213,2027,186,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2399,2183,216,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2533,2323,210,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2411,2183,228,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2537,2175,362,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2227,2028,199,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2276,2073,203,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2286,2083,203,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2615,2077,538,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2571,2286,285,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2310,2112,198,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2403,2131,272,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2221,2067,154,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2535,2040,495,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2201,2008,193,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2265,2063,202,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2391,2215,176,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2277,2053,224,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2497,2207,290,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2367,2172,195,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2224,2063,161,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2486,2266,220,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2229,2059,170,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2663,2470,193,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2426,2153,273,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2288,2069,219,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2274,2077,197,Azure 1536 MB, 1536 MB
6,azure,node,1536,westeurope,2380,2182,198,Azure 1536 MB, 1536 MB


==> bilder/general_node/data/azure_windows.csv <==
7,azureWindows,node,1536,westeurope,6196,5742,454,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,6351,6185,166,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,8210,5460,2750,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5570,5366,204,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5387,5238,149,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5461,5279,182,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5445,5191,254,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,39269,12717,26552,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5444,5236,208,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5637,5469,168,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,11941,11631,310,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,7057,6952,105,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,6659,6506,153,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,6011,5890,121,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5701,5566,135,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,11350,11116,234,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5514,5313,201,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,8022,7887,135,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5497,5332,165,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,8386,8163,223,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5502,5327,175,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,8181,7950,231,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5694,5526,168,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,8084,7917,167,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5536,5374,162,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,7479,7296,183,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5549,5343,206,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,6378,6241,137,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5750,5392,358,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5973,5890,83,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5571,5398,173,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5875,5679,196,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5519,5299,220,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,6525,6406,119,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5511,5334,177,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,6024,5425,599,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,6484,6388,96,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5965,5754,211,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,6449,6302,147,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5582,5408,174,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,6573,6453,120,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5474,5301,173,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,6549,6300,249,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5917,5785,132,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,6811,6582,229,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5500,5279,221,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,6735,6570,165,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5447,5304,143,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,6593,6428,165,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5533,5300,233,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,6439,6298,141,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5539,5402,137,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,6422,6249,173,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5384,5238,146,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,6306,6159,147,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5429,5290,139,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,6798,6575,223,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5476,5354,122,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,6454,6333,121,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,8647,8517,130,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,6602,6434,168,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5464,5237,227,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,6649,6387,262,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5508,5366,142,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,6660,6520,140,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5416,5282,134,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,6511,6392,119,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,6015,5864,151,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,6518,6419,99,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5492,5230,262,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,6435,6325,110,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5412,5269,143,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,6331,6186,145,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5361,5233,128,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,6445,6314,131,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5447,5310,137,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,6332,6123,209,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5498,5283,215,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,6690,6542,148,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5413,5282,131,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5783,5279,504,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5433,5346,87,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,11584,11363,221,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5676,5322,354,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,6381,6229,152,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5362,5235,127,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,6634,6443,191,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5498,5313,185,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,7203,7082,121,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5310,5190,120,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,6342,6042,300,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5401,5245,156,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,6643,6514,129,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5495,5355,140,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,6872,6737,135,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5350,5208,142,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,6729,6425,304,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5359,5235,124,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,7344,7225,119,Azure (Win) 1536 MB, 1536 MB
7,azureWindows,node,1536,westeurope,5437,5286,151,Azure (Win) 1536 MB, 1536 MB


==> bilder/general_node/data/google.csv <==
8,google,node,128,europe-west1,8533,4519,4014,Google 128 MB, 128 MB
8,google,node,128,europe-west1,7933,4414,3519,Google 128 MB, 128 MB
8,google,node,128,europe-west1,5021,2822,2199,Google 128 MB, 128 MB
8,google,node,128,europe-west1,21870,21596,274,Google 128 MB, 128 MB
8,google,node,128,europe-west1,5495,2943,2552,Google 128 MB, 128 MB
8,google,node,128,europe-west1,17274,17056,218,Google 128 MB, 128 MB
8,google,node,128,europe-west1,6097,3494,2603,Google 128 MB, 128 MB
8,google,node,128,europe-west1,19571,19069,502,Google 128 MB, 128 MB
8,google,node,128,europe-west1,18765,18514,251,Google 128 MB, 128 MB
8,google,node,128,europe-west1,18664,18500,164,Google 128 MB, 128 MB
8,google,node,128,europe-west1,17571,17448,123,Google 128 MB, 128 MB
8,google,node,128,europe-west1,17889,17742,147,Google 128 MB, 128 MB
8,google,node,128,europe-west1,17070,16948,122,Google 128 MB, 128 MB
8,google,node,128,europe-west1,18964,18298,666,Google 128 MB, 128 MB
8,google,node,128,europe-west1,17356,17227,129,Google 128 MB, 128 MB
8,google,node,128,europe-west1,19365,17208,2157,Google 128 MB, 128 MB
8,google,node,128,europe-west1,22871,22740,131,Google 128 MB, 128 MB
8,google,node,128,europe-west1,19160,19018,142,Google 128 MB, 128 MB
8,google,node,128,europe-west1,24565,24384,181,Google 128 MB, 128 MB
8,google,node,128,europe-west1,17851,17605,246,Google 128 MB, 128 MB
8,google,node,128,europe-west1,24467,24208,259,Google 128 MB, 128 MB
8,google,node,128,europe-west1,24562,24388,174,Google 128 MB, 128 MB
8,google,node,128,europe-west1,18154,18024,130,Google 128 MB, 128 MB
8,google,node,128,europe-west1,23957,23601,356,Google 128 MB, 128 MB
8,google,node,128,europe-west1,18548,18392,156,Google 128 MB, 128 MB
8,google,node,128,europe-west1,24063,23902,161,Google 128 MB, 128 MB
8,google,node,128,europe-west1,26145,25818,327,Google 128 MB, 128 MB
8,google,node,128,europe-west1,23570,23347,223,Google 128 MB, 128 MB
8,google,node,128,europe-west1,20839,20689,150,Google 128 MB, 128 MB
8,google,node,128,europe-west1,20946,20798,148,Google 128 MB, 128 MB
8,google,node,128,europe-west1,22379,22101,278,Google 128 MB, 128 MB
8,google,node,128,europe-west1,19334,19104,230,Google 128 MB, 128 MB
8,google,node,128,europe-west1,23666,23516,150,Google 128 MB, 128 MB
8,google,node,128,europe-west1,18331,18194,137,Google 128 MB, 128 MB
8,google,node,128,europe-west1,24868,24655,213,Google 128 MB, 128 MB
8,google,node,128,europe-west1,6000,3285,2715,Google 128 MB, 128 MB
8,google,node,128,europe-west1,5343,3065,2278,Google 128 MB, 128 MB
8,google,node,128,europe-west1,17229,17093,136,Google 128 MB, 128 MB
8,google,node,128,europe-west1,22842,22395,447,Google 128 MB, 128 MB
8,google,node,128,europe-west1,22332,22145,187,Google 128 MB, 128 MB
8,google,node,128,europe-west1,16019,15697,322,Google 128 MB, 128 MB
8,google,node,128,europe-west1,21834,21667,167,Google 128 MB, 128 MB
8,google,node,128,europe-west1,15180,14995,185,Google 128 MB, 128 MB
8,google,node,128,europe-west1,15019,14700,319,Google 128 MB, 128 MBB
8,google,node,128,europe-west1,20824,20593,231,Google 128 MB, 128 MB
8,google,node,128,europe-west1,19318,19188,130,Google 128 MB, 128 MB
8,google,node,128,europe-west1,14564,14395,169,Google 128 MB, 128 MB
8,google,node,128,europe-west1,16213,15997,216,Google 128 MB, 128 MB
8,google,node,128,europe-west1,15106,14896,210,Google 128 MB, 128 MB
8,google,node,128,europe-west1,18812,18599,213,Google 128 MB, 128 MB
8,google,node,128,europe-west1,14863,14734,129,Google 128 MB, 128 MB
8,google,node,128,europe-west1,14900,14509,391,Google 128 MB, 128 MB
8,google,node,128,europe-west1,16108,15804,304,Google 128 MB, 128 MBB
8,google,node,128,europe-west1,14818,14685,133,Google 128 MB, 128 MBB
8,google,node,128,europe-west1,20522,20202,320,Google 128 MB, 128 MBB
8,google,node,128,europe-west1,15554,15401,153,Google 128 MB, 128 MB
8,google,node,128,europe-west1,20811,20671,140,Google 128 MB, 128 MB
8,google,node,128,europe-west1,14400,14248,152,Google 128 MB, 128 MB
8,google,node,128,europe-west1,15698,15488,210,Google 128 MB, 128 MB
8,google,node,128,europe-west1,16252,15206,1046,Google 128 MB, 128 MB
8,google,node,128,europe-west1,14779,14645,134,Google 128 MB, 128 MB
8,google,node,128,europe-west1,16875,16605,270,Google 128 MB, 128 MB
8,google,node,128,europe-west1,15477,15290,187,Google 128 MB, 128 MB
8,google,node,128,europe-west1,14564,14393,171,Google 128 MB, 128 MB
8,google,node,128,europe-west1,15451,15314,137,Google 128 MB, 128 MB
8,google,node,128,europe-west1,17286,17142,144,Google 128 MB, 128 MB
8,google,node,128,europe-west1,15164,15045,119,Google 128 MB, 128 MB
8,google,node,128,europe-west1,15066,14933,133,Google 128 MB, 128 MB
8,google,node,128,europe-west1,15918,15688,230,Google 128 MB, 128 MB
8,google,node,128,europe-west1,16678,16554,124,Google 128 MB, 128 MB
8,google,node,128,europe-west1,14565,14402,163,Google 128 MB, 128 MB
8,google,node,128,europe-west1,15263,15087,176,Google 128 MB, 128 MB
8,google,node,128,europe-west1,16217,16097,120,Google 128 MB, 128 MB
8,google,node,128,europe-west1,16571,16441,130,Google 128 MB, 128 MB
8,google,node,128,europe-west1,15055,14936,119,Google 128 MB, 128 MB
8,google,node,128,europe-west1,15963,15701,262,Google 128 MB, 128 MB
8,google,node,128,europe-west1,16512,16285,227,Google 128 MB, 128 MB
8,google,node,128,europe-west1,14751,14637,114,Google 128 MB, 128 MB
8,google,node,128,europe-west1,17563,17422,141,Google 128 MB, 128 MB
8,google,node,128,europe-west1,14659,14491,168,Google 128 MB, 128 MB
8,google,node,128,europe-west1,15147,14603,544,Google 128 MB, 128 MB
8,google,node,128,europe-west1,15893,15579,314,Google 128 MB, 128 MB
8,google,node,128,europe-west1,14354,14201,153,Google 128 MB, 128 MB
8,google,node,128,europe-west1,16849,16729,120,Google 128 MB, 128 MB
8,google,node,128,europe-west1,15039,14806,233,Google 128 MB, 128 MB
8,google,node,128,europe-west1,15138,15008,130,Google 128 MB, 128 MB
8,google,node,128,europe-west1,16094,15901,193,Google 128 MB, 128 MB
8,google,node,128,europe-west1,17446,17318,128,Google 128 MB, 128 MB
8,google,node,128,europe-west1,15493,14889,604,Google 128 MB, 128 MB
8,google,node,128,europe-west1,16029,15898,131,Google 128 MB, 128 MB
8,google,node,128,europe-west1,15290,15097,193,Google 128 MB, 128 MB
8,google,node,128,europe-west1,16047,15900,147,Google 128 MB, 128 MB
8,google,node,128,europe-west1,17256,17089,167,Google 128 MB, 128 MB
8,google,node,128,europe-west1,15051,14932,119,Google 128 MB, 128 MB
8,google,node,128,europe-west1,15694,15574,120,Google 128 MB, 128 MB
8,google,node,128,europe-west1,15536,15385,151,Google 128 MB, 128 MB
8,google,node,128,europe-west1,15439,15306,133,Google 128 MB, 128 MB
8,google,node,128,europe-west1,16944,16798,146,Google 128 MB, 128 MB
8,google,node,128,europe-west1,14852,14716,136,Google 128 MB, 128 MB
8,google,node,128,europe-west1,14829,14701,128,Google 128 MB, 128 MB
9,google,node,256,europe-west1,5243,2715,2528,Google 256 MB, 256 MB
9,google,node,256,europe-west1,6327,6214,113,Google 256 MB, 256 MB
9,google,node,256,europe-west1,7733,6387,1346,Google 256 MB, 256 MB
9,google,node,256,europe-west1,9013,6204,2809,Google 256 MB, 256 MB
9,google,node,256,europe-west1,10126,6100,4026,Google 256 MB, 256 MB
9,google,node,256,europe-west1,12006,6791,5215,Google 256 MB, 256 MB
9,google,node,256,europe-west1,10449,3004,7445,Google 256 MB, 256 MB
9,google,node,256,europe-west1,10500,8484,2016,Google 256 MB, 256 MB
9,google,node,256,europe-west1,8903,8446,457,Google 256 MB, 256 MB
9,google,node,256,europe-west1,8026,7504,522,Google 256 MB, 256 MB
9,google,node,256,europe-west1,7715,7520,195,Google 256 MB, 256 MB
9,google,node,256,europe-west1,8392,8187,205,Google 256 MB, 256 MB
9,google,node,256,europe-west1,8679,8204,475,Google 256 MB, 256 MB
9,google,node,256,europe-west1,9099,8988,111,Google 256 MB, 256 MB
9,google,node,256,europe-west1,9696,9577,119,Google 256 MB, 256 MB
9,google,node,256,europe-west1,10374,9978,396,Google 256 MB, 256 MB
9,google,node,256,europe-west1,10699,10258,441,Google 256 MB, 256 MB
9,google,node,256,europe-west1,8884,8422,462,Google 256 MB, 256 MB
9,google,node,256,europe-west1,7939,7807,132,Google 256 MB, 256 MB
9,google,node,256,europe-west1,8379,8198,181,Google 256 MB, 256 MB
9,google,node,256,europe-west1,8088,7898,190,Google 256 MB, 256 MB
9,google,node,256,europe-west1,8550,8188,362,Google 256 MB, 256 MB
9,google,node,256,europe-west1,11422,8001,3421,Google 256 MB, 256 MB
9,google,node,256,europe-west1,10322,2849,7473,Google 256 MB, 256 MB
9,google,node,256,europe-west1,15324,8895,6429,Google 256 MB, 256 MB
9,google,node,256,europe-west1,10815,10478,337,Google 256 MB, 256 MB
9,google,node,256,europe-west1,17409,12009,5400,Google 256 MB, 256 MB
9,google,node,256,europe-west1,17127,11222,5905,Google 256 MB, 256 MB
9,google,node,256,europe-west1,7854,7733,121,Google 256 MB, 256 MB
9,google,node,256,europe-west1,13517,11025,2492,Google 256 MB, 256 MB
9,google,node,256,europe-west1,7467,7336,131,Google 256 MB, 256 MB
9,google,node,256,europe-west1,9401,9275,126,Google 256 MB, 256 MB
9,google,node,256,europe-west1,9225,9088,137,Google 256 MB, 256 MB
9,google,node,256,europe-west1,7663,7548,115,Google 256 MB, 256 MB
9,google,node,256,europe-west1,8470,8302,168,Google 256 MB, 256 MB
9,google,node,256,europe-west1,8796,8390,406,Google 256 MB, 256 MB
9,google,node,256,europe-west1,7626,7438,188,Google 256 MB, 256 MB
9,google,node,256,europe-west1,8794,8587,207,Google 256 MB, 256 MB
9,google,node,256,europe-west1,7054,6926,128,Google 256 MB, 256 MB
9,google,node,256,europe-west1,7834,7713,121,Google 256 MB, 256 MB
9,google,node,256,europe-west1,7438,7280,158,Google 256 MB, 256 MB
9,google,node,256,europe-west1,9477,9359,118,Google 256 MB, 256 MB
9,google,node,256,europe-west1,9383,9264,119,Google 256 MB, 256 MB
9,google,node,256,europe-west1,6730,6612,118,Google 256 MB, 256 MB
9,google,node,256,europe-west1,9382,9257,125,Google 256 MB, 256 MB
9,google,node,256,europe-west1,11760,11590,170,Google 256 MB, 256 MB
9,google,node,256,europe-west1,10057,9934,123,Google 256 MB, 256 MB
9,google,node,256,europe-west1,6909,6698,211,Google 256 MB, 256 MB
9,google,node,256,europe-west1,9650,9532,118,Google 256 MB, 256 MB
9,google,node,256,europe-west1,9760,9613,147,Google 256 MB, 256 MB
9,google,node,256,europe-west1,7015,6802,213,Google 256 MB, 256 MB
9,google,node,256,europe-west1,8933,8786,147,Google 256 MB, 256 MB
9,google,node,256,europe-west1,9542,9390,152,Google 256 MB, 256 MB
9,google,node,256,europe-west1,6907,6800,107,Google 256 MB, 256 MB
9,google,node,256,europe-west1,7085,6965,120,Google 256 MB, 256 MB
9,google,node,256,europe-west1,8331,7726,605,Google 256 MB, 256 MB
9,google,node,256,europe-west1,6696,6578,118,Google 256 MB, 256 MB
9,google,node,256,europe-west1,7764,7416,348,Google 256 MB, 256 MB
9,google,node,256,europe-west1,7009,6810,199,Google 256 MB, 256 MB
9,google,node,256,europe-west1,7733,7627,106,Google 256 MB, 256 MB
9,google,node,256,europe-west1,7590,7481,109,Google 256 MB, 256 MB
9,google,node,256,europe-west1,7594,7474,120,Google 256 MB, 256 MB
9,google,node,256,europe-west1,8934,8795,139,Google 256 MB, 256 MB
9,google,node,256,europe-west1,10924,10776,148,Google 256 MB, 256 MB
9,google,node,256,europe-west1,9741,9618,123,Google 256 MB, 256 MB
9,google,node,256,europe-west1,7599,7456,143,Google 256 MB, 256 MB
9,google,node,256,europe-west1,8177,8062,115,Google 256 MB, 256 MB
9,google,node,256,europe-west1,7778,7644,134,Google 256 MB, 256 MB
9,google,node,256,europe-west1,7192,7076,116,Google 256 MB, 256 MB
9,google,node,256,europe-west1,8721,8594,127,Google 256 MB, 256 MB
9,google,node,256,europe-west1,9017,8878,139,Google 256 MB, 256 MB
9,google,node,256,europe-west1,7280,6859,421,Google 256 MB, 256 MB
9,google,node,256,europe-west1,8525,8389,136,Google 256 MB, 256 MB
9,google,node,256,europe-west1,7874,7603,271,Google 256 MB, 256 MB
9,google,node,256,europe-west1,7780,7604,176,Google 256 MB, 256 MB
9,google,node,256,europe-west1,7618,7402,216,Google 256 MB, 256 MB
9,google,node,256,europe-west1,7666,7481,185,Google 256 MB, 256 MB
9,google,node,256,europe-west1,9131,8589,542,Google 256 MB, 256 MB
9,google,node,256,europe-west1,7863,7758,105,Google 256 MB, 256 MB
9,google,node,256,europe-west1,7511,7307,204,Google 256 MB, 256 MB
9,google,node,256,europe-west1,7556,7449,107,Google 256 MB, 256 MB
9,google,node,256,europe-west1,8623,8407,216,Google 256 MB, 256 MB
9,google,node,256,europe-west1,8692,8541,151,Google 256 MB, 256 MB
9,google,node,256,europe-west1,7624,7514,110,Google 256 MB, 256 MB
9,google,node,256,europe-west1,8609,8486,123,Google 256 MB, 256 MB
9,google,node,256,europe-west1,7809,7694,115,Google 256 MB, 256 MB
9,google,node,256,europe-west1,9341,9221,120,Google 256 MB, 256 MB
9,google,node,256,europe-west1,11128,10890,238,Google 256 MB, 256 MB
9,google,node,256,europe-west1,10806,10683,123,Google 256 MB, 256 MB
9,google,node,256,europe-west1,12505,11302,1203,Google 256 MB, 256 MB
9,google,node,256,europe-west1,10927,10097,830,Google 256 MB, 256 MB
9,google,node,256,europe-west1,7576,7411,165,Google 256 MB, 256 MB
9,google,node,256,europe-west1,10013,9881,132,Google 256 MB, 256 MB
9,google,node,256,europe-west1,9723,9506,217,Google 256 MB, 256 MB
9,google,node,256,europe-west1,8160,7988,172,Google 256 MB, 256 MB
9,google,node,256,europe-west1,10065,9919,146,Google 256 MB, 256 MB
9,google,node,256,europe-west1,11275,11165,110,Google 256 MB, 256 MB
9,google,node,256,europe-west1,10966,10847,119,Google 256 MB, 256 MB
9,google,node,256,europe-west1,12455,11104,1351,Google 256 MB, 256 MB
9,google,node,256,europe-west1,10243,9273,970,Google 256 MB, 256 MB
10,google,node,512,europe-west1,3724,3495,229,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3550,3420,130,Google 512 MB, 512 MB
10,google,node,512,europe-west1,4020,2088,1932,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3385,3275,110,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3306,3193,113,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3677,3501,176,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3411,3302,109,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3613,3439,174,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3612,3450,162,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3692,3581,111,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3786,3615,171,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3280,3116,164,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3265,3107,158,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3368,3208,160,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3459,3293,166,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3408,3238,170,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3377,3228,149,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3486,3324,162,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3390,3264,126,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3370,3211,159,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3795,3572,223,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3496,3283,213,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3510,3318,192,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3503,3305,198,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3432,3240,192,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3312,3122,190,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3490,3302,188,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3514,3392,122,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3526,3336,190,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3904,3427,477,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3819,3625,194,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3517,3320,197,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3468,3314,154,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3799,3586,213,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3826,3651,175,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3572,3381,191,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3685,3503,182,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3913,3732,181,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3880,3697,183,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3871,3704,167,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3596,3418,178,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3571,3397,174,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3663,3503,160,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3657,3487,170,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3876,3710,166,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3681,3517,164,Google 512 MB, 512 MB
10,google,node,512,europe-west1,4605,4452,153,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3599,3479,120,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3405,3246,159,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3694,3289,405,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3489,3321,168,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3685,3528,157,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3869,3512,357,Google 512 MB, 512 MB
10,google,node,512,europe-west1,4207,4039,168,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3579,3462,117,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3672,3509,163,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3866,3557,309,Google 512 MB, 512 MB
10,google,node,512,europe-west1,4124,3949,175,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3866,3704,162,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3487,3365,122,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3782,3633,149,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3736,3590,146,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3672,3536,136,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3553,3409,144,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3648,3530,118,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3648,3510,138,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3664,3527,137,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3626,3399,227,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3545,3425,120,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3640,3520,120,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3453,3339,114,Google 512 MB, 512 MB
10,google,node,512,europe-west1,5047,4886,161,Google 512 MB, 512 MB
10,google,node,512,europe-west1,4216,3882,334,Google 512 MB, 512 MB
10,google,node,512,europe-west1,4060,3843,217,Google 512 MB, 512 MB
10,google,node,512,europe-west1,4429,4289,140,Google 512 MB, 512 MB
10,google,node,512,europe-west1,5746,5476,270,Google 512 MB, 512 MB
10,google,node,512,europe-west1,5323,4554,769,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3566,3415,151,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3917,3353,564,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3482,3379,103,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3760,3288,472,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3366,3260,106,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3471,3346,125,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3676,3520,156,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3485,3325,160,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3578,3427,151,Google 512 MB, 512 MB
10,google,node,512,europe-west1,4042,3882,160,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3453,3342,111,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3553,3393,160,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3733,3420,313,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3545,3437,108,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3464,3342,122,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3562,3324,238,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3446,3344,102,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3459,3348,111,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3354,3219,135,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3430,3307,123,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3520,3291,229,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3347,3241,106,Google 512 MB, 512 MB
10,google,node,512,europe-west1,3400,3279,121,Google 512 MB, 512 MB
11,google,node,1024,europe-west1,2278,1918,360,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2537,2308,229,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2229,2040,189,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2060,1874,186,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2126,1928,198,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2067,1923,144,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2146,1969,177,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,1998,1862,136,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2083,1907,176,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,1962,1851,111,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,1988,1851,137,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2046,1869,177,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,1986,1821,165,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2303,2134,169,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2000,1834,166,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2087,1921,166,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2033,1872,161,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2357,2182,175,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2260,2155,105,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,1996,1862,134,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2109,1976,133,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2006,1837,169,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,1971,1820,151,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,1987,1835,152,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,1958,1812,146,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,1911,1820,91,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,1973,1825,148,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2147,2003,144,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2610,2002,608,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2202,2058,144,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,1972,1825,147,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,1829,1771,58,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2002,1906,96,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,1887,1748,139,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,1948,1812,136,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,1965,1829,136,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,1901,1760,141,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2408,2279,129,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,1886,1824,62,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,1969,1842,127,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2063,1987,76,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2006,1888,118,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2023,1917,106,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2058,1941,117,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,1972,1856,116,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2031,1818,213,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2016,1907,109,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2015,1909,106,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2079,1975,104,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2154,2042,112,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2220,1860,360,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2388,2285,103,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2240,1835,405,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2068,1903,165,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2176,1838,338,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2031,1867,164,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,1978,1777,201,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2101,1896,205,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2039,1838,201,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2039,1841,198,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,1968,1764,204,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,1900,1799,101,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,1868,1796,72,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2049,1797,252,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2347,1835,512,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,1892,1824,68,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,1848,1733,115,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2156,1809,347,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2059,1856,203,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,1939,1830,109,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,1882,1774,108,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2076,1869,207,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2517,1811,706,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,1926,1795,131,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2027,1834,193,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,1928,1828,100,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2024,1826,198,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,1998,1744,254,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,1936,1821,115,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2238,2126,112,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2085,1959,126,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,1875,1685,190,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,1901,1793,108,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,1961,1764,197,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,1850,1742,108,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2564,2368,196,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,1862,1753,109,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,1870,1756,114,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,1928,1743,185,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,1997,1809,188,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2082,2008,74,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2011,1829,182,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,1893,1782,111,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,1938,1741,197,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2304,1859,445,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,1968,1827,141,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2314,1774,540,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2561,2268,293,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,2056,1942,114,Google 1024 MB, 1024 MB
11,google,node,1024,europe-west1,1993,1929,64,Google 1024 MB, 1024 MB
12,google,node,2048,europe-west1,3260,3084,176,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1909,1751,158,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1811,1660,151,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1575,1469,106,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1638,1515,123,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1723,1629,94,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1676,1606,70,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1571,1513,58,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1619,1488,131,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1628,1551,77,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1647,1512,135,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1498,1425,73,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1686,1604,82,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,2133,2006,127,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1630,1511,119,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1609,1546,63,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1667,1553,114,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1862,1751,111,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1868,1756,112,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,2385,2029,356,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1727,1549,178,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1609,1544,65,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1589,1473,116,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1552,1477,75,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1427,1346,81,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1945,1731,214,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1527,1438,89,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1630,1522,108,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1600,1439,161,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1496,1428,68,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,2059,1852,207,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1735,1537,198,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1613,1547,66,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1710,1566,144,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1832,1650,182,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1524,1459,65,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1562,1423,139,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1942,1760,182,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1651,1577,74,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1679,1546,133,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1587,1403,184,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1552,1489,63,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,2638,2347,291,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,5199,5028,171,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,5926,5634,292,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,5290,4294,996,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,3053,1583,1470,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1673,1541,132,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1818,1677,141,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,3300,3140,160,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1983,1847,136,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1572,1496,76,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1682,1542,140,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1699,1535,164,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1680,1608,72,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1656,1585,71,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1773,1560,213,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1764,1653,111,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1834,1630,204,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1815,1608,207,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1586,1521,65,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,2365,1765,600,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1697,1552,145,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1803,1669,134,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1634,1443,191,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,2250,2059,191,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1692,1628,64,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1728,1596,132,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1762,1640,122,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1821,1654,167,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1795,1630,165,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1977,1626,351,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1617,1497,120,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,2726,2549,177,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,2785,2608,177,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,2085,1933,152,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1823,1620,203,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1785,1673,112,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1576,1513,63,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1654,1583,71,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1653,1563,90,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1601,1526,75,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1673,1592,81,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1635,1502,133,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1776,1659,117,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1848,1660,188,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1751,1636,115,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1995,1873,122,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1833,1705,128,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1691,1560,131,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1598,1485,113,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1676,1556,120,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1657,1532,125,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1781,1660,121,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1613,1494,119,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1804,1411,393,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1603,1498,105,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1583,1508,75,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1616,1505,111,Google 2048 MB, 2048 MB
12,google,node,2048,europe-west1,1592,1421,171,Google 2048 MB, 2048 MB


==> bilder/general_node/data/ibm.csv <==
13,ibm,node,128,eu-de,5069,4763,306,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,4537,4308,229,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,7269,7019,250,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,9001,5629,3372,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,6908,6677,231,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,7307,7098,209,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,5868,5704,164,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,4930,4718,212,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,4510,4284,226,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,4332,4091,241,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,4459,4262,197,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,4915,4627,288,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,5978,5765,213,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,2125,1273,852,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1268,1110,158,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1970,1185,785,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,7751,6086,1665,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,2006,1139,867,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,9589,8016,1573,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,3907,3723,184,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,5568,5354,214,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,9323,9135,188,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1339,1158,181,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,7157,6715,442,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,4156,3923,233,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1403,1133,270,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1311,1139,172,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1303,1126,177,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1228,1123,105,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1360,1152,208,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,2777,1738,1039,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1793,1580,213,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1440,1161,279,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1918,1620,298,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1353,1135,218,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,2252,1813,439,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1885,1684,201,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1355,1141,214,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,2226,1988,238,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1396,1182,214,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1289,1142,147,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1368,1134,234,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1329,1127,202,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1301,1130,171,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1310,1157,153,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1354,1118,236,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1333,1126,207,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1352,1150,202,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1305,1115,190,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1293,1134,159,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1318,1115,203,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1301,1135,166,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1356,1143,213,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1350,1149,201,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1356,1129,227,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1227,1130,97,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1288,1116,172,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,2567,1602,965,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1852,1632,220,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,2212,1629,583,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,2140,1904,236,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1746,1571,175,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1784,1598,186,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1806,1595,211,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1827,1614,213,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1937,1718,219,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1727,1614,113,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1823,1602,221,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1734,1574,160,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1748,1586,162,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1790,1580,210,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1800,1633,167,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1832,1617,215,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1812,1578,234,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1768,1588,180,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1765,1608,157,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1812,1590,222,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1753,1587,166,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1835,1596,239,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1848,1588,260,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,2108,1586,522,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1948,1609,339,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1769,1562,207,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1801,1578,223,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1859,1612,247,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1946,1737,209,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1826,1622,204,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1854,1628,226,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1819,1585,234,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,2941,1767,1174,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1921,1685,236,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1943,1711,232,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1925,1703,222,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1954,1708,246,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,2017,1805,212,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1911,1706,205,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1966,1716,250,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1975,1696,279,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1948,1705,243,IBM 128 MB, 128 MB
13,ibm,node,128,eu-de,1937,1735,202,IBM 128 MB, 128 MB
14,ibm,node,256,eu-de,2076,1772,304,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1956,1752,204,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1998,1770,228,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,2080,1848,232,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1987,1767,220,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,2101,1760,341,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1950,1752,198,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1985,1756,229,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,2001,1794,207,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1967,1755,212,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,2380,1751,629,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1948,1746,202,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1908,1772,136,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,2125,1918,207,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1868,1578,290,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1789,1546,243,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,2035,1546,489,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1757,1550,207,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1698,1530,168,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1806,1591,215,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1712,1545,167,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1747,1532,215,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1750,1544,206,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1726,1529,197,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1732,1536,196,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1913,1623,290,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1707,1533,174,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1760,1528,232,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1651,1542,109,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1719,1523,196,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1715,1539,176,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1709,1541,168,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,2005,1810,195,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1711,1547,164,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1702,1546,156,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1771,1544,227,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1745,1546,199,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1897,1593,304,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1659,1534,125,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1755,1542,213,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1725,1535,190,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1805,1550,255,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,2079,1841,238,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1726,1550,176,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1771,1557,214,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1989,1777,212,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1737,1561,176,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1755,1536,219,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1688,1527,161,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1828,1557,271,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1749,1541,208,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1902,1553,349,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,2261,1538,723,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1824,1546,278,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1633,1532,101,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1759,1543,216,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1670,1549,121,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1759,1543,216,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1654,1553,101,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,2178,1888,290,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1738,1571,167,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1828,1610,218,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1652,1550,102,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1761,1538,223,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,2193,1547,646,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1778,1543,235,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1693,1527,166,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1764,1539,225,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1751,1539,212,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,2311,1944,367,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1701,1537,164,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1743,1529,214,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1699,1534,165,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1768,1536,232,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,2262,1925,337,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1759,1541,218,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,2258,1533,725,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1744,1544,200,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1698,1536,162,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1756,1538,218,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1730,1524,206,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1774,1545,229,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1750,1544,206,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1770,1539,231,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,2117,1834,283,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1973,1752,221,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1747,1549,198,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1749,1550,199,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1716,1536,180,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1730,1528,202,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,2120,1848,272,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1920,1702,218,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1806,1569,237,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1682,1526,156,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,2165,1530,635,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1759,1539,220,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1741,1541,200,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1812,1574,238,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1955,1573,382,IBM 256 MB, 256 MB
14,ibm,node,256,eu-de,1796,1593,203,IBM 256 MB, 256 MB
15,ibm,node,512,eu-de,1947,1728,219,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1885,1677,208,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1916,1686,230,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1829,1672,157,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,2154,1718,436,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,2063,1721,342,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1860,1713,147,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1875,1720,155,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,2379,1732,647,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1905,1705,200,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,2198,1722,476,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1864,1672,192,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1918,1705,213,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1813,1676,137,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1843,1693,150,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1896,1706,190,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1945,1746,199,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1889,1694,195,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1982,1713,269,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1894,1685,209,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1946,1741,205,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1936,1726,210,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1946,1749,197,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1954,1729,225,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1942,1716,226,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1916,1693,223,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1908,1696,212,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1889,1777,112,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,2504,1578,926,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1756,1530,226,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1722,1548,174,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1714,1539,175,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1712,1525,187,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1775,1535,240,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1704,1534,170,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1673,1530,143,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1740,1578,162,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1710,1553,157,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,2853,1757,1096,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1885,1694,191,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1909,1710,199,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1968,1703,265,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1931,1682,249,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1879,1692,187,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1924,1700,224,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,2068,1669,399,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1886,1679,207,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1913,1703,210,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1874,1679,195,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1839,1686,153,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1984,1740,244,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1881,1701,180,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1900,1703,197,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1946,1702,244,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1872,1714,158,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1884,1663,221,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1935,1706,229,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1805,1706,99,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1924,1728,196,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1911,1694,217,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1947,1726,221,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1913,1714,199,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1947,1723,224,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1875,1723,152,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,2377,1755,622,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1899,1702,197,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,2454,1745,709,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1926,1735,191,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1921,1710,211,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,2017,1702,315,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1913,1723,190,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1981,1746,235,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,2151,1737,414,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1943,1737,206,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1949,1756,193,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1924,1720,204,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1915,1712,203,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1920,1701,219,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,2426,1714,712,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1904,1718,186,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1920,1709,211,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1847,1698,149,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1915,1696,219,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1856,1701,155,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1917,1718,199,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1814,1669,145,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1921,1727,194,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1915,1688,227,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1894,1700,194,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1923,1717,206,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1894,1697,197,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,2260,1683,577,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1890,1680,210,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1874,1676,198,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,2259,1744,515,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,2147,1704,443,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1900,1696,204,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1889,1688,201,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,1984,1707,277,IBM 512 MB, 512 MB
15,ibm,node,512,eu-de,2286,1697,589,IBM 512 MB, 512 MB
16,ibm,node,1024,eu-de,2173,1739,434,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1869,1714,155,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,2451,1734,717,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1872,1723,149,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1931,1744,187,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1910,1740,170,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1934,1731,203,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1887,1727,160,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1887,1687,200,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1927,1704,223,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1854,1683,171,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,2104,1709,395,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1908,1708,200,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1905,1711,194,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1971,1708,263,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1891,1688,203,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1929,1716,213,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1955,1723,232,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1919,1686,233,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1922,1713,209,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,2107,1699,408,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1916,1714,202,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1905,1695,210,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,2133,1892,241,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,2507,1562,945,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1694,1526,168,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1675,1524,151,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1719,1523,196,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1766,1538,228,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1739,1540,199,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1759,1549,210,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1700,1541,159,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1696,1536,160,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1776,1559,217,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1875,1551,324,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1915,1549,366,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1675,1523,152,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1759,1543,216,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1676,1564,112,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,2760,1719,1041,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1696,1538,158,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1754,1552,202,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1731,1524,207,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1740,1543,197,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1697,1552,145,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1795,1544,251,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1782,1546,236,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1935,1608,327,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1756,1555,201,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1759,1548,211,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1954,1561,393,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1692,1556,136,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1968,1543,425,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,2829,1719,1110,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,2175,1559,616,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1688,1539,149,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1958,1749,209,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1766,1548,218,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1760,1555,205,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1964,1666,298,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1749,1543,206,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1759,1556,203,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1727,1566,161,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,2048,1571,477,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1753,1565,188,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1798,1565,233,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1709,1557,152,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,2152,1528,624,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1764,1549,215,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1764,1558,206,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1752,1546,206,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1878,1609,269,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,2273,1527,746,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1742,1540,202,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1802,1552,250,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1730,1534,196,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1759,1568,191,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1998,1584,414,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1780,1558,222,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1748,1551,197,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1728,1532,196,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1727,1523,204,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1742,1539,203,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,2035,1725,310,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1693,1547,146,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1779,1545,234,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1793,1566,227,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1739,1524,215,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1762,1527,235,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1748,1551,197,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1710,1541,169,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1792,1526,266,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1783,1541,242,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1818,1535,283,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1732,1540,192,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1838,1552,286,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,2312,1549,763,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1927,1546,381,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,1766,1543,223,IBM 1024 MB, 1024 MB
16,ibm,node,1024,eu-de,2877,1731,1146,IBM 1024 MB, 1024 MB
17,ibm,node,2048,eu-de,1932,1711,221,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1928,1707,221,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1937,1705,232,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1854,1699,155,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1909,1689,220,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1914,1716,198,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1877,1665,212,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1889,1677,212,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1866,1676,190,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,2038,1687,351,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1927,1704,223,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1920,1697,223,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1917,1711,206,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1912,1685,227,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1907,1693,214,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1946,1706,240,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1887,1688,199,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1907,1694,213,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1879,1681,198,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,2388,1675,713,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1916,1692,224,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1894,1707,187,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1912,1692,220,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1911,1698,213,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1887,1674,213,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,2142,1679,463,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1894,1696,198,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,2122,1701,421,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1885,1677,208,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1928,1711,217,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1876,1676,200,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1898,1697,201,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1971,1699,272,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1917,1698,219,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1866,1682,184,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1840,1697,143,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1977,1746,231,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1904,1698,206,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1882,1685,197,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,2139,1689,450,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1901,1685,216,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1919,1707,212,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1936,1714,222,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1972,1684,288,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1896,1692,204,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,2135,1734,401,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1891,1725,166,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1910,1704,206,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1944,1731,213,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1925,1699,226,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1860,1687,173,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,2138,1712,426,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1887,1685,202,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1921,1702,219,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1912,1708,204,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1905,1673,232,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1917,1688,229,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1910,1697,213,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1942,1708,234,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1854,1663,191,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1914,1717,197,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,2431,1709,722,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1948,1713,235,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1936,1719,217,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1903,1698,205,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1941,1695,246,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1889,1667,222,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1914,1679,235,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1891,1676,215,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1963,1703,260,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1915,1716,199,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1981,1688,293,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1867,1722,145,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,2060,1735,325,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1873,1724,149,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,2103,1693,410,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1895,1682,213,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1890,1678,212,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1911,1712,199,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1900,1685,215,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1895,1690,205,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1877,1666,211,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1912,1715,197,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1902,1697,205,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1939,1728,211,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1949,1692,257,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1913,1700,213,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1936,1700,236,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1927,1713,214,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,2168,1710,458,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1867,1671,196,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1914,1684,230,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1881,1676,205,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1930,1694,236,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1895,1699,196,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,2106,1671,435,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1858,1662,196,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1939,1713,226,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,2510,1583,927,IBM 2048 MB, 2048 MB
17,ibm,node,2048,eu-de,1781,1572,209,IBM 2048 MB, 2048 MB


==> bilder/general_node/raw_general_node.csv <==
cloud,runtime,memory_mb,region,total_ms,measured_ms,latency_ms,name
aws,node,128,eu-central-1,18296,18083,213,AWS 0128 MB
aws,node,128,eu-central-1,17545,17103,442,AWS 0128 MB
aws,node,128,eu-central-1,17453,17022,431,AWS 0128 MB
aws,node,128,eu-central-1,17364,16903,461,AWS 0128 MB
aws,node,128,eu-central-1,18576,18377,199,AWS 0128 MB
aws,node,128,eu-central-1,17018,16848,170,AWS 0128 MB
aws,node,128,eu-central-1,16882,16725,157,AWS 0128 MB
aws,node,128,eu-central-1,16752,16581,171,AWS 0128 MB
aws,node,128,eu-central-1,18765,18152,613,AWS 0128 MB
aws,node,128,eu-central-1,17063,16851,212,AWS 0128 MB
aws,node,128,eu-central-1,17197,17053,144,AWS 0128 MB
aws,node,128,eu-central-1,16918,16751,167,AWS 0128 MB
aws,node,128,eu-central-1,18287,18138,149,AWS 0128 MB
aws,node,128,eu-central-1,16797,16646,151,AWS 0128 MB
aws,node,128,eu-central-1,16975,16825,150,AWS 0128 MB
aws,node,128,eu-central-1,16657,16492,165,AWS 0128 MB
aws,node,128,eu-central-1,18217,18088,129,AWS 0128 MB
aws,node,128,eu-central-1,16997,16858,139,AWS 0128 MB
aws,node,128,eu-central-1,17081,16914,167,AWS 0128 MB
aws,node,128,eu-central-1,16839,16704,135,AWS 0128 MB
aws,node,128,eu-central-1,18284,18107,177,AWS 0128 MB
aws,node,128,eu-central-1,16774,16667,107,AWS 0128 MB
aws,node,128,eu-central-1,16941,16788,153,AWS 0128 MB
aws,node,128,eu-central-1,16659,16491,168,AWS 0128 MB
aws,node,128,eu-central-1,18241,18080,161,AWS 0128 MB
aws,node,128,eu-central-1,17125,16960,165,AWS 0128 MB
aws,node,128,eu-central-1,17007,16801,206,AWS 0128 MB
aws,node,128,eu-central-1,16636,16502,134,AWS 0128 MB
aws,node,128,eu-central-1,18452,18299,153,AWS 0128 MB
aws,node,128,eu-central-1,17000,16881,119,AWS 0128 MB
aws,node,128,eu-central-1,16957,16815,142,AWS 0128 MB
aws,node,128,eu-central-1,16851,16681,170,AWS 0128 MB
aws,node,128,eu-central-1,18059,17909,150,AWS 0128 MB
aws,node,128,eu-central-1,17071,16926,145,AWS 0128 MB
aws,node,128,eu-central-1,16933,16787,146,AWS 0128 MB
aws,node,128,eu-central-1,17065,16686,379,AWS 0128 MB
aws,node,128,eu-central-1,18278,18101,177,AWS 0128 MB
aws,node,128,eu-central-1,17085,16930,155,AWS 0128 MB
aws,node,128,eu-central-1,16871,16668,203,AWS 0128 MB
aws,node,128,eu-central-1,16773,16649,124,AWS 0128 MB
aws,node,128,eu-central-1,18239,18086,153,AWS 0128 MB
aws,node,128,eu-central-1,16764,16613,151,AWS 0128 MB
aws,node,128,eu-central-1,17012,16869,143,AWS 0128 MB
aws,node,128,eu-central-1,16812,16681,131,AWS 0128 MB
aws,node,128,eu-central-1,18286,18105,181,AWS 0128 MB
aws,node,128,eu-central-1,16753,16573,180,AWS 0128 MB
aws,node,128,eu-central-1,17058,16905,153,AWS 0128 MB
aws,node,128,eu-central-1,16703,16560,143,AWS 0128 MB
aws,node,128,eu-central-1,18259,18062,197,AWS 0128 MB
aws,node,128,eu-central-1,16786,16613,173,AWS 0128 MB
aws,node,128,eu-central-1,17130,16969,161,AWS 0128 MB
aws,node,128,eu-central-1,16625,16489,136,AWS 0128 MB
aws,node,128,eu-central-1,18482,18314,168,AWS 0128 MB
aws,node,128,eu-central-1,17173,16926,247,AWS 0128 MB
aws,node,128,eu-central-1,17076,16927,149,AWS 0128 MB
aws,node,128,eu-central-1,16618,16454,164,AWS 0128 MB
aws,node,128,eu-central-1,18131,17988,143,AWS 0128 MB
aws,node,128,eu-central-1,17133,16964,169,AWS 0128 MB
aws,node,128,eu-central-1,17025,16865,160,AWS 0128 MB
aws,node,128,eu-central-1,16770,16630,140,AWS 0128 MB
aws,node,128,eu-central-1,18370,18173,197,AWS 0128 MB
aws,node,128,eu-central-1,16969,16800,169,AWS 0128 MB
aws,node,128,eu-central-1,16878,16696,182,AWS 0128 MB
aws,node,128,eu-central-1,16766,16643,123,AWS 0128 MB
aws,node,128,eu-central-1,18202,18060,142,AWS 0128 MB
aws,node,128,eu-central-1,17051,16855,196,AWS 0128 MB
aws,node,128,eu-central-1,16918,16732,186,AWS 0128 MB
aws,node,128,eu-central-1,16745,16573,172,AWS 0128 MB
aws,node,128,eu-central-1,18359,18212,147,AWS 0128 MB
aws,node,128,eu-central-1,17184,17037,147,AWS 0128 MB
aws,node,128,eu-central-1,16976,16810,166,AWS 0128 MB
aws,node,128,eu-central-1,16717,16577,140,AWS 0128 MB
aws,node,128,eu-central-1,17418,17297,121,AWS 0128 MB
aws,node,128,eu-central-1,16966,16766,200,AWS 0128 MB
aws,node,128,eu-central-1,16873,16710,163,AWS 0128 MB
aws,node,128,eu-central-1,16636,16480,156,AWS 0128 MB
aws,node,128,eu-central-1,17411,17271,140,AWS 0128 MB
aws,node,128,eu-central-1,16833,16689,144,AWS 0128 MB
aws,node,128,eu-central-1,17044,16913,131,AWS 0128 MB
aws,node,128,eu-central-1,16894,16755,139,AWS 0128 MB
aws,node,128,eu-central-1,17581,17100,481,AWS 0128 MB
aws,node,128,eu-central-1,16864,16629,235,AWS 0128 MB
aws,node,128,eu-central-1,16979,16818,161,AWS 0128 MB
aws,node,128,eu-central-1,16816,16699,117,AWS 0128 MB
aws,node,128,eu-central-1,17473,17331,142,AWS 0128 MB
aws,node,128,eu-central-1,16798,16677,121,AWS 0128 MB
aws,node,128,eu-central-1,16908,16757,151,AWS 0128 MB
aws,node,128,eu-central-1,16831,16674,157,AWS 0128 MB
aws,node,128,eu-central-1,17369,17230,139,AWS 0128 MB
aws,node,128,eu-central-1,16851,16668,183,AWS 0128 MB
aws,node,128,eu-central-1,16784,16646,138,AWS 0128 MB
aws,node,128,eu-central-1,16917,16765,152,AWS 0128 MB
aws,node,128,eu-central-1,17398,17258,140,AWS 0128 MB
aws,node,128,eu-central-1,17041,16887,154,AWS 0128 MB
aws,node,128,eu-central-1,16976,16750,226,AWS 0128 MB
aws,node,128,eu-central-1,16676,16549,127,AWS 0128 MB
aws,node,128,eu-central-1,17324,17161,163,AWS 0128 MB
aws,node,128,eu-central-1,16964,16772,192,AWS 0128 MB
aws,node,128,eu-central-1,16883,16722,161,AWS 0128 MB
aws,node,128,eu-central-1,16725,16567,158,AWS 0128 MB
aws,node,256,eu-central-1,9443,9264,179,AWS 0256 MB
aws,node,256,eu-central-1,8779,8418,361,AWS 0256 MB
aws,node,256,eu-central-1,9264,9129,135,AWS 0256 MB
aws,node,256,eu-central-1,8488,8361,127,AWS 0256 MB
aws,node,256,eu-central-1,9335,9195,140,AWS 0256 MB
aws,node,256,eu-central-1,8382,8272,110,AWS 0256 MB
aws,node,256,eu-central-1,9171,9039,132,AWS 0256 MB
aws,node,256,eu-central-1,8517,8367,150,AWS 0256 MB
aws,node,256,eu-central-1,9390,9245,145,AWS 0256 MB
aws,node,256,eu-central-1,8319,8201,118,AWS 0256 MB
aws,node,256,eu-central-1,9385,9273,112,AWS 0256 MB
aws,node,256,eu-central-1,8456,8326,130,AWS 0256 MB
aws,node,256,eu-central-1,9244,9095,149,AWS 0256 MB
aws,node,256,eu-central-1,8373,8222,151,AWS 0256 MB
aws,node,256,eu-central-1,9365,9234,131,AWS 0256 MB
aws,node,256,eu-central-1,8390,8260,130,AWS 0256 MB
aws,node,256,eu-central-1,9657,9210,447,AWS 0256 MB
aws,node,256,eu-central-1,8787,8329,458,AWS 0256 MB
aws,node,256,eu-central-1,9309,9159,150,AWS 0256 MB
aws,node,256,eu-central-1,8497,8370,127,AWS 0256 MB
aws,node,256,eu-central-1,9382,9243,139,AWS 0256 MB
aws,node,256,eu-central-1,8547,8258,289,AWS 0256 MB
aws,node,256,eu-central-1,9238,9094,144,AWS 0256 MB
aws,node,256,eu-central-1,8478,8337,141,AWS 0256 MB
aws,node,256,eu-central-1,9387,9257,130,AWS 0256 MB
aws,node,256,eu-central-1,8517,8361,156,AWS 0256 MB
aws,node,256,eu-central-1,9294,9142,152,AWS 0256 MB
aws,node,256,eu-central-1,8500,8337,163,AWS 0256 MB
aws,node,256,eu-central-1,9347,9240,107,AWS 0256 MB
aws,node,256,eu-central-1,8439,8340,99,AWS 0256 MB
aws,node,256,eu-central-1,9521,9127,394,AWS 0256 MB
aws,node,256,eu-central-1,8350,8209,141,AWS 0256 MB
aws,node,256,eu-central-1,9382,9260,122,AWS 0256 MB
aws,node,256,eu-central-1,8374,8255,119,AWS 0256 MB
aws,node,256,eu-central-1,9178,9080,98,AWS 0256 MB
aws,node,256,eu-central-1,8794,8324,470,AWS 0256 MB
aws,node,256,eu-central-1,9409,9289,120,AWS 0256 MB
aws,node,256,eu-central-1,8340,8199,141,AWS 0256 MB
aws,node,256,eu-central-1,9232,9056,176,AWS 0256 MB
aws,node,256,eu-central-1,8458,8314,144,AWS 0256 MB
aws,node,256,eu-central-1,9415,9298,117,AWS 0256 MB
aws,node,256,eu-central-1,8367,8232,135,AWS 0256 MB
aws,node,256,eu-central-1,9200,9062,138,AWS 0256 MB
aws,node,256,eu-central-1,8399,8254,145,AWS 0256 MB
aws,node,256,eu-central-1,9414,9277,137,AWS 0256 MB
aws,node,256,eu-central-1,8357,8234,123,AWS 0256 MB
aws,node,256,eu-central-1,9347,9181,166,AWS 0256 MB
aws,node,256,eu-central-1,8416,8274,142,AWS 0256 MB
aws,node,256,eu-central-1,9286,9165,121,AWS 0256 MB
aws,node,256,eu-central-1,8376,8227,149,AWS 0256 MB
aws,node,256,eu-central-1,9185,9066,119,AWS 0256 MB
aws,node,256,eu-central-1,8329,8211,118,AWS 0256 MB
aws,node,256,eu-central-1,9303,9181,122,AWS 0256 MB
aws,node,256,eu-central-1,8376,8248,128,AWS 0256 MB
aws,node,256,eu-central-1,9299,9150,149,AWS 0256 MB
aws,node,256,eu-central-1,8470,8348,122,AWS 0256 MB
aws,node,256,eu-central-1,9425,9286,139,AWS 0256 MB
aws,node,256,eu-central-1,8471,8331,140,AWS 0256 MB
aws,node,256,eu-central-1,9301,9175,126,AWS 0256 MB
aws,node,256,eu-central-1,8477,8326,151,AWS 0256 MB
aws,node,256,eu-central-1,9361,9239,122,AWS 0256 MB
aws,node,256,eu-central-1,8375,8247,128,AWS 0256 MB
aws,node,256,eu-central-1,9320,9171,149,AWS 0256 MB
aws,node,256,eu-central-1,8420,8276,144,AWS 0256 MB
aws,node,256,eu-central-1,9287,9147,140,AWS 0256 MB
aws,node,256,eu-central-1,8451,8238,213,AWS 0256 MB
aws,node,256,eu-central-1,9169,9049,120,AWS 0256 MB
aws,node,256,eu-central-1,8516,8377,139,AWS 0256 MB
aws,node,256,eu-central-1,9344,9204,140,AWS 0256 MB
aws,node,256,eu-central-1,8451,8341,110,AWS 0256 MB
aws,node,256,eu-central-1,9221,9085,136,AWS 0256 MB
aws,node,256,eu-central-1,8489,8341,148,AWS 0256 MB
aws,node,256,eu-central-1,9254,9113,141,AWS 0256 MB
aws,node,256,eu-central-1,8479,8332,147,AWS 0256 MB
aws,node,256,eu-central-1,9174,9033,141,AWS 0256 MB
aws,node,256,eu-central-1,8418,8302,116,AWS 0256 MB
aws,node,256,eu-central-1,9251,9133,118,AWS 0256 MB
aws,node,256,eu-central-1,8337,8208,129,AWS 0256 MB
aws,node,256,eu-central-1,9189,9055,134,AWS 0256 MB
aws,node,256,eu-central-1,8375,8248,127,AWS 0256 MB
aws,node,256,eu-central-1,9289,9177,112,AWS 0256 MB
aws,node,256,eu-central-1,8480,8335,145,AWS 0256 MB
aws,node,256,eu-central-1,9193,9069,124,AWS 0256 MB
aws,node,256,eu-central-1,8390,8291,99,AWS 0256 MB
aws,node,256,eu-central-1,8903,8773,130,AWS 0256 MB
aws,node,256,eu-central-1,8366,8230,136,AWS 0256 MB
aws,node,256,eu-central-1,8816,8688,128,AWS 0256 MB
aws,node,256,eu-central-1,8549,8434,115,AWS 0256 MB
aws,node,256,eu-central-1,8836,8685,151,AWS 0256 MB
aws,node,256,eu-central-1,8467,8332,135,AWS 0256 MB
aws,node,256,eu-central-1,8913,8779,134,AWS 0256 MB
aws,node,256,eu-central-1,8500,8355,145,AWS 0256 MB
aws,node,256,eu-central-1,8816,8670,146,AWS 0256 MB
aws,node,256,eu-central-1,8419,8270,149,AWS 0256 MB
aws,node,256,eu-central-1,8906,8788,118,AWS 0256 MB
aws,node,256,eu-central-1,8459,8307,152,AWS 0256 MB
aws,node,256,eu-central-1,8845,8729,116,AWS 0256 MB
aws,node,256,eu-central-1,8473,8335,138,AWS 0256 MB
aws,node,256,eu-central-1,8925,8696,229,AWS 0256 MB
aws,node,256,eu-central-1,8503,8378,125,AWS 0256 MB
aws,node,512,eu-central-1,4719,4569,150,AWS 0512 MB
aws,node,512,eu-central-1,4581,4459,122,AWS 0512 MB
aws,node,512,eu-central-1,4641,4515,126,AWS 0512 MB
aws,node,512,eu-central-1,4563,4453,110,AWS 0512 MB
aws,node,512,eu-central-1,4608,4505,103,AWS 0512 MB
aws,node,512,eu-central-1,4620,4498,122,AWS 0512 MB
aws,node,512,eu-central-1,4561,4444,117,AWS 0512 MB
aws,node,512,eu-central-1,4606,4504,102,AWS 0512 MB
aws,node,512,eu-central-1,4557,4460,97,AWS 0512 MB
aws,node,512,eu-central-1,4668,4495,173,AWS 0512 MB
aws,node,512,eu-central-1,4598,4499,99,AWS 0512 MB
aws,node,512,eu-central-1,4609,4501,108,AWS 0512 MB
aws,node,512,eu-central-1,4589,4440,149,AWS 0512 MB
aws,node,512,eu-central-1,4615,4511,104,AWS 0512 MB
aws,node,512,eu-central-1,4556,4457,99,AWS 0512 MB
aws,node,512,eu-central-1,4615,4509,106,AWS 0512 MB
aws,node,512,eu-central-1,4527,4422,105,AWS 0512 MB
aws,node,512,eu-central-1,4645,4514,131,AWS 0512 MB
aws,node,512,eu-central-1,4619,4476,143,AWS 0512 MB
aws,node,512,eu-central-1,5066,4519,547,AWS 0512 MB
aws,node,512,eu-central-1,4544,4440,104,AWS 0512 MB
aws,node,512,eu-central-1,4636,4499,137,AWS 0512 MB
aws,node,512,eu-central-1,4538,4412,126,AWS 0512 MB
aws,node,512,eu-central-1,4620,4512,108,AWS 0512 MB
aws,node,512,eu-central-1,4582,4468,114,AWS 0512 MB
aws,node,512,eu-central-1,4606,4492,114,AWS 0512 MB
aws,node,512,eu-central-1,4558,4444,114,AWS 0512 MB
aws,node,512,eu-central-1,4631,4490,141,AWS 0512 MB
aws,node,512,eu-central-1,4574,4470,104,AWS 0512 MB
aws,node,512,eu-central-1,4667,4474,193,AWS 0512 MB
aws,node,512,eu-central-1,4569,4443,126,AWS 0512 MB
aws,node,512,eu-central-1,4571,4456,115,AWS 0512 MB
aws,node,512,eu-central-1,4606,4491,115,AWS 0512 MB
aws,node,512,eu-central-1,4570,4458,112,AWS 0512 MB
aws,node,512,eu-central-1,4588,4473,115,AWS 0512 MB
aws,node,512,eu-central-1,4527,4432,95,AWS 0512 MB
aws,node,512,eu-central-1,4606,4487,119,AWS 0512 MB
aws,node,512,eu-central-1,4579,4448,131,AWS 0512 MB
aws,node,512,eu-central-1,4623,4505,118,AWS 0512 MB
aws,node,512,eu-central-1,4579,4452,127,AWS 0512 MB
aws,node,512,eu-central-1,4622,4518,104,AWS 0512 MB
aws,node,512,eu-central-1,4557,4444,113,AWS 0512 MB
aws,node,512,eu-central-1,4438,4314,124,AWS 0512 MB
aws,node,512,eu-central-1,4382,4249,133,AWS 0512 MB
aws,node,512,eu-central-1,4442,4323,119,AWS 0512 MB
aws,node,512,eu-central-1,4374,4243,131,AWS 0512 MB
aws,node,512,eu-central-1,4412,4292,120,AWS 0512 MB
aws,node,512,eu-central-1,4388,4255,133,AWS 0512 MB
aws,node,512,eu-central-1,4445,4318,127,AWS 0512 MB
aws,node,512,eu-central-1,4413,4306,107,AWS 0512 MB
aws,node,512,eu-central-1,4363,4233,130,AWS 0512 MB
aws,node,512,eu-central-1,4404,4298,106,AWS 0512 MB
aws,node,512,eu-central-1,4509,4252,257,AWS 0512 MB
aws,node,512,eu-central-1,4429,4306,123,AWS 0512 MB
aws,node,512,eu-central-1,4365,4257,108,AWS 0512 MB
aws,node,512,eu-central-1,4423,4310,113,AWS 0512 MB
aws,node,512,eu-central-1,4577,4273,304,AWS 0512 MB
aws,node,512,eu-central-1,4423,4325,98,AWS 0512 MB
aws,node,512,eu-central-1,4544,4244,300,AWS 0512 MB
aws,node,512,eu-central-1,4439,4291,148,AWS 0512 MB
aws,node,512,eu-central-1,4417,4270,147,AWS 0512 MB
aws,node,512,eu-central-1,4890,4321,569,AWS 0512 MB
aws,node,512,eu-central-1,4388,4260,128,AWS 0512 MB
aws,node,512,eu-central-1,4428,4309,119,AWS 0512 MB
aws,node,512,eu-central-1,4387,4271,116,AWS 0512 MB
aws,node,512,eu-central-1,4441,4305,136,AWS 0512 MB
aws,node,512,eu-central-1,4377,4267,110,AWS 0512 MB
aws,node,512,eu-central-1,4413,4306,107,AWS 0512 MB
aws,node,512,eu-central-1,4391,4276,115,AWS 0512 MB
aws,node,512,eu-central-1,4408,4312,96,AWS 0512 MB
aws,node,512,eu-central-1,4347,4239,108,AWS 0512 MB
aws,node,512,eu-central-1,4369,4257,112,AWS 0512 MB
aws,node,512,eu-central-1,4634,4314,320,AWS 0512 MB
aws,node,512,eu-central-1,4373,4246,127,AWS 0512 MB
aws,node,512,eu-central-1,4441,4339,102,AWS 0512 MB
aws,node,512,eu-central-1,4379,4267,112,AWS 0512 MB
aws,node,512,eu-central-1,4447,4315,132,AWS 0512 MB
aws,node,512,eu-central-1,4362,4263,99,AWS 0512 MB
aws,node,512,eu-central-1,4872,4324,548,AWS 0512 MB
aws,node,512,eu-central-1,4383,4266,117,AWS 0512 MB
aws,node,512,eu-central-1,4712,4309,403,AWS 0512 MB
aws,node,512,eu-central-1,4432,4330,102,AWS 0512 MB
aws,node,512,eu-central-1,4393,4270,123,AWS 0512 MB
aws,node,512,eu-central-1,4432,4307,125,AWS 0512 MB
aws,node,512,eu-central-1,4372,4249,123,AWS 0512 MB
aws,node,512,eu-central-1,4430,4319,111,AWS 0512 MB
aws,node,512,eu-central-1,4374,4274,100,AWS 0512 MB
aws,node,512,eu-central-1,4407,4304,103,AWS 0512 MB
aws,node,512,eu-central-1,4764,4237,527,AWS 0512 MB
aws,node,512,eu-central-1,4369,4253,116,AWS 0512 MB
aws,node,512,eu-central-1,4423,4306,117,AWS 0512 MB
aws,node,512,eu-central-1,4364,4248,116,AWS 0512 MB
aws,node,512,eu-central-1,4467,4324,143,AWS 0512 MB
aws,node,512,eu-central-1,4406,4312,94,AWS 0512 MB
aws,node,512,eu-central-1,4427,4309,118,AWS 0512 MB
aws,node,512,eu-central-1,4379,4267,112,AWS 0512 MB
aws,node,512,eu-central-1,4449,4343,106,AWS 0512 MB
aws,node,512,eu-central-1,4425,4303,122,AWS 0512 MB
aws,node,512,eu-central-1,4427,4327,100,AWS 0512 MB
aws,node,512,eu-central-1,4400,4283,117,AWS 0512 MB
aws,node,1024,eu-central-1,2510,2116,394,AWS 1024 MB
aws,node,1024,eu-central-1,2200,2079,121,AWS 1024 MB
aws,node,1024,eu-central-1,2184,2085,99,AWS 1024 MB
aws,node,1024,eu-central-1,2196,2069,127,AWS 1024 MB
aws,node,1024,eu-central-1,2218,2104,114,AWS 1024 MB
aws,node,1024,eu-central-1,2220,2103,117,AWS 1024 MB
aws,node,1024,eu-central-1,2261,2078,183,AWS 1024 MB
aws,node,1024,eu-central-1,2196,2088,108,AWS 1024 MB
aws,node,1024,eu-central-1,2175,2075,100,AWS 1024 MB
aws,node,1024,eu-central-1,2192,2062,130,AWS 1024 MB
aws,node,1024,eu-central-1,2210,2095,115,AWS 1024 MB
aws,node,1024,eu-central-1,2171,2063,108,AWS 1024 MB
aws,node,1024,eu-central-1,2229,2090,139,AWS 1024 MB
aws,node,1024,eu-central-1,2219,2082,137,AWS 1024 MB
aws,node,1024,eu-central-1,2216,2095,121,AWS 1024 MB
aws,node,1024,eu-central-1,2199,2081,118,AWS 1024 MB
aws,node,1024,eu-central-1,2197,2096,101,AWS 1024 MB
aws,node,1024,eu-central-1,2207,2070,137,AWS 1024 MB
aws,node,1024,eu-central-1,2216,2117,99,AWS 1024 MB
aws,node,1024,eu-central-1,2219,2084,135,AWS 1024 MB
aws,node,1024,eu-central-1,2221,2107,114,AWS 1024 MB
aws,node,1024,eu-central-1,2185,2081,104,AWS 1024 MB
aws,node,1024,eu-central-1,2216,2098,118,AWS 1024 MB
aws,node,1024,eu-central-1,2198,2080,118,AWS 1024 MB
aws,node,1024,eu-central-1,2216,2103,113,AWS 1024 MB
aws,node,1024,eu-central-1,2222,2085,137,AWS 1024 MB
aws,node,1024,eu-central-1,2211,2092,119,AWS 1024 MB
aws,node,1024,eu-central-1,2231,2118,113,AWS 1024 MB
aws,node,1024,eu-central-1,2609,2070,539,AWS 1024 MB
aws,node,1024,eu-central-1,2209,2098,111,AWS 1024 MB
aws,node,1024,eu-central-1,2194,2075,119,AWS 1024 MB
aws,node,1024,eu-central-1,2219,2108,111,AWS 1024 MB
aws,node,1024,eu-central-1,2203,2073,130,AWS 1024 MB
aws,node,1024,eu-central-1,2215,2104,111,AWS 1024 MB
aws,node,1024,eu-central-1,2199,2086,113,AWS 1024 MB
aws,node,1024,eu-central-1,2240,2109,131,AWS 1024 MB
aws,node,1024,eu-central-1,2187,2075,112,AWS 1024 MB
aws,node,1024,eu-central-1,2195,2099,96,AWS 1024 MB
aws,node,1024,eu-central-1,2544,2078,466,AWS 1024 MB
aws,node,1024,eu-central-1,2228,2099,129,AWS 1024 MB
aws,node,1024,eu-central-1,2172,2065,107,AWS 1024 MB
aws,node,1024,eu-central-1,2205,2095,110,AWS 1024 MB
aws,node,1024,eu-central-1,2167,2064,103,AWS 1024 MB
aws,node,1024,eu-central-1,2196,2085,111,AWS 1024 MB
aws,node,1024,eu-central-1,2183,2064,119,AWS 1024 MB
aws,node,1024,eu-central-1,2205,2093,112,AWS 1024 MB
aws,node,1024,eu-central-1,2178,2056,122,AWS 1024 MB
aws,node,1024,eu-central-1,2204,2092,112,AWS 1024 MB
aws,node,1024,eu-central-1,2179,2065,114,AWS 1024 MB
aws,node,1024,eu-central-1,2189,2070,119,AWS 1024 MB
aws,node,1024,eu-central-1,2396,2059,337,AWS 1024 MB
aws,node,1024,eu-central-1,2177,2080,97,AWS 1024 MB
aws,node,1024,eu-central-1,2381,2045,336,AWS 1024 MB
aws,node,1024,eu-central-1,2197,2075,122,AWS 1024 MB
aws,node,1024,eu-central-1,2679,2059,620,AWS 1024 MB
aws,node,1024,eu-central-1,2195,2077,118,AWS 1024 MB
aws,node,1024,eu-central-1,2152,2053,99,AWS 1024 MB
aws,node,1024,eu-central-1,2193,2070,123,AWS 1024 MB
aws,node,1024,eu-central-1,2172,2060,112,AWS 1024 MB
aws,node,1024,eu-central-1,2177,2065,112,AWS 1024 MB
aws,node,1024,eu-central-1,2178,2052,126,AWS 1024 MB
aws,node,1024,eu-central-1,2187,2062,125,AWS 1024 MB
aws,node,1024,eu-central-1,2193,2068,125,AWS 1024 MB
aws,node,1024,eu-central-1,2181,2070,111,AWS 1024 MB
aws,node,1024,eu-central-1,2347,2065,282,AWS 1024 MB
aws,node,1024,eu-central-1,2199,2072,127,AWS 1024 MB
aws,node,1024,eu-central-1,2177,2061,116,AWS 1024 MB
aws,node,1024,eu-central-1,2185,2065,120,AWS 1024 MB
aws,node,1024,eu-central-1,2198,2076,122,AWS 1024 MB
aws,node,1024,eu-central-1,2162,2055,107,AWS 1024 MB
aws,node,1024,eu-central-1,2213,2080,133,AWS 1024 MB
aws,node,1024,eu-central-1,2181,2060,121,AWS 1024 MB
aws,node,1024,eu-central-1,2662,2077,585,AWS 1024 MB
aws,node,1024,eu-central-1,2193,2068,125,AWS 1024 MB
aws,node,1024,eu-central-1,2202,2086,116,AWS 1024 MB
aws,node,1024,eu-central-1,2191,2069,122,AWS 1024 MB
aws,node,1024,eu-central-1,2175,2076,99,AWS 1024 MB
aws,node,1024,eu-central-1,2180,2056,124,AWS 1024 MB
aws,node,1024,eu-central-1,2191,2079,112,AWS 1024 MB
aws,node,1024,eu-central-1,2168,2063,105,AWS 1024 MB
aws,node,1024,eu-central-1,2206,2086,120,AWS 1024 MB
aws,node,1024,eu-central-1,2188,2070,118,AWS 1024 MB
aws,node,1024,eu-central-1,2212,2088,124,AWS 1024 MB
aws,node,1024,eu-central-1,2169,2067,102,AWS 1024 MB
aws,node,1024,eu-central-1,2206,2087,119,AWS 1024 MB
aws,node,1024,eu-central-1,2183,2064,119,AWS 1024 MB
aws,node,1024,eu-central-1,2203,2088,115,AWS 1024 MB
aws,node,1024,eu-central-1,2170,2063,107,AWS 1024 MB
aws,node,1024,eu-central-1,2651,2096,555,AWS 1024 MB
aws,node,1024,eu-central-1,2177,2066,111,AWS 1024 MB
aws,node,1024,eu-central-1,2214,2089,125,AWS 1024 MB
aws,node,1024,eu-central-1,2176,2061,115,AWS 1024 MB
aws,node,1024,eu-central-1,2517,2080,437,AWS 1024 MB
aws,node,1024,eu-central-1,2603,2068,535,AWS 1024 MB
aws,node,1024,eu-central-1,2304,2086,218,AWS 1024 MB
aws,node,1024,eu-central-1,2178,2065,113,AWS 1024 MB
aws,node,1024,eu-central-1,2314,2088,226,AWS 1024 MB
aws,node,1024,eu-central-1,2346,2069,277,AWS 1024 MB
aws,node,1024,eu-central-1,2344,2051,293,AWS 1024 MB
aws,node,1024,eu-central-1,2206,2090,116,AWS 1024 MB
aws,node,2048,eu-central-1,1224,1132,92,AWS 2048 MB
aws,node,2048,eu-central-1,1253,1127,126,AWS 2048 MB
aws,node,2048,eu-central-1,1243,1144,99,AWS 2048 MB
aws,node,2048,eu-central-1,1195,1124,71,AWS 2048 MB
aws,node,2048,eu-central-1,1239,1132,107,AWS 2048 MB
aws,node,2048,eu-central-1,1228,1147,81,AWS 2048 MB
aws,node,2048,eu-central-1,1179,1120,59,AWS 2048 MB
aws,node,2048,eu-central-1,1198,1119,79,AWS 2048 MB
aws,node,2048,eu-central-1,1199,1122,77,AWS 2048 MB
aws,node,2048,eu-central-1,1233,1166,67,AWS 2048 MB
aws,node,2048,eu-central-1,1235,1124,111,AWS 2048 MB
aws,node,2048,eu-central-1,1202,1135,67,AWS 2048 MB
aws,node,2048,eu-central-1,1265,1169,96,AWS 2048 MB
aws,node,2048,eu-central-1,1206,1132,74,AWS 2048 MB
aws,node,2048,eu-central-1,1239,1163,76,AWS 2048 MB
aws,node,2048,eu-central-1,1215,1137,78,AWS 2048 MB
aws,node,2048,eu-central-1,1241,1124,117,AWS 2048 MB
aws,node,2048,eu-central-1,1195,1124,71,AWS 2048 MB
aws,node,2048,eu-central-1,1202,1130,72,AWS 2048 MB
aws,node,2048,eu-central-1,1214,1131,83,AWS 2048 MB
aws,node,2048,eu-central-1,1237,1145,92,AWS 2048 MB
aws,node,2048,eu-central-1,1189,1133,56,AWS 2048 MB
aws,node,2048,eu-central-1,1197,1125,72,AWS 2048 MB
aws,node,2048,eu-central-1,1182,1124,58,AWS 2048 MB
aws,node,2048,eu-central-1,1210,1130,80,AWS 2048 MB
aws,node,2048,eu-central-1,1214,1141,73,AWS 2048 MB
aws,node,2048,eu-central-1,1195,1124,71,AWS 2048 MB
aws,node,2048,eu-central-1,1230,1125,105,AWS 2048 MB
aws,node,2048,eu-central-1,1211,1153,58,AWS 2048 MB
aws,node,2048,eu-central-1,1190,1116,74,AWS 2048 MB
aws,node,2048,eu-central-1,1238,1123,115,AWS 2048 MB
aws,node,2048,eu-central-1,1259,1146,113,AWS 2048 MB
aws,node,2048,eu-central-1,1228,1144,84,AWS 2048 MB
aws,node,2048,eu-central-1,1271,1195,76,AWS 2048 MB
aws,node,2048,eu-central-1,1229,1124,105,AWS 2048 MB
aws,node,2048,eu-central-1,1214,1141,73,AWS 2048 MB
aws,node,2048,eu-central-1,1216,1142,74,AWS 2048 MB
aws,node,2048,eu-central-1,1193,1127,66,AWS 2048 MB
aws,node,2048,eu-central-1,1206,1137,69,AWS 2048 MB
aws,node,2048,eu-central-1,1216,1135,81,AWS 2048 MB
aws,node,2048,eu-central-1,1204,1139,65,AWS 2048 MB
aws,node,2048,eu-central-1,1187,1128,59,AWS 2048 MB
aws,node,2048,eu-central-1,1179,1125,54,AWS 2048 MB
aws,node,2048,eu-central-1,1257,1135,122,AWS 2048 MB
aws,node,2048,eu-central-1,1197,1123,74,AWS 2048 MB
aws,node,2048,eu-central-1,1217,1138,79,AWS 2048 MB
aws,node,2048,eu-central-1,1183,1126,57,AWS 2048 MB
aws,node,2048,eu-central-1,1255,1136,119,AWS 2048 MB
aws,node,2048,eu-central-1,1191,1120,71,AWS 2048 MB
aws,node,2048,eu-central-1,1221,1131,90,AWS 2048 MB
aws,node,2048,eu-central-1,1192,1135,57,AWS 2048 MB
aws,node,2048,eu-central-1,1564,1130,434,AWS 2048 MB
aws,node,2048,eu-central-1,1255,1139,116,AWS 2048 MB
aws,node,2048,eu-central-1,1202,1124,78,AWS 2048 MB
aws,node,2048,eu-central-1,1196,1135,61,AWS 2048 MB
aws,node,2048,eu-central-1,1197,1136,61,AWS 2048 MB
aws,node,2048,eu-central-1,1224,1131,93,AWS 2048 MB
aws,node,2048,eu-central-1,1194,1138,56,AWS 2048 MB
aws,node,2048,eu-central-1,1193,1126,67,AWS 2048 MB
aws,node,2048,eu-central-1,1192,1137,55,AWS 2048 MB
aws,node,2048,eu-central-1,1197,1125,72,AWS 2048 MB
aws,node,2048,eu-central-1,1711,1150,561,AWS 2048 MB
aws,node,2048,eu-central-1,1196,1131,65,AWS 2048 MB
aws,node,2048,eu-central-1,1215,1136,79,AWS 2048 MB
aws,node,2048,eu-central-1,1196,1126,70,AWS 2048 MB
aws,node,2048,eu-central-1,1196,1132,64,AWS 2048 MB
aws,node,2048,eu-central-1,1218,1149,69,AWS 2048 MB
aws,node,2048,eu-central-1,1210,1137,73,AWS 2048 MB
aws,node,2048,eu-central-1,1198,1125,73,AWS 2048 MB
aws,node,2048,eu-central-1,1211,1134,77,AWS 2048 MB
aws,node,2048,eu-central-1,1256,1143,113,AWS 2048 MB
aws,node,2048,eu-central-1,1208,1133,75,AWS 2048 MB
aws,node,2048,eu-central-1,1240,1128,112,AWS 2048 MB
aws,node,2048,eu-central-1,1216,1139,77,AWS 2048 MB
aws,node,2048,eu-central-1,1225,1125,100,AWS 2048 MB
aws,node,2048,eu-central-1,1215,1138,77,AWS 2048 MB
aws,node,2048,eu-central-1,1190,1122,68,AWS 2048 MB
aws,node,2048,eu-central-1,1197,1135,62,AWS 2048 MB
aws,node,2048,eu-central-1,1196,1140,56,AWS 2048 MB
aws,node,2048,eu-central-1,1189,1134,55,AWS 2048 MB
aws,node,2048,eu-central-1,1198,1121,77,AWS 2048 MB
aws,node,2048,eu-central-1,1206,1133,73,AWS 2048 MB
aws,node,2048,eu-central-1,1188,1118,70,AWS 2048 MB
aws,node,2048,eu-central-1,1227,1171,56,AWS 2048 MB
aws,node,2048,eu-central-1,1227,1147,80,AWS 2048 MB
aws,node,2048,eu-central-1,1193,1135,58,AWS 2048 MB
aws,node,2048,eu-central-1,1192,1120,72,AWS 2048 MB
aws,node,2048,eu-central-1,1245,1133,112,AWS 2048 MB
aws,node,2048,eu-central-1,1233,1145,88,AWS 2048 MB
aws,node,2048,eu-central-1,1198,1127,71,AWS 2048 MB
aws,node,2048,eu-central-1,1194,1127,67,AWS 2048 MB
aws,node,2048,eu-central-1,1182,1113,69,AWS 2048 MB
aws,node,2048,eu-central-1,1207,1131,76,AWS 2048 MB
aws,node,2048,eu-central-1,1195,1122,73,AWS 2048 MB
aws,node,2048,eu-central-1,1229,1163,66,AWS 2048 MB
aws,node,2048,eu-central-1,1226,1144,82,AWS 2048 MB
aws,node,2048,eu-central-1,1248,1130,118,AWS 2048 MB
aws,node,2048,eu-central-1,1211,1146,65,AWS 2048 MB
aws,node,2048,eu-central-1,1213,1144,69,AWS 2048 MB
aws,node,2048,eu-central-1,1256,1151,105,AWS 2048 MB
azure,node,1536,westeurope,2810,2484,326,Azure 1536 MB
azure,node,1536,westeurope,2674,2460,214,Azure 1536 MB
azure,node,1536,westeurope,2258,2064,194,Azure 1536 MB
azure,node,1536,westeurope,2365,2231,134,Azure 1536 MB
azure,node,1536,westeurope,2310,2126,184,Azure 1536 MB
azure,node,1536,westeurope,2729,2552,177,Azure 1536 MB
azure,node,1536,westeurope,2457,2282,175,Azure 1536 MB
azure,node,1536,westeurope,2434,2167,267,Azure 1536 MB
azure,node,1536,westeurope,2359,2158,201,Azure 1536 MB
azure,node,1536,westeurope,2352,2186,166,Azure 1536 MB
azure,node,1536,westeurope,2380,2182,198,Azure 1536 MB
azure,node,1536,westeurope,2441,2282,159,Azure 1536 MB
azure,node,1536,westeurope,2270,2069,201,Azure 1536 MB
azure,node,1536,westeurope,2507,2311,196,Azure 1536 MB
azure,node,1536,westeurope,2344,2104,240,Azure 1536 MB
azure,node,1536,westeurope,2343,2152,191,Azure 1536 MB
azure,node,1536,westeurope,2246,2059,187,Azure 1536 MB
azure,node,1536,westeurope,2281,2064,217,Azure 1536 MB
azure,node,1536,westeurope,2396,2196,200,Azure 1536 MB
azure,node,1536,westeurope,2263,2047,216,Azure 1536 MB
azure,node,1536,westeurope,2290,2089,201,Azure 1536 MB
azure,node,1536,westeurope,2303,2027,276,Azure 1536 MB
azure,node,1536,westeurope,2206,2045,161,Azure 1536 MB
azure,node,1536,westeurope,2283,2095,188,Azure 1536 MB
azure,node,1536,westeurope,2250,2036,214,Azure 1536 MB
azure,node,1536,westeurope,2407,2236,171,Azure 1536 MB
azure,node,1536,westeurope,2434,2202,232,Azure 1536 MB
azure,node,1536,westeurope,2818,2252,566,Azure 1536 MB
azure,node,1536,westeurope,2378,2136,242,Azure 1536 MB
azure,node,1536,westeurope,2415,2247,168,Azure 1536 MB
azure,node,1536,westeurope,2259,2046,213,Azure 1536 MB
azure,node,1536,westeurope,2287,2101,186,Azure 1536 MB
azure,node,1536,westeurope,2534,2299,235,Azure 1536 MB
azure,node,1536,westeurope,2525,2307,218,Azure 1536 MB
azure,node,1536,westeurope,2455,2245,210,Azure 1536 MB
azure,node,1536,westeurope,2612,2056,556,Azure 1536 MB
azure,node,1536,westeurope,2160,2005,155,Azure 1536 MB
azure,node,1536,westeurope,2225,2006,219,Azure 1536 MB
azure,node,1536,westeurope,2250,2044,206,Azure 1536 MB
azure,node,1536,westeurope,2339,2138,201,Azure 1536 MB
azure,node,1536,westeurope,2200,1993,207,Azure 1536 MB
azure,node,1536,westeurope,2455,2242,213,Azure 1536 MB
azure,node,1536,westeurope,2386,2115,271,Azure 1536 MB
azure,node,1536,westeurope,2283,2123,160,Azure 1536 MB
azure,node,1536,westeurope,2196,2013,183,Azure 1536 MB
azure,node,1536,westeurope,2274,2078,196,Azure 1536 MB
azure,node,1536,westeurope,2364,2130,234,Azure 1536 MB
azure,node,1536,westeurope,2252,2047,205,Azure 1536 MB
azure,node,1536,westeurope,2534,2283,251,Azure 1536 MB
azure,node,1536,westeurope,2448,2151,297,Azure 1536 MB
azure,node,1536,westeurope,2312,2098,214,Azure 1536 MB
azure,node,1536,westeurope,2850,2215,635,Azure 1536 MB
azure,node,1536,westeurope,2327,2098,229,Azure 1536 MB
azure,node,1536,westeurope,2503,2291,212,Azure 1536 MB
azure,node,1536,westeurope,2306,2116,190,Azure 1536 MB
azure,node,1536,westeurope,2485,2254,231,Azure 1536 MB
azure,node,1536,westeurope,2442,2154,288,Azure 1536 MB
azure,node,1536,westeurope,2329,2130,199,Azure 1536 MB
azure,node,1536,westeurope,2230,2083,147,Azure 1536 MB
azure,node,1536,westeurope,2295,2117,178,Azure 1536 MB
azure,node,1536,westeurope,2560,2329,231,Azure 1536 MB
azure,node,1536,westeurope,2230,2044,186,Azure 1536 MB
azure,node,1536,westeurope,2546,2241,305,Azure 1536 MB
azure,node,1536,westeurope,2372,2178,194,Azure 1536 MB
azure,node,1536,westeurope,2428,2223,205,Azure 1536 MB
azure,node,1536,westeurope,2579,2380,199,Azure 1536 MB
azure,node,1536,westeurope,2239,2060,179,Azure 1536 MB
azure,node,1536,westeurope,2479,2267,212,Azure 1536 MB
azure,node,1536,westeurope,2408,2199,209,Azure 1536 MB
azure,node,1536,westeurope,2548,2225,323,Azure 1536 MB
azure,node,1536,westeurope,2196,2011,185,Azure 1536 MB
azure,node,1536,westeurope,2293,2132,161,Azure 1536 MB
azure,node,1536,westeurope,2213,2027,186,Azure 1536 MB
azure,node,1536,westeurope,2399,2183,216,Azure 1536 MB
azure,node,1536,westeurope,2533,2323,210,Azure 1536 MB
azure,node,1536,westeurope,2411,2183,228,Azure 1536 MB
azure,node,1536,westeurope,2537,2175,362,Azure 1536 MB
azure,node,1536,westeurope,2227,2028,199,Azure 1536 MB
azure,node,1536,westeurope,2276,2073,203,Azure 1536 MB
azure,node,1536,westeurope,2286,2083,203,Azure 1536 MB
azure,node,1536,westeurope,2615,2077,538,Azure 1536 MB
azure,node,1536,westeurope,2571,2286,285,Azure 1536 MB
azure,node,1536,westeurope,2310,2112,198,Azure 1536 MB
azure,node,1536,westeurope,2403,2131,272,Azure 1536 MB
azure,node,1536,westeurope,2221,2067,154,Azure 1536 MB
azure,node,1536,westeurope,2535,2040,495,Azure 1536 MB
azure,node,1536,westeurope,2201,2008,193,Azure 1536 MB
azure,node,1536,westeurope,2265,2063,202,Azure 1536 MB
azure,node,1536,westeurope,2391,2215,176,Azure 1536 MB
azure,node,1536,westeurope,2277,2053,224,Azure 1536 MB
azure,node,1536,westeurope,2497,2207,290,Azure 1536 MB
azure,node,1536,westeurope,2367,2172,195,Azure 1536 MB
azure,node,1536,westeurope,2224,2063,161,Azure 1536 MB
azure,node,1536,westeurope,2486,2266,220,Azure 1536 MB
azure,node,1536,westeurope,2229,2059,170,Azure 1536 MB
azure,node,1536,westeurope,2663,2470,193,Azure 1536 MB
azure,node,1536,westeurope,2426,2153,273,Azure 1536 MB
azure,node,1536,westeurope,2288,2069,219,Azure 1536 MB
azure,node,1536,westeurope,2274,2077,197,Azure 1536 MB
azure,node,1536,westeurope,2380,2182,198,Azure 1536 MB
azureWindows,node,1536,westeurope,6196,5742,454,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,6351,6185,166,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,8210,5460,2750,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5570,5366,204,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5387,5238,149,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5461,5279,182,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5445,5191,254,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,39269,12717,26552,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5444,5236,208,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5637,5469,168,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,11941,11631,310,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,7057,6952,105,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,6659,6506,153,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,6011,5890,121,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5701,5566,135,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,11350,11116,234,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5514,5313,201,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,8022,7887,135,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5497,5332,165,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,8386,8163,223,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5502,5327,175,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,8181,7950,231,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5694,5526,168,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,8084,7917,167,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5536,5374,162,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,7479,7296,183,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5549,5343,206,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,6378,6241,137,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5750,5392,358,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5973,5890,83,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5571,5398,173,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5875,5679,196,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5519,5299,220,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,6525,6406,119,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5511,5334,177,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,6024,5425,599,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,6484,6388,96,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5965,5754,211,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,6449,6302,147,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5582,5408,174,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,6573,6453,120,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5474,5301,173,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,6549,6300,249,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5917,5785,132,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,6811,6582,229,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5500,5279,221,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,6735,6570,165,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5447,5304,143,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,6593,6428,165,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5533,5300,233,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,6439,6298,141,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5539,5402,137,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,6422,6249,173,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5384,5238,146,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,6306,6159,147,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5429,5290,139,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,6798,6575,223,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5476,5354,122,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,6454,6333,121,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,8647,8517,130,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,6602,6434,168,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5464,5237,227,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,6649,6387,262,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5508,5366,142,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,6660,6520,140,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5416,5282,134,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,6511,6392,119,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,6015,5864,151,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,6518,6419,99,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5492,5230,262,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,6435,6325,110,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5412,5269,143,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,6331,6186,145,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5361,5233,128,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,6445,6314,131,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5447,5310,137,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,6332,6123,209,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5498,5283,215,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,6690,6542,148,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5413,5282,131,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5783,5279,504,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5433,5346,87,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,11584,11363,221,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5676,5322,354,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,6381,6229,152,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5362,5235,127,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,6634,6443,191,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5498,5313,185,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,7203,7082,121,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5310,5190,120,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,6342,6042,300,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5401,5245,156,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,6643,6514,129,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5495,5355,140,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,6872,6737,135,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5350,5208,142,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,6729,6425,304,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5359,5235,124,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,7344,7225,119,Azure (Win) 1536 MB
azureWindows,node,1536,westeurope,5437,5286,151,Azure (Win) 1536 MB
google,node,128,europe-west1,8533,4519,4014,Google 0128 MB
google,node,128,europe-west1,7933,4414,3519,Google 0128 MB
google,node,128,europe-west1,5021,2822,2199,Google 0128 MB
google,node,128,europe-west1,21870,21596,274,Google 0128 MB
google,node,128,europe-west1,5495,2943,2552,Google 0128 MB
google,node,128,europe-west1,17274,17056,218,Google 0128 MB
google,node,128,europe-west1,6097,3494,2603,Google 0128 MB
google,node,128,europe-west1,19571,19069,502,Google 0128 MB
google,node,128,europe-west1,18765,18514,251,Google 0128 MB
google,node,128,europe-west1,18664,18500,164,Google 0128 MB
google,node,128,europe-west1,17571,17448,123,Google 0128 MB
google,node,128,europe-west1,17889,17742,147,Google 0128 MB
google,node,128,europe-west1,17070,16948,122,Google 0128 MB
google,node,128,europe-west1,18964,18298,666,Google 0128 MB
google,node,128,europe-west1,17356,17227,129,Google 0128 MB
google,node,128,europe-west1,19365,17208,2157,Google 0128 MB
google,node,128,europe-west1,22871,22740,131,Google 0128 MB
google,node,128,europe-west1,19160,19018,142,Google 0128 MB
google,node,128,europe-west1,24565,24384,181,Google 0128 MB
google,node,128,europe-west1,17851,17605,246,Google 0128 MB
google,node,128,europe-west1,24467,24208,259,Google 0128 MB
google,node,128,europe-west1,24562,24388,174,Google 0128 MB
google,node,128,europe-west1,18154,18024,130,Google 0128 MB
google,node,128,europe-west1,23957,23601,356,Google 0128 MB
google,node,128,europe-west1,18548,18392,156,Google 0128 MB
google,node,128,europe-west1,24063,23902,161,Google 0128 MB
google,node,128,europe-west1,26145,25818,327,Google 0128 MB
google,node,128,europe-west1,23570,23347,223,Google 0128 MB
google,node,128,europe-west1,20839,20689,150,Google 0128 MB
google,node,128,europe-west1,20946,20798,148,Google 0128 MB
google,node,128,europe-west1,22379,22101,278,Google 0128 MB
google,node,128,europe-west1,19334,19104,230,Google 0128 MB
google,node,128,europe-west1,23666,23516,150,Google 0128 MB
google,node,128,europe-west1,18331,18194,137,Google 0128 MB
google,node,128,europe-west1,24868,24655,213,Google 0128 MB
google,node,128,europe-west1,6000,3285,2715,Google 0128 MB
google,node,128,europe-west1,5343,3065,2278,Google 0128 MB
google,node,128,europe-west1,17229,17093,136,Google 0128 MB
google,node,128,europe-west1,22842,22395,447,Google 0128 MB
google,node,128,europe-west1,22332,22145,187,Google 0128 MB
google,node,128,europe-west1,16019,15697,322,Google 0128 MB
google,node,128,europe-west1,21834,21667,167,Google 0128 MB
google,node,128,europe-west1,15180,14995,185,Google 0128 MB
google,node,128,europe-west1,15019,14700,319,Google 0128 MB
google,node,128,europe-west1,20824,20593,231,Google 0128 MB
google,node,128,europe-west1,19318,19188,130,Google 0128 MB
google,node,128,europe-west1,14564,14395,169,Google 0128 MB
google,node,128,europe-west1,16213,15997,216,Google 0128 MB
google,node,128,europe-west1,15106,14896,210,Google 0128 MB
google,node,128,europe-west1,18812,18599,213,Google 0128 MB
google,node,128,europe-west1,14863,14734,129,Google 0128 MB
google,node,128,europe-west1,14900,14509,391,Google 0128 MB
google,node,128,europe-west1,16108,15804,304,Google 0128 MB
google,node,128,europe-west1,14818,14685,133,Google 0128 MB
google,node,128,europe-west1,20522,20202,320,Google 0128 MB
google,node,128,europe-west1,15554,15401,153,Google 0128 MB
google,node,128,europe-west1,20811,20671,140,Google 0128 MB
google,node,128,europe-west1,14400,14248,152,Google 0128 MB
google,node,128,europe-west1,15698,15488,210,Google 0128 MB
google,node,128,europe-west1,16252,15206,1046,Google 0128 MB
google,node,128,europe-west1,14779,14645,134,Google 0128 MB
google,node,128,europe-west1,16875,16605,270,Google 0128 MB
google,node,128,europe-west1,15477,15290,187,Google 0128 MB
google,node,128,europe-west1,14564,14393,171,Google 0128 MB
google,node,128,europe-west1,15451,15314,137,Google 0128 MB
google,node,128,europe-west1,17286,17142,144,Google 0128 MB
google,node,128,europe-west1,15164,15045,119,Google 0128 MB
google,node,128,europe-west1,15066,14933,133,Google 0128 MB
google,node,128,europe-west1,15918,15688,230,Google 0128 MB
google,node,128,europe-west1,16678,16554,124,Google 0128 MB
google,node,128,europe-west1,14565,14402,163,Google 0128 MB
google,node,128,europe-west1,15263,15087,176,Google 0128 MB
google,node,128,europe-west1,16217,16097,120,Google 0128 MB
google,node,128,europe-west1,16571,16441,130,Google 0128 MB
google,node,128,europe-west1,15055,14936,119,Google 0128 MB
google,node,128,europe-west1,15963,15701,262,Google 0128 MB
google,node,128,europe-west1,16512,16285,227,Google 0128 MB
google,node,128,europe-west1,14751,14637,114,Google 0128 MB
google,node,128,europe-west1,17563,17422,141,Google 0128 MB
google,node,128,europe-west1,14659,14491,168,Google 0128 MB
google,node,128,europe-west1,15147,14603,544,Google 0128 MB
google,node,128,europe-west1,15893,15579,314,Google 0128 MB
google,node,128,europe-west1,14354,14201,153,Google 0128 MB
google,node,128,europe-west1,16849,16729,120,Google 0128 MB
google,node,128,europe-west1,15039,14806,233,Google 0128 MB
google,node,128,europe-west1,15138,15008,130,Google 0128 MB
google,node,128,europe-west1,16094,15901,193,Google 0128 MB
google,node,128,europe-west1,17446,17318,128,Google 0128 MB
google,node,128,europe-west1,15493,14889,604,Google 0128 MB
google,node,128,europe-west1,16029,15898,131,Google 0128 MB
google,node,128,europe-west1,15290,15097,193,Google 0128 MB
google,node,128,europe-west1,16047,15900,147,Google 0128 MB
google,node,128,europe-west1,17256,17089,167,Google 0128 MB
google,node,128,europe-west1,15051,14932,119,Google 0128 MB
google,node,128,europe-west1,15694,15574,120,Google 0128 MB
google,node,128,europe-west1,15536,15385,151,Google 0128 MB
google,node,128,europe-west1,15439,15306,133,Google 0128 MB
google,node,128,europe-west1,16944,16798,146,Google 0128 MB
google,node,128,europe-west1,14852,14716,136,Google 0128 MB
google,node,128,europe-west1,14829,14701,128,Google 0128 MB
google,node,256,europe-west1,5243,2715,2528,Google 0256 MB
google,node,256,europe-west1,6327,6214,113,Google 0256 MB
google,node,256,europe-west1,7733,6387,1346,Google 0256 MB
google,node,256,europe-west1,9013,6204,2809,Google 0256 MB
google,node,256,europe-west1,10126,6100,4026,Google 0256 MB
google,node,256,europe-west1,12006,6791,5215,Google 0256 MB
google,node,256,europe-west1,10449,3004,7445,Google 0256 MB
google,node,256,europe-west1,10500,8484,2016,Google 0256 MB
google,node,256,europe-west1,8903,8446,457,Google 0256 MB
google,node,256,europe-west1,8026,7504,522,Google 0256 MB
google,node,256,europe-west1,7715,7520,195,Google 0256 MB
google,node,256,europe-west1,8392,8187,205,Google 0256 MB
google,node,256,europe-west1,8679,8204,475,Google 0256 MB
google,node,256,europe-west1,9099,8988,111,Google 0256 MB
google,node,256,europe-west1,9696,9577,119,Google 0256 MB
google,node,256,europe-west1,10374,9978,396,Google 0256 MB
google,node,256,europe-west1,10699,10258,441,Google 0256 MB
google,node,256,europe-west1,8884,8422,462,Google 0256 MB
google,node,256,europe-west1,7939,7807,132,Google 0256 MB
google,node,256,europe-west1,8379,8198,181,Google 0256 MB
google,node,256,europe-west1,8088,7898,190,Google 0256 MB
google,node,256,europe-west1,8550,8188,362,Google 0256 MB
google,node,256,europe-west1,11422,8001,3421,Google 0256 MB
google,node,256,europe-west1,10322,2849,7473,Google 0256 MB
google,node,256,europe-west1,15324,8895,6429,Google 0256 MB
google,node,256,europe-west1,10815,10478,337,Google 0256 MB
google,node,256,europe-west1,17409,12009,5400,Google 0256 MB
google,node,256,europe-west1,17127,11222,5905,Google 0256 MB
google,node,256,europe-west1,7854,7733,121,Google 0256 MB
google,node,256,europe-west1,13517,11025,2492,Google 0256 MB
google,node,256,europe-west1,7467,7336,131,Google 0256 MB
google,node,256,europe-west1,9401,9275,126,Google 0256 MB
google,node,256,europe-west1,9225,9088,137,Google 0256 MB
google,node,256,europe-west1,7663,7548,115,Google 0256 MB
google,node,256,europe-west1,8470,8302,168,Google 0256 MB
google,node,256,europe-west1,8796,8390,406,Google 0256 MB
google,node,256,europe-west1,7626,7438,188,Google 0256 MB
google,node,256,europe-west1,8794,8587,207,Google 0256 MB
google,node,256,europe-west1,7054,6926,128,Google 0256 MB
google,node,256,europe-west1,7834,7713,121,Google 0256 MB
google,node,256,europe-west1,7438,7280,158,Google 0256 MB
google,node,256,europe-west1,9477,9359,118,Google 0256 MB
google,node,256,europe-west1,9383,9264,119,Google 0256 MB
google,node,256,europe-west1,6730,6612,118,Google 0256 MB
google,node,256,europe-west1,9382,9257,125,Google 0256 MB
google,node,256,europe-west1,11760,11590,170,Google 0256 MB
google,node,256,europe-west1,10057,9934,123,Google 0256 MB
google,node,256,europe-west1,6909,6698,211,Google 0256 MB
google,node,256,europe-west1,9650,9532,118,Google 0256 MB
google,node,256,europe-west1,9760,9613,147,Google 0256 MB
google,node,256,europe-west1,7015,6802,213,Google 0256 MB
google,node,256,europe-west1,8933,8786,147,Google 0256 MB
google,node,256,europe-west1,9542,9390,152,Google 0256 MB
google,node,256,europe-west1,6907,6800,107,Google 0256 MB
google,node,256,europe-west1,7085,6965,120,Google 0256 MB
google,node,256,europe-west1,8331,7726,605,Google 0256 MB
google,node,256,europe-west1,6696,6578,118,Google 0256 MB
google,node,256,europe-west1,7764,7416,348,Google 0256 MB
google,node,256,europe-west1,7009,6810,199,Google 0256 MB
google,node,256,europe-west1,7733,7627,106,Google 0256 MB
google,node,256,europe-west1,7590,7481,109,Google 0256 MB
google,node,256,europe-west1,7594,7474,120,Google 0256 MB
google,node,256,europe-west1,8934,8795,139,Google 0256 MB
google,node,256,europe-west1,10924,10776,148,Google 0256 MB
google,node,256,europe-west1,9741,9618,123,Google 0256 MB
google,node,256,europe-west1,7599,7456,143,Google 0256 MB
google,node,256,europe-west1,8177,8062,115,Google 0256 MB
google,node,256,europe-west1,7778,7644,134,Google 0256 MB
google,node,256,europe-west1,7192,7076,116,Google 0256 MB
google,node,256,europe-west1,8721,8594,127,Google 0256 MB
google,node,256,europe-west1,9017,8878,139,Google 0256 MB
google,node,256,europe-west1,7280,6859,421,Google 0256 MB
google,node,256,europe-west1,8525,8389,136,Google 0256 MB
google,node,256,europe-west1,7874,7603,271,Google 0256 MB
google,node,256,europe-west1,7780,7604,176,Google 0256 MB
google,node,256,europe-west1,7618,7402,216,Google 0256 MB
google,node,256,europe-west1,7666,7481,185,Google 0256 MB
google,node,256,europe-west1,9131,8589,542,Google 0256 MB
google,node,256,europe-west1,7863,7758,105,Google 0256 MB
google,node,256,europe-west1,7511,7307,204,Google 0256 MB
google,node,256,europe-west1,7556,7449,107,Google 0256 MB
google,node,256,europe-west1,8623,8407,216,Google 0256 MB
google,node,256,europe-west1,8692,8541,151,Google 0256 MB
google,node,256,europe-west1,7624,7514,110,Google 0256 MB
google,node,256,europe-west1,8609,8486,123,Google 0256 MB
google,node,256,europe-west1,7809,7694,115,Google 0256 MB
google,node,256,europe-west1,9341,9221,120,Google 0256 MB
google,node,256,europe-west1,11128,10890,238,Google 0256 MB
google,node,256,europe-west1,10806,10683,123,Google 0256 MB
google,node,256,europe-west1,12505,11302,1203,Google 0256 MB
google,node,256,europe-west1,10927,10097,830,Google 0256 MB
google,node,256,europe-west1,7576,7411,165,Google 0256 MB
google,node,256,europe-west1,10013,9881,132,Google 0256 MB
google,node,256,europe-west1,9723,9506,217,Google 0256 MB
google,node,256,europe-west1,8160,7988,172,Google 0256 MB
google,node,256,europe-west1,10065,9919,146,Google 0256 MB
google,node,256,europe-west1,11275,11165,110,Google 0256 MB
google,node,256,europe-west1,10966,10847,119,Google 0256 MB
google,node,256,europe-west1,12455,11104,1351,Google 0256 MB
google,node,256,europe-west1,10243,9273,970,Google 0256 MB
google,node,512,europe-west1,3724,3495,229,Google 0512 MB
google,node,512,europe-west1,3550,3420,130,Google 0512 MB
google,node,512,europe-west1,4020,2088,1932,Google 0512 MB
google,node,512,europe-west1,3385,3275,110,Google 0512 MB
google,node,512,europe-west1,3306,3193,113,Google 0512 MB
google,node,512,europe-west1,3677,3501,176,Google 0512 MB
google,node,512,europe-west1,3411,3302,109,Google 0512 MB
google,node,512,europe-west1,3613,3439,174,Google 0512 MB
google,node,512,europe-west1,3612,3450,162,Google 0512 MB
google,node,512,europe-west1,3692,3581,111,Google 0512 MB
google,node,512,europe-west1,3786,3615,171,Google 0512 MB
google,node,512,europe-west1,3280,3116,164,Google 0512 MB
google,node,512,europe-west1,3265,3107,158,Google 0512 MB
google,node,512,europe-west1,3368,3208,160,Google 0512 MB
google,node,512,europe-west1,3459,3293,166,Google 0512 MB
google,node,512,europe-west1,3408,3238,170,Google 0512 MB
google,node,512,europe-west1,3377,3228,149,Google 0512 MB
google,node,512,europe-west1,3486,3324,162,Google 0512 MB
google,node,512,europe-west1,3390,3264,126,Google 0512 MB
google,node,512,europe-west1,3370,3211,159,Google 0512 MB
google,node,512,europe-west1,3795,3572,223,Google 0512 MB
google,node,512,europe-west1,3496,3283,213,Google 0512 MB
google,node,512,europe-west1,3510,3318,192,Google 0512 MB
google,node,512,europe-west1,3503,3305,198,Google 0512 MB
google,node,512,europe-west1,3432,3240,192,Google 0512 MB
google,node,512,europe-west1,3312,3122,190,Google 0512 MB
google,node,512,europe-west1,3490,3302,188,Google 0512 MB
google,node,512,europe-west1,3514,3392,122,Google 0512 MB
google,node,512,europe-west1,3526,3336,190,Google 0512 MB
google,node,512,europe-west1,3904,3427,477,Google 0512 MB
google,node,512,europe-west1,3819,3625,194,Google 0512 MB
google,node,512,europe-west1,3517,3320,197,Google 0512 MB
google,node,512,europe-west1,3468,3314,154,Google 0512 MB
google,node,512,europe-west1,3799,3586,213,Google 0512 MB
google,node,512,europe-west1,3826,3651,175,Google 0512 MB
google,node,512,europe-west1,3572,3381,191,Google 0512 MB
google,node,512,europe-west1,3685,3503,182,Google 0512 MB
google,node,512,europe-west1,3913,3732,181,Google 0512 MB
google,node,512,europe-west1,3880,3697,183,Google 0512 MB
google,node,512,europe-west1,3871,3704,167,Google 0512 MB
google,node,512,europe-west1,3596,3418,178,Google 0512 MB
google,node,512,europe-west1,3571,3397,174,Google 0512 MB
google,node,512,europe-west1,3663,3503,160,Google 0512 MB
google,node,512,europe-west1,3657,3487,170,Google 0512 MB
google,node,512,europe-west1,3876,3710,166,Google 0512 MB
google,node,512,europe-west1,3681,3517,164,Google 0512 MB
google,node,512,europe-west1,4605,4452,153,Google 0512 MB
google,node,512,europe-west1,3599,3479,120,Google 0512 MB
google,node,512,europe-west1,3405,3246,159,Google 0512 MB
google,node,512,europe-west1,3694,3289,405,Google 0512 MB
google,node,512,europe-west1,3489,3321,168,Google 0512 MB
google,node,512,europe-west1,3685,3528,157,Google 0512 MB
google,node,512,europe-west1,3869,3512,357,Google 0512 MB
google,node,512,europe-west1,4207,4039,168,Google 0512 MB
google,node,512,europe-west1,3579,3462,117,Google 0512 MB
google,node,512,europe-west1,3672,3509,163,Google 0512 MB
google,node,512,europe-west1,3866,3557,309,Google 0512 MB
google,node,512,europe-west1,4124,3949,175,Google 0512 MB
google,node,512,europe-west1,3866,3704,162,Google 0512 MB
google,node,512,europe-west1,3487,3365,122,Google 0512 MB
google,node,512,europe-west1,3782,3633,149,Google 0512 MB
google,node,512,europe-west1,3736,3590,146,Google 0512 MB
google,node,512,europe-west1,3672,3536,136,Google 0512 MB
google,node,512,europe-west1,3553,3409,144,Google 0512 MB
google,node,512,europe-west1,3648,3530,118,Google 0512 MB
google,node,512,europe-west1,3648,3510,138,Google 0512 MB
google,node,512,europe-west1,3664,3527,137,Google 0512 MB
google,node,512,europe-west1,3626,3399,227,Google 0512 MB
google,node,512,europe-west1,3545,3425,120,Google 0512 MB
google,node,512,europe-west1,3640,3520,120,Google 0512 MB
google,node,512,europe-west1,3453,3339,114,Google 0512 MB
google,node,512,europe-west1,5047,4886,161,Google 0512 MB
google,node,512,europe-west1,4216,3882,334,Google 0512 MB
google,node,512,europe-west1,4060,3843,217,Google 0512 MB
google,node,512,europe-west1,4429,4289,140,Google 0512 MB
google,node,512,europe-west1,5746,5476,270,Google 0512 MB
google,node,512,europe-west1,5323,4554,769,Google 0512 MB
google,node,512,europe-west1,3566,3415,151,Google 0512 MB
google,node,512,europe-west1,3917,3353,564,Google 0512 MB
google,node,512,europe-west1,3482,3379,103,Google 0512 MB
google,node,512,europe-west1,3760,3288,472,Google 0512 MB
google,node,512,europe-west1,3366,3260,106,Google 0512 MB
google,node,512,europe-west1,3471,3346,125,Google 0512 MB
google,node,512,europe-west1,3676,3520,156,Google 0512 MB
google,node,512,europe-west1,3485,3325,160,Google 0512 MB
google,node,512,europe-west1,3578,3427,151,Google 0512 MB
google,node,512,europe-west1,4042,3882,160,Google 0512 MB
google,node,512,europe-west1,3453,3342,111,Google 0512 MB
google,node,512,europe-west1,3553,3393,160,Google 0512 MB
google,node,512,europe-west1,3733,3420,313,Google 0512 MB
google,node,512,europe-west1,3545,3437,108,Google 0512 MB
google,node,512,europe-west1,3464,3342,122,Google 0512 MB
google,node,512,europe-west1,3562,3324,238,Google 0512 MB
google,node,512,europe-west1,3446,3344,102,Google 0512 MB
google,node,512,europe-west1,3459,3348,111,Google 0512 MB
google,node,512,europe-west1,3354,3219,135,Google 0512 MB
google,node,512,europe-west1,3430,3307,123,Google 0512 MB
google,node,512,europe-west1,3520,3291,229,Google 0512 MB
google,node,512,europe-west1,3347,3241,106,Google 0512 MB
google,node,512,europe-west1,3400,3279,121,Google 0512 MB
google,node,1024,europe-west1,2278,1918,360,Google 1024 MB
google,node,1024,europe-west1,2537,2308,229,Google 1024 MB
google,node,1024,europe-west1,2229,2040,189,Google 1024 MB
google,node,1024,europe-west1,2060,1874,186,Google 1024 MB
google,node,1024,europe-west1,2126,1928,198,Google 1024 MB
google,node,1024,europe-west1,2067,1923,144,Google 1024 MB
google,node,1024,europe-west1,2146,1969,177,Google 1024 MB
google,node,1024,europe-west1,1998,1862,136,Google 1024 MB
google,node,1024,europe-west1,2083,1907,176,Google 1024 MB
google,node,1024,europe-west1,1962,1851,111,Google 1024 MB
google,node,1024,europe-west1,1988,1851,137,Google 1024 MB
google,node,1024,europe-west1,2046,1869,177,Google 1024 MB
google,node,1024,europe-west1,1986,1821,165,Google 1024 MB
google,node,1024,europe-west1,2303,2134,169,Google 1024 MB
google,node,1024,europe-west1,2000,1834,166,Google 1024 MB
google,node,1024,europe-west1,2087,1921,166,Google 1024 MB
google,node,1024,europe-west1,2033,1872,161,Google 1024 MB
google,node,1024,europe-west1,2357,2182,175,Google 1024 MB
google,node,1024,europe-west1,2260,2155,105,Google 1024 MB
google,node,1024,europe-west1,1996,1862,134,Google 1024 MB
google,node,1024,europe-west1,2109,1976,133,Google 1024 MB
google,node,1024,europe-west1,2006,1837,169,Google 1024 MB
google,node,1024,europe-west1,1971,1820,151,Google 1024 MB
google,node,1024,europe-west1,1987,1835,152,Google 1024 MB
google,node,1024,europe-west1,1958,1812,146,Google 1024 MB
google,node,1024,europe-west1,1911,1820,91,Google 1024 MB
google,node,1024,europe-west1,1973,1825,148,Google 1024 MB
google,node,1024,europe-west1,2147,2003,144,Google 1024 MB
google,node,1024,europe-west1,2610,2002,608,Google 1024 MB
google,node,1024,europe-west1,2202,2058,144,Google 1024 MB
google,node,1024,europe-west1,1972,1825,147,Google 1024 MB
google,node,1024,europe-west1,1829,1771,58,Google 1024 MB
google,node,1024,europe-west1,2002,1906,96,Google 1024 MB
google,node,1024,europe-west1,1887,1748,139,Google 1024 MB
google,node,1024,europe-west1,1948,1812,136,Google 1024 MB
google,node,1024,europe-west1,1965,1829,136,Google 1024 MB
google,node,1024,europe-west1,1901,1760,141,Google 1024 MB
google,node,1024,europe-west1,2408,2279,129,Google 1024 MB
google,node,1024,europe-west1,1886,1824,62,Google 1024 MB
google,node,1024,europe-west1,1969,1842,127,Google 1024 MB
google,node,1024,europe-west1,2063,1987,76,Google 1024 MB
google,node,1024,europe-west1,2006,1888,118,Google 1024 MB
google,node,1024,europe-west1,2023,1917,106,Google 1024 MB
google,node,1024,europe-west1,2058,1941,117,Google 1024 MB
google,node,1024,europe-west1,1972,1856,116,Google 1024 MB
google,node,1024,europe-west1,2031,1818,213,Google 1024 MB
google,node,1024,europe-west1,2016,1907,109,Google 1024 MB
google,node,1024,europe-west1,2015,1909,106,Google 1024 MB
google,node,1024,europe-west1,2079,1975,104,Google 1024 MB
google,node,1024,europe-west1,2154,2042,112,Google 1024 MB
google,node,1024,europe-west1,2220,1860,360,Google 1024 MB
google,node,1024,europe-west1,2388,2285,103,Google 1024 MB
google,node,1024,europe-west1,2240,1835,405,Google 1024 MB
google,node,1024,europe-west1,2068,1903,165,Google 1024 MB
google,node,1024,europe-west1,2176,1838,338,Google 1024 MB
google,node,1024,europe-west1,2031,1867,164,Google 1024 MB
google,node,1024,europe-west1,1978,1777,201,Google 1024 MB
google,node,1024,europe-west1,2101,1896,205,Google 1024 MB
google,node,1024,europe-west1,2039,1838,201,Google 1024 MB
google,node,1024,europe-west1,2039,1841,198,Google 1024 MB
google,node,1024,europe-west1,1968,1764,204,Google 1024 MB
google,node,1024,europe-west1,1900,1799,101,Google 1024 MB
google,node,1024,europe-west1,1868,1796,72,Google 1024 MB
google,node,1024,europe-west1,2049,1797,252,Google 1024 MB
google,node,1024,europe-west1,2347,1835,512,Google 1024 MB
google,node,1024,europe-west1,1892,1824,68,Google 1024 MB
google,node,1024,europe-west1,1848,1733,115,Google 1024 MB
google,node,1024,europe-west1,2156,1809,347,Google 1024 MB
google,node,1024,europe-west1,2059,1856,203,Google 1024 MB
google,node,1024,europe-west1,1939,1830,109,Google 1024 MB
google,node,1024,europe-west1,1882,1774,108,Google 1024 MB
google,node,1024,europe-west1,2076,1869,207,Google 1024 MB
google,node,1024,europe-west1,2517,1811,706,Google 1024 MB
google,node,1024,europe-west1,1926,1795,131,Google 1024 MB
google,node,1024,europe-west1,2027,1834,193,Google 1024 MB
google,node,1024,europe-west1,1928,1828,100,Google 1024 MB
google,node,1024,europe-west1,2024,1826,198,Google 1024 MB
google,node,1024,europe-west1,1998,1744,254,Google 1024 MB
google,node,1024,europe-west1,1936,1821,115,Google 1024 MB
google,node,1024,europe-west1,2238,2126,112,Google 1024 MB
google,node,1024,europe-west1,2085,1959,126,Google 1024 MB
google,node,1024,europe-west1,1875,1685,190,Google 1024 MB
google,node,1024,europe-west1,1901,1793,108,Google 1024 MB
google,node,1024,europe-west1,1961,1764,197,Google 1024 MB
google,node,1024,europe-west1,1850,1742,108,Google 1024 MB
google,node,1024,europe-west1,2564,2368,196,Google 1024 MB
google,node,1024,europe-west1,1862,1753,109,Google 1024 MB
google,node,1024,europe-west1,1870,1756,114,Google 1024 MB
google,node,1024,europe-west1,1928,1743,185,Google 1024 MB
google,node,1024,europe-west1,1997,1809,188,Google 1024 MB
google,node,1024,europe-west1,2082,2008,74,Google 1024 MB
google,node,1024,europe-west1,2011,1829,182,Google 1024 MB
google,node,1024,europe-west1,1893,1782,111,Google 1024 MB
google,node,1024,europe-west1,1938,1741,197,Google 1024 MB
google,node,1024,europe-west1,2304,1859,445,Google 1024 MB
google,node,1024,europe-west1,1968,1827,141,Google 1024 MB
google,node,1024,europe-west1,2314,1774,540,Google 1024 MB
google,node,1024,europe-west1,2561,2268,293,Google 1024 MB
google,node,1024,europe-west1,2056,1942,114,Google 1024 MB
google,node,1024,europe-west1,1993,1929,64,Google 1024 MB
google,node,2048,europe-west1,3260,3084,176,Google 2048 MB
google,node,2048,europe-west1,1909,1751,158,Google 2048 MB
google,node,2048,europe-west1,1811,1660,151,Google 2048 MB
google,node,2048,europe-west1,1575,1469,106,Google 2048 MB
google,node,2048,europe-west1,1638,1515,123,Google 2048 MB
google,node,2048,europe-west1,1723,1629,94,Google 2048 MB
google,node,2048,europe-west1,1676,1606,70,Google 2048 MB
google,node,2048,europe-west1,1571,1513,58,Google 2048 MB
google,node,2048,europe-west1,1619,1488,131,Google 2048 MB
google,node,2048,europe-west1,1628,1551,77,Google 2048 MB
google,node,2048,europe-west1,1647,1512,135,Google 2048 MB
google,node,2048,europe-west1,1498,1425,73,Google 2048 MB
google,node,2048,europe-west1,1686,1604,82,Google 2048 MB
google,node,2048,europe-west1,2133,2006,127,Google 2048 MB
google,node,2048,europe-west1,1630,1511,119,Google 2048 MB
google,node,2048,europe-west1,1609,1546,63,Google 2048 MB
google,node,2048,europe-west1,1667,1553,114,Google 2048 MB
google,node,2048,europe-west1,1862,1751,111,Google 2048 MB
google,node,2048,europe-west1,1868,1756,112,Google 2048 MB
google,node,2048,europe-west1,2385,2029,356,Google 2048 MB
google,node,2048,europe-west1,1727,1549,178,Google 2048 MB
google,node,2048,europe-west1,1609,1544,65,Google 2048 MB
google,node,2048,europe-west1,1589,1473,116,Google 2048 MB
google,node,2048,europe-west1,1552,1477,75,Google 2048 MB
google,node,2048,europe-west1,1427,1346,81,Google 2048 MB
google,node,2048,europe-west1,1945,1731,214,Google 2048 MB
google,node,2048,europe-west1,1527,1438,89,Google 2048 MB
google,node,2048,europe-west1,1630,1522,108,Google 2048 MB
google,node,2048,europe-west1,1600,1439,161,Google 2048 MB
google,node,2048,europe-west1,1496,1428,68,Google 2048 MB
google,node,2048,europe-west1,2059,1852,207,Google 2048 MB
google,node,2048,europe-west1,1735,1537,198,Google 2048 MB
google,node,2048,europe-west1,1613,1547,66,Google 2048 MB
google,node,2048,europe-west1,1710,1566,144,Google 2048 MB
google,node,2048,europe-west1,1832,1650,182,Google 2048 MB
google,node,2048,europe-west1,1524,1459,65,Google 2048 MB
google,node,2048,europe-west1,1562,1423,139,Google 2048 MB
google,node,2048,europe-west1,1942,1760,182,Google 2048 MB
google,node,2048,europe-west1,1651,1577,74,Google 2048 MB
google,node,2048,europe-west1,1679,1546,133,Google 2048 MB
google,node,2048,europe-west1,1587,1403,184,Google 2048 MB
google,node,2048,europe-west1,1552,1489,63,Google 2048 MB
google,node,2048,europe-west1,2638,2347,291,Google 2048 MB
google,node,2048,europe-west1,5199,5028,171,Google 2048 MB
google,node,2048,europe-west1,5926,5634,292,Google 2048 MB
google,node,2048,europe-west1,5290,4294,996,Google 2048 MB
google,node,2048,europe-west1,3053,1583,1470,Google 2048 MB
google,node,2048,europe-west1,1673,1541,132,Google 2048 MB
google,node,2048,europe-west1,1818,1677,141,Google 2048 MB
google,node,2048,europe-west1,3300,3140,160,Google 2048 MB
google,node,2048,europe-west1,1983,1847,136,Google 2048 MB
google,node,2048,europe-west1,1572,1496,76,Google 2048 MB
google,node,2048,europe-west1,1682,1542,140,Google 2048 MB
google,node,2048,europe-west1,1699,1535,164,Google 2048 MB
google,node,2048,europe-west1,1680,1608,72,Google 2048 MB
google,node,2048,europe-west1,1656,1585,71,Google 2048 MB
google,node,2048,europe-west1,1773,1560,213,Google 2048 MB
google,node,2048,europe-west1,1764,1653,111,Google 2048 MB
google,node,2048,europe-west1,1834,1630,204,Google 2048 MB
google,node,2048,europe-west1,1815,1608,207,Google 2048 MB
google,node,2048,europe-west1,1586,1521,65,Google 2048 MB
google,node,2048,europe-west1,2365,1765,600,Google 2048 MB
google,node,2048,europe-west1,1697,1552,145,Google 2048 MB
google,node,2048,europe-west1,1803,1669,134,Google 2048 MB
google,node,2048,europe-west1,1634,1443,191,Google 2048 MB
google,node,2048,europe-west1,2250,2059,191,Google 2048 MB
google,node,2048,europe-west1,1692,1628,64,Google 2048 MB
google,node,2048,europe-west1,1728,1596,132,Google 2048 MB
google,node,2048,europe-west1,1762,1640,122,Google 2048 MB
google,node,2048,europe-west1,1821,1654,167,Google 2048 MB
google,node,2048,europe-west1,1795,1630,165,Google 2048 MB
google,node,2048,europe-west1,1977,1626,351,Google 2048 MB
google,node,2048,europe-west1,1617,1497,120,Google 2048 MB
google,node,2048,europe-west1,2726,2549,177,Google 2048 MB
google,node,2048,europe-west1,2785,2608,177,Google 2048 MB
google,node,2048,europe-west1,2085,1933,152,Google 2048 MB
google,node,2048,europe-west1,1823,1620,203,Google 2048 MB
google,node,2048,europe-west1,1785,1673,112,Google 2048 MB
google,node,2048,europe-west1,1576,1513,63,Google 2048 MB
google,node,2048,europe-west1,1654,1583,71,Google 2048 MB
google,node,2048,europe-west1,1653,1563,90,Google 2048 MB
google,node,2048,europe-west1,1601,1526,75,Google 2048 MB
google,node,2048,europe-west1,1673,1592,81,Google 2048 MB
google,node,2048,europe-west1,1635,1502,133,Google 2048 MB
google,node,2048,europe-west1,1776,1659,117,Google 2048 MB
google,node,2048,europe-west1,1848,1660,188,Google 2048 MB
google,node,2048,europe-west1,1751,1636,115,Google 2048 MB
google,node,2048,europe-west1,1995,1873,122,Google 2048 MB
google,node,2048,europe-west1,1833,1705,128,Google 2048 MB
google,node,2048,europe-west1,1691,1560,131,Google 2048 MB
google,node,2048,europe-west1,1598,1485,113,Google 2048 MB
google,node,2048,europe-west1,1676,1556,120,Google 2048 MB
google,node,2048,europe-west1,1657,1532,125,Google 2048 MB
google,node,2048,europe-west1,1781,1660,121,Google 2048 MB
google,node,2048,europe-west1,1613,1494,119,Google 2048 MB
google,node,2048,europe-west1,1804,1411,393,Google 2048 MB
google,node,2048,europe-west1,1603,1498,105,Google 2048 MB
google,node,2048,europe-west1,1583,1508,75,Google 2048 MB
google,node,2048,europe-west1,1616,1505,111,Google 2048 MB
google,node,2048,europe-west1,1592,1421,171,Google 2048 MB
ibm,node,128,eu-de,5069,4763,306,IBM 0128 MB
ibm,node,128,eu-de,4537,4308,229,IBM 0128 MB
ibm,node,128,eu-de,7269,7019,250,IBM 0128 MB
ibm,node,128,eu-de,9001,5629,3372,IBM 0128 MB
ibm,node,128,eu-de,6908,6677,231,IBM 0128 MB
ibm,node,128,eu-de,7307,7098,209,IBM 0128 MB
ibm,node,128,eu-de,5868,5704,164,IBM 0128 MB
ibm,node,128,eu-de,4930,4718,212,IBM 0128 MB
ibm,node,128,eu-de,4510,4284,226,IBM 0128 MB
ibm,node,128,eu-de,4332,4091,241,IBM 0128 MB
ibm,node,128,eu-de,4459,4262,197,IBM 0128 MB
ibm,node,128,eu-de,4915,4627,288,IBM 0128 MB
ibm,node,128,eu-de,5978,5765,213,IBM 0128 MB
ibm,node,128,eu-de,2125,1273,852,IBM 0128 MB
ibm,node,128,eu-de,1268,1110,158,IBM 0128 MB
ibm,node,128,eu-de,1970,1185,785,IBM 0128 MB
ibm,node,128,eu-de,7751,6086,1665,IBM 0128 MB
ibm,node,128,eu-de,2006,1139,867,IBM 0128 MB
ibm,node,128,eu-de,9589,8016,1573,IBM 0128 MB
ibm,node,128,eu-de,3907,3723,184,IBM 0128 MB
ibm,node,128,eu-de,5568,5354,214,IBM 0128 MB
ibm,node,128,eu-de,9323,9135,188,IBM 0128 MB
ibm,node,128,eu-de,1339,1158,181,IBM 0128 MB
ibm,node,128,eu-de,7157,6715,442,IBM 0128 MB
ibm,node,128,eu-de,4156,3923,233,IBM 0128 MB
ibm,node,128,eu-de,1403,1133,270,IBM 0128 MB
ibm,node,128,eu-de,1311,1139,172,IBM 0128 MB
ibm,node,128,eu-de,1303,1126,177,IBM 0128 MB
ibm,node,128,eu-de,1228,1123,105,IBM 0128 MB
ibm,node,128,eu-de,1360,1152,208,IBM 0128 MB
ibm,node,128,eu-de,2777,1738,1039,IBM 0128 MB
ibm,node,128,eu-de,1793,1580,213,IBM 0128 MB
ibm,node,128,eu-de,1440,1161,279,IBM 0128 MB
ibm,node,128,eu-de,1918,1620,298,IBM 0128 MB
ibm,node,128,eu-de,1353,1135,218,IBM 0128 MB
ibm,node,128,eu-de,2252,1813,439,IBM 0128 MB
ibm,node,128,eu-de,1885,1684,201,IBM 0128 MB
ibm,node,128,eu-de,1355,1141,214,IBM 0128 MB
ibm,node,128,eu-de,2226,1988,238,IBM 0128 MB
ibm,node,128,eu-de,1396,1182,214,IBM 0128 MB
ibm,node,128,eu-de,1289,1142,147,IBM 0128 MB
ibm,node,128,eu-de,1368,1134,234,IBM 0128 MB
ibm,node,128,eu-de,1329,1127,202,IBM 0128 MB
ibm,node,128,eu-de,1301,1130,171,IBM 0128 MB
ibm,node,128,eu-de,1310,1157,153,IBM 0128 MB
ibm,node,128,eu-de,1354,1118,236,IBM 0128 MB
ibm,node,128,eu-de,1333,1126,207,IBM 0128 MB
ibm,node,128,eu-de,1352,1150,202,IBM 0128 MB
ibm,node,128,eu-de,1305,1115,190,IBM 0128 MB
ibm,node,128,eu-de,1293,1134,159,IBM 0128 MB
ibm,node,128,eu-de,1318,1115,203,IBM 0128 MB
ibm,node,128,eu-de,1301,1135,166,IBM 0128 MB
ibm,node,128,eu-de,1356,1143,213,IBM 0128 MB
ibm,node,128,eu-de,1350,1149,201,IBM 0128 MB
ibm,node,128,eu-de,1356,1129,227,IBM 0128 MB
ibm,node,128,eu-de,1227,1130,97,IBM 0128 MB
ibm,node,128,eu-de,1288,1116,172,IBM 0128 MB
ibm,node,128,eu-de,2567,1602,965,IBM 0128 MB
ibm,node,128,eu-de,1852,1632,220,IBM 0128 MB
ibm,node,128,eu-de,2212,1629,583,IBM 0128 MB
ibm,node,128,eu-de,2140,1904,236,IBM 0128 MB
ibm,node,128,eu-de,1746,1571,175,IBM 0128 MB
ibm,node,128,eu-de,1784,1598,186,IBM 0128 MB
ibm,node,128,eu-de,1806,1595,211,IBM 0128 MB
ibm,node,128,eu-de,1827,1614,213,IBM 0128 MB
ibm,node,128,eu-de,1937,1718,219,IBM 0128 MB
ibm,node,128,eu-de,1727,1614,113,IBM 0128 MB
ibm,node,128,eu-de,1823,1602,221,IBM 0128 MB
ibm,node,128,eu-de,1734,1574,160,IBM 0128 MB
ibm,node,128,eu-de,1748,1586,162,IBM 0128 MB
ibm,node,128,eu-de,1790,1580,210,IBM 0128 MB
ibm,node,128,eu-de,1800,1633,167,IBM 0128 MB
ibm,node,128,eu-de,1832,1617,215,IBM 0128 MB
ibm,node,128,eu-de,1812,1578,234,IBM 0128 MB
ibm,node,128,eu-de,1768,1588,180,IBM 0128 MB
ibm,node,128,eu-de,1765,1608,157,IBM 0128 MB
ibm,node,128,eu-de,1812,1590,222,IBM 0128 MB
ibm,node,128,eu-de,1753,1587,166,IBM 0128 MB
ibm,node,128,eu-de,1835,1596,239,IBM 0128 MB
ibm,node,128,eu-de,1848,1588,260,IBM 0128 MB
ibm,node,128,eu-de,2108,1586,522,IBM 0128 MB
ibm,node,128,eu-de,1948,1609,339,IBM 0128 MB
ibm,node,128,eu-de,1769,1562,207,IBM 0128 MB
ibm,node,128,eu-de,1801,1578,223,IBM 0128 MB
ibm,node,128,eu-de,1859,1612,247,IBM 0128 MB
ibm,node,128,eu-de,1946,1737,209,IBM 0128 MB
ibm,node,128,eu-de,1826,1622,204,IBM 0128 MB
ibm,node,128,eu-de,1854,1628,226,IBM 0128 MB
ibm,node,128,eu-de,1819,1585,234,IBM 0128 MB
ibm,node,128,eu-de,2941,1767,1174,IBM 0128 MB
ibm,node,128,eu-de,1921,1685,236,IBM 0128 MB
ibm,node,128,eu-de,1943,1711,232,IBM 0128 MB
ibm,node,128,eu-de,1925,1703,222,IBM 0128 MB
ibm,node,128,eu-de,1954,1708,246,IBM 0128 MB
ibm,node,128,eu-de,2017,1805,212,IBM 0128 MB
ibm,node,128,eu-de,1911,1706,205,IBM 0128 MB
ibm,node,128,eu-de,1966,1716,250,IBM 0128 MB
ibm,node,128,eu-de,1975,1696,279,IBM 0128 MB
ibm,node,128,eu-de,1948,1705,243,IBM 0128 MB
ibm,node,128,eu-de,1937,1735,202,IBM 0128 MB
ibm,node,256,eu-de,2076,1772,304,IBM 0256 MB
ibm,node,256,eu-de,1956,1752,204,IBM 0256 MB
ibm,node,256,eu-de,1998,1770,228,IBM 0256 MB
ibm,node,256,eu-de,2080,1848,232,IBM 0256 MB
ibm,node,256,eu-de,1987,1767,220,IBM 0256 MB
ibm,node,256,eu-de,2101,1760,341,IBM 0256 MB
ibm,node,256,eu-de,1950,1752,198,IBM 0256 MB
ibm,node,256,eu-de,1985,1756,229,IBM 0256 MB
ibm,node,256,eu-de,2001,1794,207,IBM 0256 MB
ibm,node,256,eu-de,1967,1755,212,IBM 0256 MB
ibm,node,256,eu-de,2380,1751,629,IBM 0256 MB
ibm,node,256,eu-de,1948,1746,202,IBM 0256 MB
ibm,node,256,eu-de,1908,1772,136,IBM 0256 MB
ibm,node,256,eu-de,2125,1918,207,IBM 0256 MB
ibm,node,256,eu-de,1868,1578,290,IBM 0256 MB
ibm,node,256,eu-de,1789,1546,243,IBM 0256 MB
ibm,node,256,eu-de,2035,1546,489,IBM 0256 MB
ibm,node,256,eu-de,1757,1550,207,IBM 0256 MB
ibm,node,256,eu-de,1698,1530,168,IBM 0256 MB
ibm,node,256,eu-de,1806,1591,215,IBM 0256 MB
ibm,node,256,eu-de,1712,1545,167,IBM 0256 MB
ibm,node,256,eu-de,1747,1532,215,IBM 0256 MB
ibm,node,256,eu-de,1750,1544,206,IBM 0256 MB
ibm,node,256,eu-de,1726,1529,197,IBM 0256 MB
ibm,node,256,eu-de,1732,1536,196,IBM 0256 MB
ibm,node,256,eu-de,1913,1623,290,IBM 0256 MB
ibm,node,256,eu-de,1707,1533,174,IBM 0256 MB
ibm,node,256,eu-de,1760,1528,232,IBM 0256 MB
ibm,node,256,eu-de,1651,1542,109,IBM 0256 MB
ibm,node,256,eu-de,1719,1523,196,IBM 0256 MB
ibm,node,256,eu-de,1715,1539,176,IBM 0256 MB
ibm,node,256,eu-de,1709,1541,168,IBM 0256 MB
ibm,node,256,eu-de,2005,1810,195,IBM 0256 MB
ibm,node,256,eu-de,1711,1547,164,IBM 0256 MB
ibm,node,256,eu-de,1702,1546,156,IBM 0256 MB
ibm,node,256,eu-de,1771,1544,227,IBM 0256 MB
ibm,node,256,eu-de,1745,1546,199,IBM 0256 MB
ibm,node,256,eu-de,1897,1593,304,IBM 0256 MB
ibm,node,256,eu-de,1659,1534,125,IBM 0256 MB
ibm,node,256,eu-de,1755,1542,213,IBM 0256 MB
ibm,node,256,eu-de,1725,1535,190,IBM 0256 MB
ibm,node,256,eu-de,1805,1550,255,IBM 0256 MB
ibm,node,256,eu-de,2079,1841,238,IBM 0256 MB
ibm,node,256,eu-de,1726,1550,176,IBM 0256 MB
ibm,node,256,eu-de,1771,1557,214,IBM 0256 MB
ibm,node,256,eu-de,1989,1777,212,IBM 0256 MB
ibm,node,256,eu-de,1737,1561,176,IBM 0256 MB
ibm,node,256,eu-de,1755,1536,219,IBM 0256 MB
ibm,node,256,eu-de,1688,1527,161,IBM 0256 MB
ibm,node,256,eu-de,1828,1557,271,IBM 0256 MB
ibm,node,256,eu-de,1749,1541,208,IBM 0256 MB
ibm,node,256,eu-de,1902,1553,349,IBM 0256 MB
ibm,node,256,eu-de,2261,1538,723,IBM 0256 MB
ibm,node,256,eu-de,1824,1546,278,IBM 0256 MB
ibm,node,256,eu-de,1633,1532,101,IBM 0256 MB
ibm,node,256,eu-de,1759,1543,216,IBM 0256 MB
ibm,node,256,eu-de,1670,1549,121,IBM 0256 MB
ibm,node,256,eu-de,1759,1543,216,IBM 0256 MB
ibm,node,256,eu-de,1654,1553,101,IBM 0256 MB
ibm,node,256,eu-de,2178,1888,290,IBM 0256 MB
ibm,node,256,eu-de,1738,1571,167,IBM 0256 MB
ibm,node,256,eu-de,1828,1610,218,IBM 0256 MB
ibm,node,256,eu-de,1652,1550,102,IBM 0256 MB
ibm,node,256,eu-de,1761,1538,223,IBM 0256 MB
ibm,node,256,eu-de,2193,1547,646,IBM 0256 MB
ibm,node,256,eu-de,1778,1543,235,IBM 0256 MB
ibm,node,256,eu-de,1693,1527,166,IBM 0256 MB
ibm,node,256,eu-de,1764,1539,225,IBM 0256 MB
ibm,node,256,eu-de,1751,1539,212,IBM 0256 MB
ibm,node,256,eu-de,2311,1944,367,IBM 0256 MB
ibm,node,256,eu-de,1701,1537,164,IBM 0256 MB
ibm,node,256,eu-de,1743,1529,214,IBM 0256 MB
ibm,node,256,eu-de,1699,1534,165,IBM 0256 MB
ibm,node,256,eu-de,1768,1536,232,IBM 0256 MB
ibm,node,256,eu-de,2262,1925,337,IBM 0256 MB
ibm,node,256,eu-de,1759,1541,218,IBM 0256 MB
ibm,node,256,eu-de,2258,1533,725,IBM 0256 MB
ibm,node,256,eu-de,1744,1544,200,IBM 0256 MB
ibm,node,256,eu-de,1698,1536,162,IBM 0256 MB
ibm,node,256,eu-de,1756,1538,218,IBM 0256 MB
ibm,node,256,eu-de,1730,1524,206,IBM 0256 MB
ibm,node,256,eu-de,1774,1545,229,IBM 0256 MB
ibm,node,256,eu-de,1750,1544,206,IBM 0256 MB
ibm,node,256,eu-de,1770,1539,231,IBM 0256 MB
ibm,node,256,eu-de,2117,1834,283,IBM 0256 MB
ibm,node,256,eu-de,1973,1752,221,IBM 0256 MB
ibm,node,256,eu-de,1747,1549,198,IBM 0256 MB
ibm,node,256,eu-de,1749,1550,199,IBM 0256 MB
ibm,node,256,eu-de,1716,1536,180,IBM 0256 MB
ibm,node,256,eu-de,1730,1528,202,IBM 0256 MB
ibm,node,256,eu-de,2120,1848,272,IBM 0256 MB
ibm,node,256,eu-de,1920,1702,218,IBM 0256 MB
ibm,node,256,eu-de,1806,1569,237,IBM 0256 MB
ibm,node,256,eu-de,1682,1526,156,IBM 0256 MB
ibm,node,256,eu-de,2165,1530,635,IBM 0256 MB
ibm,node,256,eu-de,1759,1539,220,IBM 0256 MB
ibm,node,256,eu-de,1741,1541,200,IBM 0256 MB
ibm,node,256,eu-de,1812,1574,238,IBM 0256 MB
ibm,node,256,eu-de,1955,1573,382,IBM 0256 MB
ibm,node,256,eu-de,1796,1593,203,IBM 0256 MB
ibm,node,512,eu-de,1947,1728,219,IBM 0512 MB
ibm,node,512,eu-de,1885,1677,208,IBM 0512 MB
ibm,node,512,eu-de,1916,1686,230,IBM 0512 MB
ibm,node,512,eu-de,1829,1672,157,IBM 0512 MB
ibm,node,512,eu-de,2154,1718,436,IBM 0512 MB
ibm,node,512,eu-de,2063,1721,342,IBM 0512 MB
ibm,node,512,eu-de,1860,1713,147,IBM 0512 MB
ibm,node,512,eu-de,1875,1720,155,IBM 0512 MB
ibm,node,512,eu-de,2379,1732,647,IBM 0512 MB
ibm,node,512,eu-de,1905,1705,200,IBM 0512 MB
ibm,node,512,eu-de,2198,1722,476,IBM 0512 MB
ibm,node,512,eu-de,1864,1672,192,IBM 0512 MB
ibm,node,512,eu-de,1918,1705,213,IBM 0512 MB
ibm,node,512,eu-de,1813,1676,137,IBM 0512 MB
ibm,node,512,eu-de,1843,1693,150,IBM 0512 MB
ibm,node,512,eu-de,1896,1706,190,IBM 0512 MB
ibm,node,512,eu-de,1945,1746,199,IBM 0512 MB
ibm,node,512,eu-de,1889,1694,195,IBM 0512 MB
ibm,node,512,eu-de,1982,1713,269,IBM 0512 MB
ibm,node,512,eu-de,1894,1685,209,IBM 0512 MB
ibm,node,512,eu-de,1946,1741,205,IBM 0512 MB
ibm,node,512,eu-de,1936,1726,210,IBM 0512 MB
ibm,node,512,eu-de,1946,1749,197,IBM 0512 MB
ibm,node,512,eu-de,1954,1729,225,IBM 0512 MB
ibm,node,512,eu-de,1942,1716,226,IBM 0512 MB
ibm,node,512,eu-de,1916,1693,223,IBM 0512 MB
ibm,node,512,eu-de,1908,1696,212,IBM 0512 MB
ibm,node,512,eu-de,1889,1777,112,IBM 0512 MB
ibm,node,512,eu-de,2504,1578,926,IBM 0512 MB
ibm,node,512,eu-de,1756,1530,226,IBM 0512 MB
ibm,node,512,eu-de,1722,1548,174,IBM 0512 MB
ibm,node,512,eu-de,1714,1539,175,IBM 0512 MB
ibm,node,512,eu-de,1712,1525,187,IBM 0512 MB
ibm,node,512,eu-de,1775,1535,240,IBM 0512 MB
ibm,node,512,eu-de,1704,1534,170,IBM 0512 MB
ibm,node,512,eu-de,1673,1530,143,IBM 0512 MB
ibm,node,512,eu-de,1740,1578,162,IBM 0512 MB
ibm,node,512,eu-de,1710,1553,157,IBM 0512 MB
ibm,node,512,eu-de,2853,1757,1096,IBM 0512 MB
ibm,node,512,eu-de,1885,1694,191,IBM 0512 MB
ibm,node,512,eu-de,1909,1710,199,IBM 0512 MB
ibm,node,512,eu-de,1968,1703,265,IBM 0512 MB
ibm,node,512,eu-de,1931,1682,249,IBM 0512 MB
ibm,node,512,eu-de,1879,1692,187,IBM 0512 MB
ibm,node,512,eu-de,1924,1700,224,IBM 0512 MB
ibm,node,512,eu-de,2068,1669,399,IBM 0512 MB
ibm,node,512,eu-de,1886,1679,207,IBM 0512 MB
ibm,node,512,eu-de,1913,1703,210,IBM 0512 MB
ibm,node,512,eu-de,1874,1679,195,IBM 0512 MB
ibm,node,512,eu-de,1839,1686,153,IBM 0512 MB
ibm,node,512,eu-de,1984,1740,244,IBM 0512 MB
ibm,node,512,eu-de,1881,1701,180,IBM 0512 MB
ibm,node,512,eu-de,1900,1703,197,IBM 0512 MB
ibm,node,512,eu-de,1946,1702,244,IBM 0512 MB
ibm,node,512,eu-de,1872,1714,158,IBM 0512 MB
ibm,node,512,eu-de,1884,1663,221,IBM 0512 MB
ibm,node,512,eu-de,1935,1706,229,IBM 0512 MB
ibm,node,512,eu-de,1805,1706,99,IBM 0512 MB
ibm,node,512,eu-de,1924,1728,196,IBM 0512 MB
ibm,node,512,eu-de,1911,1694,217,IBM 0512 MB
ibm,node,512,eu-de,1947,1726,221,IBM 0512 MB
ibm,node,512,eu-de,1913,1714,199,IBM 0512 MB
ibm,node,512,eu-de,1947,1723,224,IBM 0512 MB
ibm,node,512,eu-de,1875,1723,152,IBM 0512 MB
ibm,node,512,eu-de,2377,1755,622,IBM 0512 MB
ibm,node,512,eu-de,1899,1702,197,IBM 0512 MB
ibm,node,512,eu-de,2454,1745,709,IBM 0512 MB
ibm,node,512,eu-de,1926,1735,191,IBM 0512 MB
ibm,node,512,eu-de,1921,1710,211,IBM 0512 MB
ibm,node,512,eu-de,2017,1702,315,IBM 0512 MB
ibm,node,512,eu-de,1913,1723,190,IBM 0512 MB
ibm,node,512,eu-de,1981,1746,235,IBM 0512 MB
ibm,node,512,eu-de,2151,1737,414,IBM 0512 MB
ibm,node,512,eu-de,1943,1737,206,IBM 0512 MB
ibm,node,512,eu-de,1949,1756,193,IBM 0512 MB
ibm,node,512,eu-de,1924,1720,204,IBM 0512 MB
ibm,node,512,eu-de,1915,1712,203,IBM 0512 MB
ibm,node,512,eu-de,1920,1701,219,IBM 0512 MB
ibm,node,512,eu-de,2426,1714,712,IBM 0512 MB
ibm,node,512,eu-de,1904,1718,186,IBM 0512 MB
ibm,node,512,eu-de,1920,1709,211,IBM 0512 MB
ibm,node,512,eu-de,1847,1698,149,IBM 0512 MB
ibm,node,512,eu-de,1915,1696,219,IBM 0512 MB
ibm,node,512,eu-de,1856,1701,155,IBM 0512 MB
ibm,node,512,eu-de,1917,1718,199,IBM 0512 MB
ibm,node,512,eu-de,1814,1669,145,IBM 0512 MB
ibm,node,512,eu-de,1921,1727,194,IBM 0512 MB
ibm,node,512,eu-de,1915,1688,227,IBM 0512 MB
ibm,node,512,eu-de,1894,1700,194,IBM 0512 MB
ibm,node,512,eu-de,1923,1717,206,IBM 0512 MB
ibm,node,512,eu-de,1894,1697,197,IBM 0512 MB
ibm,node,512,eu-de,2260,1683,577,IBM 0512 MB
ibm,node,512,eu-de,1890,1680,210,IBM 0512 MB
ibm,node,512,eu-de,1874,1676,198,IBM 0512 MB
ibm,node,512,eu-de,2259,1744,515,IBM 0512 MB
ibm,node,512,eu-de,2147,1704,443,IBM 0512 MB
ibm,node,512,eu-de,1900,1696,204,IBM 0512 MB
ibm,node,512,eu-de,1889,1688,201,IBM 0512 MB
ibm,node,512,eu-de,1984,1707,277,IBM 0512 MB
ibm,node,512,eu-de,2286,1697,589,IBM 0512 MB
ibm,node,1024,eu-de,2173,1739,434,IBM 1024 MB
ibm,node,1024,eu-de,1869,1714,155,IBM 1024 MB
ibm,node,1024,eu-de,2451,1734,717,IBM 1024 MB
ibm,node,1024,eu-de,1872,1723,149,IBM 1024 MB
ibm,node,1024,eu-de,1931,1744,187,IBM 1024 MB
ibm,node,1024,eu-de,1910,1740,170,IBM 1024 MB
ibm,node,1024,eu-de,1934,1731,203,IBM 1024 MB
ibm,node,1024,eu-de,1887,1727,160,IBM 1024 MB
ibm,node,1024,eu-de,1887,1687,200,IBM 1024 MB
ibm,node,1024,eu-de,1927,1704,223,IBM 1024 MB
ibm,node,1024,eu-de,1854,1683,171,IBM 1024 MB
ibm,node,1024,eu-de,2104,1709,395,IBM 1024 MB
ibm,node,1024,eu-de,1908,1708,200,IBM 1024 MB
ibm,node,1024,eu-de,1905,1711,194,IBM 1024 MB
ibm,node,1024,eu-de,1971,1708,263,IBM 1024 MB
ibm,node,1024,eu-de,1891,1688,203,IBM 1024 MB
ibm,node,1024,eu-de,1929,1716,213,IBM 1024 MB
ibm,node,1024,eu-de,1955,1723,232,IBM 1024 MB
ibm,node,1024,eu-de,1919,1686,233,IBM 1024 MB
ibm,node,1024,eu-de,1922,1713,209,IBM 1024 MB
ibm,node,1024,eu-de,2107,1699,408,IBM 1024 MB
ibm,node,1024,eu-de,1916,1714,202,IBM 1024 MB
ibm,node,1024,eu-de,1905,1695,210,IBM 1024 MB
ibm,node,1024,eu-de,2133,1892,241,IBM 1024 MB
ibm,node,1024,eu-de,2507,1562,945,IBM 1024 MB
ibm,node,1024,eu-de,1694,1526,168,IBM 1024 MB
ibm,node,1024,eu-de,1675,1524,151,IBM 1024 MB
ibm,node,1024,eu-de,1719,1523,196,IBM 1024 MB
ibm,node,1024,eu-de,1766,1538,228,IBM 1024 MB
ibm,node,1024,eu-de,1739,1540,199,IBM 1024 MB
ibm,node,1024,eu-de,1759,1549,210,IBM 1024 MB
ibm,node,1024,eu-de,1700,1541,159,IBM 1024 MB
ibm,node,1024,eu-de,1696,1536,160,IBM 1024 MB
ibm,node,1024,eu-de,1776,1559,217,IBM 1024 MB
ibm,node,1024,eu-de,1875,1551,324,IBM 1024 MB
ibm,node,1024,eu-de,1915,1549,366,IBM 1024 MB
ibm,node,1024,eu-de,1675,1523,152,IBM 1024 MB
ibm,node,1024,eu-de,1759,1543,216,IBM 1024 MB
ibm,node,1024,eu-de,1676,1564,112,IBM 1024 MB
ibm,node,1024,eu-de,2760,1719,1041,IBM 1024 MB
ibm,node,1024,eu-de,1696,1538,158,IBM 1024 MB
ibm,node,1024,eu-de,1754,1552,202,IBM 1024 MB
ibm,node,1024,eu-de,1731,1524,207,IBM 1024 MB
ibm,node,1024,eu-de,1740,1543,197,IBM 1024 MB
ibm,node,1024,eu-de,1697,1552,145,IBM 1024 MB
ibm,node,1024,eu-de,1795,1544,251,IBM 1024 MB
ibm,node,1024,eu-de,1782,1546,236,IBM 1024 MB
ibm,node,1024,eu-de,1935,1608,327,IBM 1024 MB
ibm,node,1024,eu-de,1756,1555,201,IBM 1024 MB
ibm,node,1024,eu-de,1759,1548,211,IBM 1024 MB
ibm,node,1024,eu-de,1954,1561,393,IBM 1024 MB
ibm,node,1024,eu-de,1692,1556,136,IBM 1024 MB
ibm,node,1024,eu-de,1968,1543,425,IBM 1024 MB
ibm,node,1024,eu-de,2829,1719,1110,IBM 1024 MB
ibm,node,1024,eu-de,2175,1559,616,IBM 1024 MB
ibm,node,1024,eu-de,1688,1539,149,IBM 1024 MB
ibm,node,1024,eu-de,1958,1749,209,IBM 1024 MB
ibm,node,1024,eu-de,1766,1548,218,IBM 1024 MB
ibm,node,1024,eu-de,1760,1555,205,IBM 1024 MB
ibm,node,1024,eu-de,1964,1666,298,IBM 1024 MB
ibm,node,1024,eu-de,1749,1543,206,IBM 1024 MB
ibm,node,1024,eu-de,1759,1556,203,IBM 1024 MB
ibm,node,1024,eu-de,1727,1566,161,IBM 1024 MB
ibm,node,1024,eu-de,2048,1571,477,IBM 1024 MB
ibm,node,1024,eu-de,1753,1565,188,IBM 1024 MB
ibm,node,1024,eu-de,1798,1565,233,IBM 1024 MB
ibm,node,1024,eu-de,1709,1557,152,IBM 1024 MB
ibm,node,1024,eu-de,2152,1528,624,IBM 1024 MB
ibm,node,1024,eu-de,1764,1549,215,IBM 1024 MB
ibm,node,1024,eu-de,1764,1558,206,IBM 1024 MB
ibm,node,1024,eu-de,1752,1546,206,IBM 1024 MB
ibm,node,1024,eu-de,1878,1609,269,IBM 1024 MB
ibm,node,1024,eu-de,2273,1527,746,IBM 1024 MB
ibm,node,1024,eu-de,1742,1540,202,IBM 1024 MB
ibm,node,1024,eu-de,1802,1552,250,IBM 1024 MB
ibm,node,1024,eu-de,1730,1534,196,IBM 1024 MB
ibm,node,1024,eu-de,1759,1568,191,IBM 1024 MB
ibm,node,1024,eu-de,1998,1584,414,IBM 1024 MB
ibm,node,1024,eu-de,1780,1558,222,IBM 1024 MB
ibm,node,1024,eu-de,1748,1551,197,IBM 1024 MB
ibm,node,1024,eu-de,1728,1532,196,IBM 1024 MB
ibm,node,1024,eu-de,1727,1523,204,IBM 1024 MB
ibm,node,1024,eu-de,1742,1539,203,IBM 1024 MB
ibm,node,1024,eu-de,2035,1725,310,IBM 1024 MB
ibm,node,1024,eu-de,1693,1547,146,IBM 1024 MB
ibm,node,1024,eu-de,1779,1545,234,IBM 1024 MB
ibm,node,1024,eu-de,1793,1566,227,IBM 1024 MB
ibm,node,1024,eu-de,1739,1524,215,IBM 1024 MB
ibm,node,1024,eu-de,1762,1527,235,IBM 1024 MB
ibm,node,1024,eu-de,1748,1551,197,IBM 1024 MB
ibm,node,1024,eu-de,1710,1541,169,IBM 1024 MB
ibm,node,1024,eu-de,1792,1526,266,IBM 1024 MB
ibm,node,1024,eu-de,1783,1541,242,IBM 1024 MB
ibm,node,1024,eu-de,1818,1535,283,IBM 1024 MB
ibm,node,1024,eu-de,1732,1540,192,IBM 1024 MB
ibm,node,1024,eu-de,1838,1552,286,IBM 1024 MB
ibm,node,1024,eu-de,2312,1549,763,IBM 1024 MB
ibm,node,1024,eu-de,1927,1546,381,IBM 1024 MB
ibm,node,1024,eu-de,1766,1543,223,IBM 1024 MB
ibm,node,1024,eu-de,2877,1731,1146,IBM 1024 MB
ibm,node,2048,eu-de,1932,1711,221,IBM 2048 MB
ibm,node,2048,eu-de,1928,1707,221,IBM 2048 MB
ibm,node,2048,eu-de,1937,1705,232,IBM 2048 MB
ibm,node,2048,eu-de,1854,1699,155,IBM 2048 MB
ibm,node,2048,eu-de,1909,1689,220,IBM 2048 MB
ibm,node,2048,eu-de,1914,1716,198,IBM 2048 MB
ibm,node,2048,eu-de,1877,1665,212,IBM 2048 MB
ibm,node,2048,eu-de,1889,1677,212,IBM 2048 MB
ibm,node,2048,eu-de,1866,1676,190,IBM 2048 MB
ibm,node,2048,eu-de,2038,1687,351,IBM 2048 MB
ibm,node,2048,eu-de,1927,1704,223,IBM 2048 MB
ibm,node,2048,eu-de,1920,1697,223,IBM 2048 MB
ibm,node,2048,eu-de,1917,1711,206,IBM 2048 MB
ibm,node,2048,eu-de,1912,1685,227,IBM 2048 MB
ibm,node,2048,eu-de,1907,1693,214,IBM 2048 MB
ibm,node,2048,eu-de,1946,1706,240,IBM 2048 MB
ibm,node,2048,eu-de,1887,1688,199,IBM 2048 MB
ibm,node,2048,eu-de,1907,1694,213,IBM 2048 MB
ibm,node,2048,eu-de,1879,1681,198,IBM 2048 MB
ibm,node,2048,eu-de,2388,1675,713,IBM 2048 MB
ibm,node,2048,eu-de,1916,1692,224,IBM 2048 MB
ibm,node,2048,eu-de,1894,1707,187,IBM 2048 MB
ibm,node,2048,eu-de,1912,1692,220,IBM 2048 MB
ibm,node,2048,eu-de,1911,1698,213,IBM 2048 MB
ibm,node,2048,eu-de,1887,1674,213,IBM 2048 MB
ibm,node,2048,eu-de,2142,1679,463,IBM 2048 MB
ibm,node,2048,eu-de,1894,1696,198,IBM 2048 MB
ibm,node,2048,eu-de,2122,1701,421,IBM 2048 MB
ibm,node,2048,eu-de,1885,1677,208,IBM 2048 MB
ibm,node,2048,eu-de,1928,1711,217,IBM 2048 MB
ibm,node,2048,eu-de,1876,1676,200,IBM 2048 MB
ibm,node,2048,eu-de,1898,1697,201,IBM 2048 MB
ibm,node,2048,eu-de,1971,1699,272,IBM 2048 MB
ibm,node,2048,eu-de,1917,1698,219,IBM 2048 MB
ibm,node,2048,eu-de,1866,1682,184,IBM 2048 MB
ibm,node,2048,eu-de,1840,1697,143,IBM 2048 MB
ibm,node,2048,eu-de,1977,1746,231,IBM 2048 MB
ibm,node,2048,eu-de,1904,1698,206,IBM 2048 MB
ibm,node,2048,eu-de,1882,1685,197,IBM 2048 MB
ibm,node,2048,eu-de,2139,1689,450,IBM 2048 MB
ibm,node,2048,eu-de,1901,1685,216,IBM 2048 MB
ibm,node,2048,eu-de,1919,1707,212,IBM 2048 MB
ibm,node,2048,eu-de,1936,1714,222,IBM 2048 MB
ibm,node,2048,eu-de,1972,1684,288,IBM 2048 MB
ibm,node,2048,eu-de,1896,1692,204,IBM 2048 MB
ibm,node,2048,eu-de,2135,1734,401,IBM 2048 MB
ibm,node,2048,eu-de,1891,1725,166,IBM 2048 MB
ibm,node,2048,eu-de,1910,1704,206,IBM 2048 MB
ibm,node,2048,eu-de,1944,1731,213,IBM 2048 MB
ibm,node,2048,eu-de,1925,1699,226,IBM 2048 MB
ibm,node,2048,eu-de,1860,1687,173,IBM 2048 MB
ibm,node,2048,eu-de,2138,1712,426,IBM 2048 MB
ibm,node,2048,eu-de,1887,1685,202,IBM 2048 MB
ibm,node,2048,eu-de,1921,1702,219,IBM 2048 MB
ibm,node,2048,eu-de,1912,1708,204,IBM 2048 MB
ibm,node,2048,eu-de,1905,1673,232,IBM 2048 MB
ibm,node,2048,eu-de,1917,1688,229,IBM 2048 MB
ibm,node,2048,eu-de,1910,1697,213,IBM 2048 MB
ibm,node,2048,eu-de,1942,1708,234,IBM 2048 MB
ibm,node,2048,eu-de,1854,1663,191,IBM 2048 MB
ibm,node,2048,eu-de,1914,1717,197,IBM 2048 MB
ibm,node,2048,eu-de,2431,1709,722,IBM 2048 MB
ibm,node,2048,eu-de,1948,1713,235,IBM 2048 MB
ibm,node,2048,eu-de,1936,1719,217,IBM 2048 MB
ibm,node,2048,eu-de,1903,1698,205,IBM 2048 MB
ibm,node,2048,eu-de,1941,1695,246,IBM 2048 MB
ibm,node,2048,eu-de,1889,1667,222,IBM 2048 MB
ibm,node,2048,eu-de,1914,1679,235,IBM 2048 MB
ibm,node,2048,eu-de,1891,1676,215,IBM 2048 MB
ibm,node,2048,eu-de,1963,1703,260,IBM 2048 MB
ibm,node,2048,eu-de,1915,1716,199,IBM 2048 MB
ibm,node,2048,eu-de,1981,1688,293,IBM 2048 MB
ibm,node,2048,eu-de,1867,1722,145,IBM 2048 MB
ibm,node,2048,eu-de,2060,1735,325,IBM 2048 MB
ibm,node,2048,eu-de,1873,1724,149,IBM 2048 MB
ibm,node,2048,eu-de,2103,1693,410,IBM 2048 MB
ibm,node,2048,eu-de,1895,1682,213,IBM 2048 MB
ibm,node,2048,eu-de,1890,1678,212,IBM 2048 MB
ibm,node,2048,eu-de,1911,1712,199,IBM 2048 MB
ibm,node,2048,eu-de,1900,1685,215,IBM 2048 MB
ibm,node,2048,eu-de,1895,1690,205,IBM 2048 MB
ibm,node,2048,eu-de,1877,1666,211,IBM 2048 MB
ibm,node,2048,eu-de,1912,1715,197,IBM 2048 MB
ibm,node,2048,eu-de,1902,1697,205,IBM 2048 MB
ibm,node,2048,eu-de,1939,1728,211,IBM 2048 MB
ibm,node,2048,eu-de,1949,1692,257,IBM 2048 MB
ibm,node,2048,eu-de,1913,1700,213,IBM 2048 MB
ibm,node,2048,eu-de,1936,1700,236,IBM 2048 MB
ibm,node,2048,eu-de,1927,1713,214,IBM 2048 MB
ibm,node,2048,eu-de,2168,1710,458,IBM 2048 MB
ibm,node,2048,eu-de,1867,1671,196,IBM 2048 MB
ibm,node,2048,eu-de,1914,1684,230,IBM 2048 MB
ibm,node,2048,eu-de,1881,1676,205,IBM 2048 MB
ibm,node,2048,eu-de,1930,1694,236,IBM 2048 MB
ibm,node,2048,eu-de,1895,1699,196,IBM 2048 MB
ibm,node,2048,eu-de,2106,1671,435,IBM 2048 MB
ibm,node,2048,eu-de,1858,1662,196,IBM 2048 MB
ibm,node,2048,eu-de,1939,1713,226,IBM 2048 MB
ibm,node,2048,eu-de,2510,1583,927,IBM 2048 MB
ibm,node,2048,eu-de,1781,1572,209,IBM 2048 MB


==> bilder/general_python/data/aws.csv <==
#idx,cloud,runtime,memory_mb,region,total_ms,measured_ms,latency_ms,name
1,aws,python,128,eu-central-1,8287,8040,247,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8248,7887,361,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8051,7904,147,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8004,7827,177,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8064,7892,172,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8082,7912,170,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8103,7921,182,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8039,7868,171,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8093,7939,154,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8125,7896,229,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8054,7912,142,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8068,7896,172,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8072,7937,135,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8041,7899,142,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8068,7919,149,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8083,7919,164,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8082,7925,157,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8075,7883,192,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8058,7922,136,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,7989,7823,166,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8032,7907,125,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,7995,7857,138,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8078,7938,140,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8025,7852,173,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8073,7931,142,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8049,7911,138,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8102,7943,159,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8045,7868,177,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8069,7903,166,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8023,7869,154,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8075,7945,130,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8051,7889,162,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8142,7922,220,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8034,7918,116,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8094,7932,162,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8246,7844,402,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8032,7907,125,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8145,7908,237,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8128,7965,163,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8077,7898,179,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8069,7945,124,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8001,7864,137,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8064,7926,138,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8043,7909,134,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8079,7930,149,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8149,7859,290,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8159,8007,152,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8081,7892,189,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8095,7939,156,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8029,7861,168,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8220,7963,257,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8052,7862,190,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8095,7889,206,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8010,7849,161,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8091,7922,169,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8185,7904,281,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8084,7919,165,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8115,7887,228,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8084,7923,161,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8037,7877,160,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8139,7963,176,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8050,7902,148,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8094,7940,154,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8050,7875,175,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8096,7933,163,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8047,7881,166,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8091,7943,148,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8031,7872,159,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8127,7964,163,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,7985,7850,135,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8153,7977,176,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8044,7879,165,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8093,7877,216,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8063,7920,143,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8142,7966,176,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8019,7867,152,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8131,7978,153,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,7994,7809,185,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8218,7904,314,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8019,7856,163,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8496,7992,504,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8070,7850,220,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8092,7956,136,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8020,7855,165,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8066,7887,179,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8037,7917,120,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8086,7898,188,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,7977,7817,160,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8082,7924,158,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8031,7870,161,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8042,7886,156,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8038,7863,175,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8055,7869,186,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8045,7865,180,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8135,7946,189,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,7998,7857,141,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8027,7905,122,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8079,7898,181,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8101,7905,196,AWS 128 MB,128 MB
1,aws,python,128,eu-central-1,8041,7868,173,AWS 128 MB,128 MB
2,aws,python,256,eu-central-1,4073,3911,162,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4038,3902,136,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4036,3933,103,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4032,3914,118,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4127,4015,112,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4046,3938,108,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4045,3941,104,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4087,3945,142,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4066,3927,139,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4136,4005,131,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4059,3920,139,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4059,3926,133,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4038,3941,97,AWS 256 MB ,256 MB
2,aws,python,256,eu-central-1,4056,3928,128,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4121,4014,107,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4056,3903,153,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4349,3924,425,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4381,3913,468,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4042,3920,122,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4099,3964,135,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4054,3939,115,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4048,3904,144,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4051,3918,133,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4044,3899,145,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4100,3967,133,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4083,3940,143,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4062,3955,107,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4058,3914,144,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4060,3930,130,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4121,3990,131,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4037,3913,124,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4058,3926,132,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4031,3916,115,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4032,3910,122,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4088,3971,117,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4031,3911,120,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4447,3920,527,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4045,3931,114,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4104,3948,156,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4107,3989,118,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4049,3935,114,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4077,3914,163,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4029,3908,121,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4044,3910,134,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4082,3946,136,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4044,3933,111,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4040,3901,139,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4042,3924,118,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4035,3917,118,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4094,3962,132,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4037,3919,118,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4051,3921,130,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4028,3906,122,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4035,3911,124,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4110,3988,122,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4031,3903,128,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4080,3932,148,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4033,3908,125,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4035,3933,102,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4100,3998,102,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4058,3939,119,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4069,3930,139,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4058,3944,114,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4041,3922,119,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4081,3936,145,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4038,3927,111,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4035,3923,112,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4053,3922,131,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4054,3929,125,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4136,4004,132,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4027,3912,115,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4052,3929,123,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4063,3928,135,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4082,3938,144,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4089,3983,106,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4044,3926,118,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4063,3955,108,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4038,3923,115,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4130,3904,226,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4124,3979,145,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4087,3959,128,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4058,3928,130,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4052,3935,117,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4052,3941,111,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4107,3966,141,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4043,3915,128,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4050,3931,119,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4046,3890,156,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4072,3904,168,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4128,3990,138,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4053,3921,132,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4043,3910,133,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4019,3896,123,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4041,3938,103,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4095,3976,119,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4040,3917,123,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4042,3938,104,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4071,3918,153,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4150,3919,231,AWS 256 MB,256 MB
2,aws,python,256,eu-central-1,4124,4017,107,AWS 256 MB,256 MB
3,aws,python,512,eu-central-1,2121,1970,151,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2080,1965,115,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2078,1954,124,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2075,1940,135,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2150,1949,201,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2069,1941,128,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2056,1945,111,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2074,1945,129,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2379,1940,439,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2075,1956,119,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2199,1939,260,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2072,1940,132,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2068,1931,137,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2068,1948,120,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2068,1945,123,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2411,1947,464,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2062,1958,104,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2083,1947,136,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2093,1954,139,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2066,1950,116,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2050,1933,117,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2075,1942,133,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2062,1938,124,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2101,1949,152,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2074,1947,127,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2073,1932,141,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2070,1955,115,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2094,1973,121,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2067,1946,121,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2069,1960,109,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2069,1940,129,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2068,1933,135,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2097,1947,150,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2081,1939,142,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2080,1947,133,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2066,1952,114,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2079,1957,122,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2077,1962,115,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2078,1944,134,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2075,1960,115,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2075,1960,115,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2074,1961,113,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2069,1942,127,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2069,1956,113,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2072,1955,117,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2071,1946,125,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2082,1950,132,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2084,1948,136,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2066,1940,126,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2067,1959,108,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2061,1946,115,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2043,1947,96,AWS 512 MB ,512 MB
3,aws,python,512,eu-central-1,2218,1952,266,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2062,1944,118,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2062,1947,115,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2061,1959,102,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2064,1946,118,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2080,1945,135,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2079,1951,128,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2113,1946,167,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2057,1947,110,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2492,1955,537,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2062,1937,125,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2085,1959,126,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2378,1960,418,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2074,1943,131,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2103,1944,159,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2061,1936,125,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2074,1942,132,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2062,1940,122,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2065,1955,110,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2070,1935,135,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2277,1959,318,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2078,1940,138,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2054,1942,112,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2066,1929,137,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2076,1958,118,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2051,1955,96,AWS 512 MB ,512 MB
3,aws,python,512,eu-central-1,2495,1942,553,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2059,1953,106,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2064,1955,109,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2067,1933,134,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2087,1947,140,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2006,1950,56,AWS 512 MB ,512 MB
3,aws,python,512,eu-central-1,2063,1935,128,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2062,1948,114,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2066,1951,115,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2066,1959,107,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2047,1948,99,AWS 512 MB ,512 MB
3,aws,python,512,eu-central-1,2065,1948,117,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2061,1949,112,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2260,1944,316,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2064,1948,116,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2041,1946,95,AWS 512 MB ,512 MB
3,aws,python,512,eu-central-1,2259,1960,299,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2058,1933,125,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2061,1934,127,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2075,1944,131,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2039,1915,124,AWS 512 MB,512 MB
3,aws,python,512,eu-central-1,2286,1959,327,AWS 512 MB,512 MB
4,aws,python,1024,eu-central-1,1341,992,349,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1073,1007,66,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1071,1000,71,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1064,997,67,AWS 1024 MB  , 1024 MB
4,aws,python,1024,eu-central-1,1066,1002,64,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1071,997,74,AWS 1024 MB  , 1024 MB
4,aws,python,1024,eu-central-1,1079,1009,70,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1070,1003,67,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1061,992,69,AWS 1024 MB  , 1024 MB
4,aws,python,1024,eu-central-1,1074,981,93,AWS 1024 MB  , 1024 MB
4,aws,python,1024,eu-central-1,1077,1010,67,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1153,994,159,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1090,1013,77,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1092,1001,91,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1075,999,76,AWS 1024 MB  , 1024 MB
4,aws,python,1024,eu-central-1,1061,1001,60,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1078,997,81,AWS 1024 MB  , 1024 MB
4,aws,python,1024,eu-central-1,1103,1001,102,AWS 1024 MB, 1024 MB
4,aws,python,1024,eu-central-1,1058,994,64,AWS 1024 MB  , 1024 MB
4,aws,python,1024,eu-central-1,1108,1005,103,AWS 1024 MB, 1024 MB
4,aws,python,1024,eu-central-1,1078,1002,76,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1055,996,59,AWS 1024 MB  , 1024 MB
4,aws,python,1024,eu-central-1,1048,998,50,AWS 1024 MB  , 1024 MB
4,aws,python,1024,eu-central-1,1070,999,71,AWS 1024 MB  , 1024 MB
4,aws,python,1024,eu-central-1,1071,998,73,AWS 1024 MB  , 1024 MB
4,aws,python,1024,eu-central-1,1081,1001,80,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1085,1000,85,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1084,1001,83,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1106,1008,98,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1067,1003,64,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1063,1002,61,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1086,1010,76,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1058,996,62,AWS 1024 MB  , 1024 MB
4,aws,python,1024,eu-central-1,1057,993,64,AWS 1024 MB  , 1024 MB
4,aws,python,1024,eu-central-1,1059,997,62,AWS 1024 MB  , 1024 MB
4,aws,python,1024,eu-central-1,1071,997,74,AWS 1024 MB  , 1024 MB
4,aws,python,1024,eu-central-1,1074,1002,72,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1062,1008,54,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1065,999,66,AWS 1024 MB  , 1024 MB
4,aws,python,1024,eu-central-1,1076,1006,70,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1064,1003,61,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1550,1004,546,AWS 1024 MB, 1024 MB
4,aws,python,1024,eu-central-1,1075,1003,72,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1055,993,62,AWS 1024 MB  , 1024 MB
4,aws,python,1024,eu-central-1,1070,998,72,AWS 1024 MB  , 1024 MB
4,aws,python,1024,eu-central-1,1066,993,73,AWS 1024 MB  , 1024 MB
4,aws,python,1024,eu-central-1,1072,990,82,AWS 1024 MB  , 1024 MB
4,aws,python,1024,eu-central-1,1051,994,57,AWS 1024 MB  , 1024 MB
4,aws,python,1024,eu-central-1,1072,1005,67,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1066,1009,57,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1310,1008,302,AWS 1024 MB, 1024 MB
4,aws,python,1024,eu-central-1,1066,999,67,AWS 1024 MB  , 1024 MB
4,aws,python,1024,eu-central-1,1298,999,299,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1066,999,67,AWS 1024 MB  , 1024 MB
4,aws,python,1024,eu-central-1,1081,996,85,AWS 1024 MB  , 1024 MB
4,aws,python,1024,eu-central-1,1061,1001,60,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1080,1003,77,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1077,997,80,AWS 1024 MB  , 1024 MB
4,aws,python,1024,eu-central-1,1057,992,65,AWS 1024 MB  , 1024 MB
4,aws,python,1024,eu-central-1,1065,992,73,AWS 1024 MB  , 1024 MB
4,aws,python,1024,eu-central-1,1075,991,84,AWS 1024 MB  , 1024 MB
4,aws,python,1024,eu-central-1,1056,989,67,AWS 1024 MB  , 1024 MB
4,aws,python,1024,eu-central-1,1050,981,69,AWS 1024 MB  , 1024 MB
4,aws,python,1024,eu-central-1,1073,996,77,AWS 1024 MB  , 1024 MB
4,aws,python,1024,eu-central-1,1055,994,61,AWS 1024 MB  , 1024 MB
4,aws,python,1024,eu-central-1,1069,997,72,AWS 1024 MB  , 1024 MB
4,aws,python,1024,eu-central-1,1070,1000,70,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1066,997,69,AWS 1024 MB  , 1024 MB
4,aws,python,1024,eu-central-1,1085,1007,78,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1082,1003,79,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1405,1000,405,AWS 1024 MB, 1024 MB
4,aws,python,1024,eu-central-1,1086,1020,66,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1540,995,545,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1084,1006,78,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1057,997,60,AWS 1024 MB  , 1024 MB
4,aws,python,1024,eu-central-1,1082,1007,75,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1076,1006,70,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1055,992,63,AWS 1024 MB  , 1024 MB
4,aws,python,1024,eu-central-1,1075,998,77,AWS 1024 MB  , 1024 MB
4,aws,python,1024,eu-central-1,1075,1016,59,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1073,997,76,AWS 1024 MB  , 1024 MB
4,aws,python,1024,eu-central-1,1075,1010,65,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1069,1003,66,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1093,1015,78,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1069,1009,60,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1088,996,92,AWS 1024 MB  , 1024 MB
4,aws,python,1024,eu-central-1,1068,995,73,AWS 1024 MB  , 1024 MB
4,aws,python,1024,eu-central-1,1069,993,76,AWS 1024 MB  , 1024 MB
4,aws,python,1024,eu-central-1,1173,992,181,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1064,991,73,AWS 1024 MB  , 1024 MB
4,aws,python,1024,eu-central-1,1093,1009,84,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1065,1002,63,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1062,1005,57,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1066,999,67,AWS 1024 MB  , 1024 MB
4,aws,python,1024,eu-central-1,1072,1010,62,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1063,1005,58,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1076,992,84,AWS 1024 MB  , 1024 MB
4,aws,python,1024,eu-central-1,1251,1002,249,AWS 1024 MB, 1024 MB
4,aws,python,1024,eu-central-1,1078,1002,76,AWS 1024 MB , 1024 MB
4,aws,python,1024,eu-central-1,1078,1008,70,AWS 1024 MB , 1024 MB
5,aws,python,2048,eu-central-1,651,558,93,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,632,571,61,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,637,565,72,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,620,561,59,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,625,558,67,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,645,557,88,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,617,556,61,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,625,555,70,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,626,558,68,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,683,556,127,AWS 2048 MB  , 2048 MB
5,aws,python,2048,eu-central-1,627,556,71,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,636,555,81,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,620,553,67,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,632,557,75,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,640,562,78,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,651,575,76,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,629,557,72,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,645,574,71,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,618,555,63,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,632,557,75,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,646,555,91,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,628,556,72,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,609,552,57,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,633,555,78,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,632,555,77,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,614,554,60,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,615,557,58,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,616,559,57,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,630,556,74,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,628,555,73,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,631,559,72,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,623,557,66,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,626,556,70,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,635,556,79,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,620,554,66,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,620,553,67,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,628,553,75,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,617,553,64,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,629,553,76,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,645,576,69,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,637,557,80,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,626,555,71,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,624,552,72,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,635,550,85,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,632,554,78,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,614,554,60,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,622,551,71,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,631,555,76,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,631,554,77,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,623,556,67,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,952,554,398,AWS 2048 MB  , 2048 MB
5,aws,python,2048,eu-central-1,624,554,70,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,633,569,64,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,640,553,87,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,615,551,64,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,644,570,74,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,683,590,93,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,637,568,69,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,662,574,88,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,642,573,69,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,644,569,75,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,1105,562,543,AWS 2048 MB , 2048 MB
5,aws,python,2048,eu-central-1,643,573,70,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,657,572,85,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,661,587,74,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,640,571,69,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,627,569,58,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,655,576,79,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,656,571,85,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,664,568,96,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,638,567,71,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,630,571,59,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,640,572,68,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,678,572,106,AWS 2048 MB  , 2048 MB
5,aws,python,2048,eu-central-1,645,574,71,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,671,591,80,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,635,569,66,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,649,573,76,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,639,571,68,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,652,582,70,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,660,565,95,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,653,568,85,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,636,568,68,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,644,584,60,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,650,569,81,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,641,569,72,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,650,573,77,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,643,568,75,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,655,569,86,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,656,572,84,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,623,568,55,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,643,577,66,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,643,585,58,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,654,573,81,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,631,568,63,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,659,572,87,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,656,572,84,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,653,570,83,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,642,572,70,AWS 2048 MB   , 2048 MB
5,aws,python,2048,eu-central-1,649,570,79,AWS 2048 MB   , 2048 MB


==> bilder/general_python/data/azure.csv <==
6,azure,python,1536,westeurope,1601,1226,375,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1575,1391,184,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1375,1246,129,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1342,1205,137,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1350,1197,153,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1382,1224,158,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1321,1205,116,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1457,1198,259,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1561,1389,172,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1413,1264,149,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1418,1288,130,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1324,1191,133,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1392,1243,149,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1405,1172,233,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1403,1213,190,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1532,1270,262,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1341,1167,174,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1448,1271,177,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1399,1188,211,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1362,1205,157,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1439,1280,159,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1464,1227,237,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1429,1249,180,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1422,1239,183,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1405,1261,144,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1386,1216,170,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1388,1216,172,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1374,1213,161,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1647,1407,240,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1330,1210,120,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1438,1272,166,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1426,1229,197,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1405,1196,209,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1345,1194,151,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1614,1406,208,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1678,1229,449,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1337,1206,131,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1554,1335,219,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1391,1212,179,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1387,1203,184,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1363,1197,166,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1345,1200,145,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1366,1219,147,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1394,1221,173,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1519,1353,166,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1421,1281,140,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1475,1304,171,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1421,1235,186,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1420,1207,213,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1590,1378,212,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1481,1312,169,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1767,1548,219,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1434,1231,203,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1696,1506,190,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1764,1451,313,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1551,1330,221,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1490,1310,180,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1881,1663,218,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1802,1448,354,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1578,1381,197,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1414,1213,201,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1665,1435,230,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1630,1370,260,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1467,1299,168,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1414,1262,152,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1917,1764,153,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1361,1211,150,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1525,1353,172,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1419,1204,215,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1370,1222,148,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1414,1190,224,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1377,1210,167,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1411,1275,136,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1533,1361,172,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1563,1314,249,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1361,1209,152,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1436,1204,232,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1318,1194,124,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1425,1231,194,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1412,1209,203,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1914,1343,571,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1538,1246,292,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1467,1220,247,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1416,1183,233,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1397,1203,194,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1375,1219,156,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1409,1213,196,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1515,1300,215,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1414,1216,198,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1450,1268,182,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1387,1179,208,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1372,1191,181,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1348,1192,156,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1352,1189,163,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1406,1272,134,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1443,1230,213,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1425,1225,200,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1355,1195,160,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1410,1167,243,Azure 1536 MB, 1536 MB
6,azure,python,1536,westeurope,1371,1227,144,Azure 1536 MB, 1536 MB


==> bilder/general_python/data/google.csv <==
7,google,python,128,europe-west1,6650,6306,344,Google 128 MB , 128 MB
7,google,python,128,europe-west1,5848,1229,4619,Google 128 MB, 128 MB
7,google,python,128,europe-west1,6758,1872,4886,Google 128 MB, 128 MB
7,google,python,128,europe-west1,6585,1867,4718,Google 128 MB, 128 MB
7,google,python,128,europe-west1,8542,8399,143,Google 128 MB , 128 MB
7,google,python,128,europe-west1,8745,8502,243,Google 128 MB , 128 MB
7,google,python,128,europe-west1,8528,8306,222,Google 128 MB , 128 MB
7,google,python,128,europe-west1,8331,8192,139,Google 128 MB , 128 MB
7,google,python,128,europe-west1,7031,6799,232,Google 128 MB , 128 MB
7,google,python,128,europe-west1,8630,8486,144,Google 128 MB , 128 MB
7,google,python,128,europe-west1,9639,9511,128,Google 128 MB , 128 MB
7,google,python,128,europe-west1,9933,9694,239,Google 128 MB , 128 MB
7,google,python,128,europe-west1,10140,9995,145,Google 128 MB, 128 MB
7,google,python,128,europe-west1,9227,9109,118,Google 128 MB , 128 MB
7,google,python,128,europe-west1,8633,8408,225,Google 128 MB , 128 MB
7,google,python,128,europe-west1,9320,9093,227,Google 128 MB , 128 MB
7,google,python,128,europe-west1,8613,8502,111,Google 128 MB , 128 MB
7,google,python,128,europe-west1,8409,8284,125,Google 128 MB , 128 MB
7,google,python,128,europe-west1,7711,7498,213,Google 128 MB , 128 MB
7,google,python,128,europe-west1,6724,6504,220,Google 128 MB , 128 MB
7,google,python,128,europe-west1,7310,7192,118,Google 128 MB , 128 MB
7,google,python,128,europe-west1,7631,7498,133,Google 128 MB , 128 MB
7,google,python,128,europe-west1,7933,7787,146,Google 128 MB , 128 MB
7,google,python,128,europe-west1,7711,7500,211,Google 128 MB , 128 MB
7,google,python,128,europe-west1,7137,6997,140,Google 128 MB , 128 MB
7,google,python,128,europe-west1,7713,7589,124,Google 128 MB , 128 MB
7,google,python,128,europe-west1,7010,6706,304,Google 128 MB , 128 MB
7,google,python,128,europe-west1,7317,7074,243,Google 128 MB , 128 MB
7,google,python,128,europe-west1,6431,6311,120,Google 128 MB , 128 MB
7,google,python,128,europe-west1,8711,8502,209,Google 128 MB , 128 MB
7,google,python,128,europe-west1,8286,8097,189,Google 128 MB , 128 MB
7,google,python,128,europe-west1,6218,6092,126,Google 128 MB , 128 MB
7,google,python,128,europe-west1,7219,6907,312,Google 128 MB , 128 MB
7,google,python,128,europe-west1,8621,8499,122,Google 128 MB , 128 MB
7,google,python,128,europe-west1,8907,8700,207,Google 128 MB , 128 MB
7,google,python,128,europe-west1,8107,7759,348,Google 128 MB , 128 MB
7,google,python,128,europe-west1,9190,8987,203,Google 128 MB , 128 MB
7,google,python,128,europe-west1,9248,8601,647,Google 128 MB , 128 MB
7,google,python,128,europe-west1,6496,6265,231,Google 128 MB , 128 MB
7,google,python,128,europe-west1,8008,7713,295,Google 128 MB , 128 MB
7,google,python,128,europe-west1,7910,7695,215,Google 128 MB , 128 MB
7,google,python,128,europe-west1,7680,7457,223,Google 128 MB , 128 MB
7,google,python,128,europe-west1,8883,8691,192,Google 128 MB , 128 MB
7,google,python,128,europe-west1,10475,10354,121,Google 128 M, 128 MBB
7,google,python,128,europe-west1,9081,8951,130,Google 128 MB , 128 MB
7,google,python,128,europe-west1,6495,6304,191,Google 128 MB , 128 MB
7,google,python,128,europe-west1,6588,6306,282,Google 128 MB , 128 MB
7,google,python,128,europe-west1,7280,7159,121,Google 128 MB , 128 MB
7,google,python,128,europe-west1,6686,6490,196,Google 128 MB , 128 MB
7,google,python,128,europe-west1,7569,7397,172,Google 128 MB , 128 MB
7,google,python,128,europe-west1,6680,6407,273,Google 128 MB , 128 MB
7,google,python,128,europe-west1,9062,8803,259,Google 128 MB , 128 MB
7,google,python,128,europe-west1,11963,11697,266,Google 128 M, 128 MBB
7,google,python,128,europe-west1,11190,10952,238,Google 128 M, 128 MBB
7,google,python,128,europe-west1,10577,8588,1989,Google 128 M, 128 MBB
7,google,python,128,europe-west1,6585,6307,278,Google 128 MB , 128 MB
7,google,python,128,europe-west1,7463,7338,125,Google 128 MB , 128 MB
7,google,python,128,europe-west1,7287,7103,184,Google 128 MB , 128 MB
7,google,python,128,europe-west1,7371,7193,178,Google 128 MB , 128 MB
7,google,python,128,europe-west1,7152,7039,113,Google 128 MB , 128 MB
7,google,python,128,europe-west1,7367,7240,127,Google 128 MB , 128 MB
7,google,python,128,europe-west1,8347,8238,109,Google 128 MB , 128 MB
7,google,python,128,europe-west1,8141,7909,232,Google 128 MB , 128 MB
7,google,python,128,europe-west1,7349,7204,145,Google 128 MB , 128 MB
7,google,python,128,europe-west1,7223,7094,129,Google 128 MB , 128 MB
7,google,python,128,europe-west1,6555,6411,144,Google 128 MB , 128 MB
7,google,python,128,europe-west1,8042,7914,128,Google 128 MB , 128 MB
7,google,python,128,europe-west1,8928,8798,130,Google 128 MB , 128 MB
7,google,python,128,europe-west1,7826,7562,264,Google 128 MB , 128 MB
7,google,python,128,europe-west1,6545,6427,118,Google 128 MB , 128 MB
7,google,python,128,europe-west1,8230,7977,253,Google 128 MB , 128 MB
7,google,python,128,europe-west1,9217,9004,213,Google 128 MB , 128 MB
7,google,python,128,europe-west1,8222,8104,118,Google 128 MB , 128 MB
7,google,python,128,europe-west1,9024,8898,126,Google 128 MB , 128 MB
7,google,python,128,europe-west1,9720,9501,219,Google 128 MB , 128 MB
7,google,python,128,europe-west1,9013,8878,135,Google 128 MB , 128 MB
7,google,python,128,europe-west1,8213,7909,304,Google 128 MB , 128 MB
7,google,python,128,europe-west1,8125,7990,135,Google 128 MB , 128 MB
7,google,python,128,europe-west1,9125,8581,544,Google 128 MB , 128 MB
7,google,python,128,europe-west1,9220,8994,226,Google 128 MB , 128 MB
7,google,python,128,europe-west1,8599,8398,201,Google 128 MB , 128 MB
7,google,python,128,europe-west1,6435,6221,214,Google 128 MB , 128 MB
7,google,python,128,europe-west1,7414,7294,120,Google 128 MB , 128 MB
7,google,python,128,europe-west1,6719,6597,122,Google 128 MB , 128 MB
7,google,python,128,europe-west1,8699,8410,289,Google 128 MB , 128 MB
7,google,python,128,europe-west1,8606,8479,127,Google 128 MB , 128 MB
7,google,python,128,europe-west1,7209,7009,200,Google 128 MB , 128 MB
7,google,python,128,europe-west1,7614,7492,122,Google 128 MB , 128 MB
7,google,python,128,europe-west1,7388,7188,200,Google 128 MB , 128 MB
7,google,python,128,europe-west1,7414,7097,317,Google 128 MB , 128 MB
7,google,python,128,europe-west1,7195,6998,197,Google 128 MB , 128 MB
7,google,python,128,europe-west1,7118,6902,216,Google 128 MB , 128 MB
7,google,python,128,europe-west1,7429,7217,212,Google 128 MB , 128 MB
7,google,python,128,europe-west1,8015,7810,205,Google 128 MB , 128 MB
7,google,python,128,europe-west1,7022,6897,125,Google 128 MB , 128 MB
7,google,python,128,europe-west1,7795,7602,193,Google 128 MB , 128 MB
7,google,python,128,europe-west1,9300,9179,121,Google 128 MB , 128 MB
7,google,python,128,europe-west1,9089,8890,199,Google 128 MB , 128 MB
7,google,python,128,europe-west1,7354,7214,140,Google 128 MB , 128 MB
7,google,python,128,europe-west1,6502,6212,290,Google 128 MB , 128 MB
8,google,python,256,europe-west1,3295,3178,117,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3177,3008,169,Google 256 MB , 256 MB
8,google,python,256,europe-west1,4176,2893,1283,Google 256 MB, 256 MB
8,google,python,256,europe-west1,3160,3053,107,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3265,3147,118,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3162,3048,114,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3158,3034,124,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3155,2996,159,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3063,2949,114,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3265,3160,105,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3252,3107,145,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3696,3129,567,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3262,3151,111,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3449,3344,105,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3370,3210,160,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3449,3224,225,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3635,3190,445,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3733,3206,527,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3039,2929,110,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3350,3198,152,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3324,3104,220,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3236,3119,117,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3546,3110,436,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3218,3103,115,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3345,3245,100,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3228,3118,110,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3418,3306,112,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3210,3094,116,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3223,3107,116,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3216,3110,106,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3204,3094,110,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3120,3007,113,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3427,3221,206,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3333,3126,207,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3404,3204,200,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3575,3087,488,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3293,3098,195,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3325,3216,109,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3309,3109,200,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3310,3103,207,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3313,3114,199,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3383,3273,110,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3388,3202,186,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3093,2966,127,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3479,3305,174,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3929,3307,622,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3048,2941,107,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3248,3127,121,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3063,2962,101,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3067,2966,101,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3153,3050,103,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3259,3109,150,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3249,3123,126,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3150,3049,101,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3357,3245,112,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3048,2947,101,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3158,3048,110,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3156,3019,137,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3143,2952,191,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3143,3043,100,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3238,3031,207,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3460,3150,310,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3265,3108,157,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3327,3110,217,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3234,3093,141,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3155,3045,110,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3347,3206,141,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3341,3198,143,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3231,3115,116,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3229,3124,105,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3233,3111,122,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3230,3111,119,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3228,3114,114,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3515,3300,215,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3240,3128,112,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3128,3023,105,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3227,3118,109,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3132,3031,101,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3236,3107,129,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3324,3214,110,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3220,3103,117,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3307,3192,115,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3472,3311,161,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3464,3296,168,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3178,3064,114,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3168,3071,97,Google 256 MB  , 256 MB
8,google,python,256,europe-west1,3041,2933,108,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3323,3212,111,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3322,3201,121,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3245,3138,107,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3311,3196,115,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3320,3105,215,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3426,3192,234,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3425,3207,218,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3225,3115,110,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3329,3112,217,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3208,3098,110,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3308,3202,106,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3199,2907,292,Google 256 MB , 256 MB
8,google,python,256,europe-west1,3407,3208,199,Google 256 MB , 256 MB
9,google,python,512,europe-west1,1548,1417,131,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1750,1627,123,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1569,1435,134,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1544,1418,126,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1632,1511,121,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1479,1409,70,Google 512 MB  , 512 MB
9,google,python,512,europe-west1,1453,1391,62,Google 512 MB  , 512 MB
9,google,python,512,europe-west1,1564,1444,120,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1467,1404,63,Google 512 MB  , 512 MB
9,google,python,512,europe-west1,1695,1538,157,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1635,1505,130,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1481,1418,63,Google 512 MB  , 512 MB
9,google,python,512,europe-west1,1585,1460,125,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1656,1526,130,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1628,1424,204,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1658,1534,124,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1650,1523,127,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1645,1532,113,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1470,1389,81,Google 512 MB  , 512 MB
9,google,python,512,europe-west1,1637,1449,188,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1524,1447,77,Google 512 MB  , 512 MB
9,google,python,512,europe-west1,1579,1512,67,Google 512 MB  , 512 MB
9,google,python,512,europe-west1,1690,1544,146,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1827,1629,198,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1419,1318,101,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1650,1511,139,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1672,1525,147,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1582,1443,139,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1487,1427,60,Google 512 MB  , 512 MB
9,google,python,512,europe-west1,1687,1582,105,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1359,1285,74,Google 512 MB  , 512 MB
9,google,python,512,europe-west1,1748,1610,138,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1718,1526,192,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1689,1490,199,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1686,1542,144,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1471,1413,58,Google 512 MB  , 512 MB
9,google,python,512,europe-west1,1643,1503,140,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1798,1620,178,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1540,1471,69,Google 512 MB  , 512 MB
9,google,python,512,europe-west1,1724,1592,132,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1447,1383,64,Google 512 MB  , 512 MB
9,google,python,512,europe-west1,1571,1463,108,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1615,1481,134,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1543,1479,64,Google 512 MB  , 512 MB
9,google,python,512,europe-west1,1417,1351,66,Google 512 MB  , 512 MB
9,google,python,512,europe-west1,1461,1398,63,Google 512 MB  , 512 MB
9,google,python,512,europe-west1,1646,1534,112,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1687,1527,160,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1541,1485,56,Google 512 MB  , 512 MB
9,google,python,512,europe-west1,1539,1430,109,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1630,1557,73,Google 512 MB  , 512 MB
9,google,python,512,europe-west1,1641,1528,113,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1567,1455,112,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1731,1521,210,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1626,1556,70,Google 512 MB  , 512 MB
9,google,python,512,europe-west1,1619,1515,104,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1589,1433,156,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1351,1286,65,Google 512 MB  , 512 MB
9,google,python,512,europe-west1,1539,1427,112,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1407,1329,78,Google 512 MB  , 512 MB
9,google,python,512,europe-west1,1627,1551,76,Google 512 MB  , 512 MB
9,google,python,512,europe-west1,1860,1712,148,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1747,1626,121,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1846,1726,120,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1587,1467,120,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1711,1611,100,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1683,1529,154,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1588,1489,99,Google 512 MB  , 512 MB
9,google,python,512,europe-west1,1532,1474,58,Google 512 MB  , 512 MB
9,google,python,512,europe-west1,2014,1626,388,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1600,1535,65,Google 512 MB  , 512 MB
9,google,python,512,europe-west1,1605,1535,70,Google 512 MB  , 512 MB
9,google,python,512,europe-west1,1961,1540,421,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1722,1610,112,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1698,1626,72,Google 512 MB  , 512 MB
9,google,python,512,europe-west1,1608,1551,57,Google 512 MB  , 512 MB
9,google,python,512,europe-west1,1827,1625,202,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1671,1593,78,Google 512 MB  , 512 MB
9,google,python,512,europe-west1,2082,1591,491,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1689,1621,68,Google 512 MB  , 512 MB
9,google,python,512,europe-west1,1645,1436,209,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1603,1540,63,Google 512 MB  , 512 MB
9,google,python,512,europe-west1,1705,1545,160,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1730,1514,216,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1751,1544,207,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1650,1492,158,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1672,1603,69,Google 512 MB  , 512 MB
9,google,python,512,europe-west1,1600,1530,70,Google 512 MB  , 512 MB
9,google,python,512,europe-west1,1917,1709,208,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1643,1526,117,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1547,1476,71,Google 512 MB  , 512 MB
9,google,python,512,europe-west1,1582,1432,150,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1869,1692,177,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1552,1489,63,Google 512 MB  , 512 MB
9,google,python,512,europe-west1,1663,1532,131,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1560,1433,127,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1470,1335,135,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1521,1396,125,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1635,1510,125,Google 512 MB , 512 MB
9,google,python,512,europe-west1,1460,1334,126,Google 512 MB , 512 MB
9,google,python,1024,europe-west1,1246,845,401,Google 1024 MB, 1024 MB
10,google,python,1024,europe-west1,929,834,95,Google 1024 MB    , 1024 MB
10,google,python,1024,europe-west1,955,861,94,Google 1024 MB    , 1024 MB
10,google,python,1024,europe-west1,942,846,96,Google 1024 MB    , 1024 MB
10,google,python,1024,europe-west1,985,885,100,Google 1024 MB   , 1024 MB
10,google,python,1024,europe-west1,903,816,87,Google 1024 MB    , 1024 MB
10,google,python,1024,europe-west1,863,778,85,Google 1024 MB    , 1024 MB
10,google,python,1024,europe-west1,933,851,82,Google 1024 MB    , 1024 MB
10,google,python,1024,europe-west1,1009,922,87,Google 1024 MB   , 1024 MB
10,google,python,1024,europe-west1,893,811,82,Google 1024 MB    , 1024 MB
10,google,python,1024,europe-west1,909,828,81,Google 1024 MB    , 1024 MB
10,google,python,1024,europe-west1,945,865,80,Google 1024 MB    , 1024 MB
10,google,python,1024,europe-west1,982,910,72,Google 1024 MB    , 1024 MB
10,google,python,1024,europe-west1,994,921,73,Google 1024 MB    , 1024 MB
10,google,python,1024,europe-west1,1045,864,181,Google 1024 MB  , 1024 MB
10,google,python,1024,europe-west1,914,845,69,Google 1024 MB    , 1024 MB
10,google,python,1024,europe-west1,1040,872,168,Google 1024 MB  , 1024 MB
10,google,python,1024,europe-west1,1229,1145,84,Google 1024 MB  , 1024 MB
10,google,python,1024,europe-west1,893,832,61,Google 1024 MB    , 1024 MB
10,google,python,1024,europe-west1,1116,963,153,Google 1024 MB  , 1024 MB
10,google,python,1024,europe-west1,933,778,155,Google 1024 MB   , 1024 MB
10,google,python,1024,europe-west1,2689,746,1943,Google 1024 MB , 1024 MB
10,google,python,1024,europe-west1,921,766,155,Google 1024 MB   , 1024 MB
10,google,python,1024,europe-west1,917,857,60,Google 1024 MB    , 1024 MB
10,google,python,1024,europe-west1,975,822,153,Google 1024 MB   , 1024 MB
10,google,python,1024,europe-west1,1042,900,142,Google 1024 MB  , 1024 MB
10,google,python,1024,europe-west1,1011,861,150,Google 1024 MB  , 1024 MB
10,google,python,1024,europe-west1,969,823,146,Google 1024 MB   , 1024 MB
10,google,python,1024,europe-west1,1367,1155,212,Google 1024 MB , 1024 MB
10,google,python,1024,europe-west1,1426,1307,119,Google 1024 MB , 1024 MB
10,google,python,1024,europe-west1,904,751,153,Google 1024 MB   , 1024 MB
10,google,python,1024,europe-west1,904,847,57,Google 1024 MB    , 1024 MB
10,google,python,1024,europe-west1,914,770,144,Google 1024 MB   , 1024 MB
10,google,python,1024,europe-west1,1059,910,149,Google 1024 MB  , 1024 MB
10,google,python,1024,europe-west1,954,816,138,Google 1024 MB   , 1024 MB
10,google,python,1024,europe-west1,885,751,134,Google 1024 MB   , 1024 MB
10,google,python,1024,europe-west1,1040,906,134,Google 1024 MB  , 1024 MB
10,google,python,1024,europe-west1,962,834,128,Google 1024 MB   , 1024 MB
10,google,python,1024,europe-west1,937,878,59,Google 1024 MB    , 1024 MB
10,google,python,1024,europe-west1,998,873,125,Google 1024 MB   , 1024 MB
10,google,python,1024,europe-west1,987,855,132,Google 1024 MB   , 1024 MB
10,google,python,1024,europe-west1,971,902,69,Google 1024 MB    , 1024 MB
10,google,python,1024,europe-west1,986,867,119,Google 1024 MB   , 1024 MB
10,google,python,1024,europe-west1,1293,1175,118,Google 1024 MB , 1024 MB
10,google,python,1024,europe-west1,947,872,75,Google 1024 MB    , 1024 MB
10,google,python,1024,europe-west1,882,807,75,Google 1024 MB    , 1024 MB
10,google,python,1024,europe-west1,887,814,73,Google 1024 MB    , 1024 MB
10,google,python,1024,europe-west1,996,872,124,Google 1024 MB   , 1024 MB
10,google,python,1024,europe-west1,1013,900,113,Google 1024 MB  , 1024 MB
10,google,python,1024,europe-west1,868,754,114,Google 1024 MB   , 1024 MB
10,google,python,1024,europe-west1,1147,862,285,Google 1024 MB  , 1024 MB
10,google,python,1024,europe-west1,1035,921,114,Google 1024 MB  , 1024 MB
10,google,python,1024,europe-west1,1106,822,284,Google 1024 MB  , 1024 MB
10,google,python,1024,europe-west1,843,770,73,Google 1024 MB    , 1024 MB
10,google,python,1024,europe-west1,950,842,108,Google 1024 MB   , 1024 MB
10,google,python,1024,europe-west1,1019,862,157,Google 1024 MB  , 1024 MB
10,google,python,1024,europe-west1,940,882,58,Google 1024 MB    , 1024 MB
10,google,python,1024,europe-west1,1056,945,111,Google 1024 MB  , 1024 MB
10,google,python,1024,europe-west1,1015,908,107,Google 1024 MB  , 1024 MB
10,google,python,1024,europe-west1,972,870,102,Google 1024 MB   , 1024 MB
10,google,python,1024,europe-west1,867,787,80,Google 1024 MB    , 1024 MB
10,google,python,1024,europe-west1,1025,923,102,Google 1024 MB  , 1024 MB
10,google,python,1024,europe-west1,1028,909,119,Google 1024 MB  , 1024 MB
10,google,python,1024,europe-west1,982,859,123,Google 1024 MB   , 1024 MB
10,google,python,1024,europe-west1,981,865,116,Google 1024 MB   , 1024 MB
10,google,python,1024,europe-west1,852,789,63,Google 1024 MB    , 1024 MB
10,google,python,1024,europe-west1,862,806,56,Google 1024 MB    , 1024 MB
10,google,python,1024,europe-west1,917,849,68,Google 1024 MB    , 1024 MB
10,google,python,1024,europe-west1,869,794,75,Google 1024 MB    , 1024 MB
10,google,python,1024,europe-west1,972,906,66,Google 1024 MB    , 1024 MB
10,google,python,1024,europe-west1,905,834,71,Google 1024 MB    , 1024 MB
10,google,python,1024,europe-west1,1114,1006,108,Google 1024 MB , 1024 MB
10,google,python,1024,europe-west1,973,866,107,Google 1024 MB   , 1024 MB
10,google,python,1024,europe-west1,977,869,108,Google 1024 MB   , 1024 MB
10,google,python,1024,europe-west1,953,892,61,Google 1024 MB    , 1024 MB
10,google,python,1024,europe-west1,1031,933,98,Google 1024 MB   , 1024 MB
10,google,python,1024,europe-west1,799,743,56,Google 1024 MB    , 1024 MB
10,google,python,1024,europe-west1,939,870,69,Google 1024 MB    , 1024 MB
10,google,python,1024,europe-west1,924,826,98,Google 1024 MB    , 1024 MB
10,google,python,1024,europe-west1,1058,987,71,Google 1024 MB   , 1024 MB
10,google,python,1024,europe-west1,1111,1000,111,Google 1024 MB , 1024 MB
10,google,python,1024,europe-west1,1135,1060,75,Google 1024 MB  , 1024 MB
10,google,python,1024,europe-west1,909,842,67,Google 1024 MB    , 1024 MB
10,google,python,1024,europe-west1,1042,977,65,Google 1024 MB   , 1024 MB
10,google,python,1024,europe-west1,1060,966,94,Google 1024 MB   , 1024 MB
10,google,python,1024,europe-west1,954,884,70,Google 1024 MB    , 1024 MB
10,google,python,1024,europe-west1,908,811,97,Google 1024 MB    , 1024 MB
10,google,python,1024,europe-west1,964,872,92,Google 1024 MB    , 1024 MB
10,google,python,1024,europe-west1,917,836,81,Google 1024 MB    , 1024 MB
10,google,python,1024,europe-west1,897,809,88,Google 1024 MB    , 1024 MB
10,google,python,1024,europe-west1,962,868,94,Google 1024 MB    , 1024 MB
10,google,python,1024,europe-west1,936,866,70,Google 1024 MB    , 1024 MB
10,google,python,1024,europe-west1,891,824,67,Google 1024 MB    , 1024 MB
10,google,python,1024,europe-west1,999,899,100,Google 1024 MB   , 1024 MB
10,google,python,1024,europe-west1,992,920,72,Google 1024 MB    , 1024 MB
10,google,python,1024,europe-west1,892,806,86,Google 1024 MB    , 1024 MB
10,google,python,1024,europe-west1,967,881,86,Google 1024 MB    , 1024 MB
10,google,python,1024,europe-west1,932,867,65,Google 1024 MB    , 1024 MB
10,google,python,1024,europe-west1,963,895,68,Google 1024 MB    , 1024 MB
10,google,python,1024,europe-west1,894,834,60,Google 1024 MB    , 1024 MB
11,google,python,2048,europe-west1,773,697,76,Google 2048 MB	, 2048 MB
11,google,python,2048,europe-west1,888,804,84,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,707,637,70,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,773,626,147,Google 2048 MB   , 2048 MB
11,google,python,2048,europe-west1,931,790,141,Google 2048 MB   , 2048 MB
11,google,python,2048,europe-west1,729,663,66,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,768,702,66,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,680,598,82,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,810,679,131,Google 2048 MB   , 2048 MB
11,google,python,2048,europe-west1,685,631,54,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,802,672,130,Google 2048 MB   , 2048 MB
11,google,python,2048,europe-west1,724,645,79,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,845,776,69,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,1064,933,131,Google 2048 MB  , 2048 MB
11,google,python,2048,europe-west1,607,534,73,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,854,732,122,Google 2048 MB   , 2048 MB
11,google,python,2048,europe-west1,777,653,124,Google 2048 MB   , 2048 MB
11,google,python,2048,europe-west1,674,613,61,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,744,677,67,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,775,645,130,Google 2048 MB   , 2048 MB
11,google,python,2048,europe-west1,708,626,82,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,1023,898,125,Google 2048 MB  , 2048 MB
11,google,python,2048,europe-west1,941,877,64,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,716,600,116,Google 2048 MB   , 2048 MB
11,google,python,2048,europe-west1,937,817,120,Google 2048 MB   , 2048 MB
11,google,python,2048,europe-west1,746,676,70,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,787,675,112,Google 2048 MB   , 2048 MB
11,google,python,2048,europe-west1,750,645,105,Google 2048 MB   , 2048 MB
11,google,python,2048,europe-west1,822,719,103,Google 2048 MB   , 2048 MB
11,google,python,2048,europe-west1,788,719,69,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,727,629,98,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,771,676,95,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,778,688,90,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,857,766,91,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,712,631,81,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,748,688,60,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,768,684,84,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,1105,1014,91,Google 2048 MB  , 2048 MB
11,google,python,2048,europe-west1,909,827,82,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,1027,931,96,Google 2048 MB   , 2048 MB
11,google,python,2048,europe-west1,1233,1153,80,Google 2048 MB  , 2048 MB
11,google,python,2048,europe-west1,878,791,87,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,788,720,68,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,782,704,78,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,743,681,62,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,755,669,86,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,837,774,63,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,837,671,166,Google 2048 MB   , 2048 MB
11,google,python,2048,europe-west1,747,689,58,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,955,889,66,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,980,821,159,Google 2048 MB   , 2048 MB
11,google,python,2048,europe-west1,684,624,60,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,745,683,62,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,726,654,72,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,879,735,144,Google 2048 MB   , 2048 MB
11,google,python,2048,europe-west1,681,619,62,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,897,760,137,Google 2048 MB   , 2048 MB
11,google,python,2048,europe-west1,775,716,59,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,846,768,78,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,1135,1054,81,Google 2048 MB  , 2048 MB
11,google,python,2048,europe-west1,1029,897,132,Google 2048 MB  , 2048 MB
11,google,python,2048,europe-west1,3976,1332,2644,Google 2048 MB, 2048 MB
11,google,python,2048,europe-west1,965,890,75,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,959,848,111,Google 2048 MB   , 2048 MB
11,google,python,2048,europe-west1,802,736,66,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,916,829,87,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,912,828,84,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,1137,1064,73,Google 2048 MB  , 2048 MB
11,google,python,2048,europe-west1,935,850,85,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,1025,925,100,Google 2048 MB  , 2048 MB
11,google,python,2048,europe-west1,1045,962,83,Google 2048 MB   , 2048 MB
11,google,python,2048,europe-west1,1267,1166,101,Google 2048 MB , 2048 MB
11,google,python,2048,europe-west1,1344,1275,69,Google 2048 MB  , 2048 MB
11,google,python,2048,europe-west1,1240,1152,88,Google 2048 MB  , 2048 MB
11,google,python,2048,europe-west1,1006,935,71,Google 2048 MB   , 2048 MB
11,google,python,2048,europe-west1,892,812,80,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,829,711,118,Google 2048 MB   , 2048 MB
11,google,python,2048,europe-west1,849,756,93,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,754,658,96,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,764,694,70,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,929,828,101,Google 2048 MB   , 2048 MB
11,google,python,2048,europe-west1,778,682,96,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,726,633,93,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,770,683,87,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,703,613,90,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,823,764,59,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,823,741,82,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,781,694,87,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,782,706,76,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,794,716,78,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,922,854,68,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,711,640,71,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,749,687,62,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,813,729,84,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,696,641,55,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,801,664,137,Google 2048 MB   , 2048 MB
11,google,python,2048,europe-west1,742,674,68,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,839,680,159,Google 2048 MB   , 2048 MB
11,google,python,2048,europe-west1,731,667,64,Google 2048 MB    , 2048 MB
11,google,python,2048,europe-west1,1524,1382,142,Google 2048 MB , 2048 MB


==> bilder/general_python/data/ibm.csv <==
12,ibm,python,128,eu-de,943,680,263,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,803,680,123,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,840,675,165,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,855,677,178,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,873,679,194,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,839,674,165,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,858,697,161,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,859,681,178,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,858,681,177,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,867,677,190,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,830,673,157,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,852,676,176,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,847,672,175,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,851,686,165,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,849,671,178,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,850,685,165,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,854,688,166,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,870,682,188,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,866,674,192,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,867,682,185,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,855,680,175,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,866,695,171,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,784,678,106,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,850,679,171,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,837,676,161,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,851,679,172,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,848,673,175,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,863,690,173,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,857,676,181,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,775,679,96,IBM 128 MB    , 128 MB
12,ibm,python,128,eu-de,844,674,170,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,850,677,173,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,851,677,174,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,845,679,166,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,868,680,188,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,1072,684,388,IBM 128 MB  , 128 MB
12,ibm,python,128,eu-de,848,684,164,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,857,677,180,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,871,678,193,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,852,675,177,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,836,678,158,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,859,685,174,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,834,675,159,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,832,671,161,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,852,680,172,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,852,676,176,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,846,676,170,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,777,676,101,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,876,677,199,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,831,672,159,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,834,674,160,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,838,674,164,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,863,680,183,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,854,681,173,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,819,679,140,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,838,682,156,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,798,675,123,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,857,680,177,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,856,674,182,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,846,681,165,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,1250,678,572,IBM 128 MB  , 128 MB
12,ibm,python,128,eu-de,850,684,166,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,853,677,176,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,832,682,150,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,849,679,170,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,1015,675,340,IBM 128 MB  , 128 MB
12,ibm,python,128,eu-de,831,676,155,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,797,671,126,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,831,671,160,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,865,673,192,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,973,674,299,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,832,681,151,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,835,679,156,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,791,670,121,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,853,677,176,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,842,673,169,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,910,675,235,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,1261,679,582,IBM 128 MB  , 128 MB
12,ibm,python,128,eu-de,869,673,196,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,865,675,190,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,1199,680,519,IBM 128 MB  , 128 MB
12,ibm,python,128,eu-de,873,672,201,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,831,672,159,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,823,678,145,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,840,678,162,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,845,678,167,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,823,679,144,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,844,674,170,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,847,676,171,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,1668,597,1071,IBM 128 MB , 128 MB
12,ibm,python,128,eu-de,844,602,242,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,785,588,197,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,831,590,241,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,778,597,181,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,776,605,171,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,748,589,159,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,687,587,100,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,782,593,189,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,771,591,180,IBM 128 MB   , 128 MB
12,ibm,python,128,eu-de,704,584,120,IBM 128 MB   , 128 MB
13,ibm,python,256,eu-de,839,588,251,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,816,595,221,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,769,604,165,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,768,587,181,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,846,588,258,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,741,584,157,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,747,594,153,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,822,589,233,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,764,594,170,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,737,588,149,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,761,596,165,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,749,590,159,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,752,595,157,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,896,658,238,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,742,592,150,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,756,587,169,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,1110,604,506,IBM 256 MB  , 256 MB
13,ibm,python,256,eu-de,1084,591,493,IBM 256 MB  , 256 MB
13,ibm,python,256,eu-de,752,600,152,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,1237,586,651,IBM 256 MB  , 256 MB
13,ibm,python,256,eu-de,763,585,178,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,763,590,173,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,756,583,173,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,732,587,145,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,736,589,147,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,838,641,197,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,774,592,182,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,756,582,174,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,785,583,202,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,732,586,146,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,742,586,156,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,889,584,305,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,771,595,176,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,737,584,153,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,746,586,160,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,756,592,164,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,741,584,157,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,812,611,201,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,785,603,182,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,760,596,164,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,755,595,160,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,760,613,147,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,743,587,156,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,811,602,209,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,963,590,373,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,744,587,157,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,836,598,238,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,746,579,167,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,739,586,153,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,745,590,155,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,735,587,148,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,741,586,155,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,752,591,161,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,763,588,175,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,788,590,198,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,683,581,102,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,691,588,103,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,765,588,177,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,747,586,161,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,726,581,145,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,747,580,167,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,743,590,153,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,766,585,181,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,690,587,103,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,729,583,146,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,740,583,157,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,727,581,146,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,822,593,229,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,748,589,159,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,722,582,140,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,733,583,150,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,739,582,157,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,735,583,152,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,759,587,172,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,742,589,153,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,806,585,221,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,744,585,159,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,777,586,191,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,734,587,147,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,745,583,162,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,776,594,182,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,756,587,169,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,748,595,153,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,761,588,173,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,762,584,178,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,757,587,170,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,751,590,161,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,754,592,162,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,756,589,167,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,766,586,180,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,680,580,100,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,738,583,155,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,686,580,106,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,736,592,144,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,775,593,182,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,1095,594,501,IBM 256 MB  , 256 MB
13,ibm,python,256,eu-de,814,663,151,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,750,594,156,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,860,589,271,IBM 256 MB   , 256 MB
13,ibm,python,256,eu-de,736,589,147,IBM 256 MB   , 256 MB
14,ibm,python,512,eu-de,783,588,195,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,819,591,228,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,713,599,114,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,912,626,286,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,763,598,165,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,810,590,220,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,768,596,172,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,749,588,161,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,727,586,141,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,759,591,168,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,731,591,140,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,737,585,152,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,699,586,113,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,747,587,160,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,728,587,141,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,1017,676,341,IBM 512 MB  , 512 MB
14,ibm,python,512,eu-de,763,613,150,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,831,588,243,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,781,581,200,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,749,593,156,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,739,584,155,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,735,587,148,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,753,593,160,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,752,594,158,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,738,593,145,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,733,586,147,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,794,595,199,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,822,626,196,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,899,606,293,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,761,590,171,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,771,586,185,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,755,597,158,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,766,585,181,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,766,584,182,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,744,593,151,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,733,591,142,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,745,588,157,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,740,591,149,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,728,583,145,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,923,671,252,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,753,602,151,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,777,597,180,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,746,593,153,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,761,591,170,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,778,593,185,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,746,589,157,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,705,588,117,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,757,588,169,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,696,587,109,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,870,588,282,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,852,581,271,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,889,632,257,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,913,593,320,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,829,592,237,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,805,586,219,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,695,595,100,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,950,586,364,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,831,586,245,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,744,584,160,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,746,588,158,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,698,588,110,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,756,591,165,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,769,585,184,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,794,615,179,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,774,600,174,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,741,592,149,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,780,585,195,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,767,596,171,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,741,588,153,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,771,598,173,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,673,583,90,IBM 512 MB    , 512 MB
14,ibm,python,512,eu-de,753,595,158,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,938,585,353,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,729,587,142,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,753,577,176,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,714,598,116,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,766,592,174,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,772,602,170,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,1171,591,580,IBM 512 MB  , 512 MB
14,ibm,python,512,eu-de,752,586,166,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,1022,586,436,IBM 512 MB  , 512 MB
14,ibm,python,512,eu-de,684,589,95,IBM 512 MB    , 512 MB
14,ibm,python,512,eu-de,754,586,168,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,725,600,125,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,698,589,109,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,685,588,97,IBM 512 MB    , 512 MB
14,ibm,python,512,eu-de,725,584,141,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,749,585,164,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,831,596,235,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,768,589,179,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,718,581,137,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,758,589,169,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,754,586,168,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,749,582,167,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,755,589,166,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,744,592,152,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,745,587,158,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,711,595,116,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,743,590,153,IBM 512 MB   , 512 MB
14,ibm,python,512,eu-de,714,590,124,IBM 512 MB   , 512 MB
15,ibm,python,1024,eu-de,1064,624,440,IBM 1024 MB  , 1024 MB
15,ibm,python,1024,eu-de,752,624,128,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,1318,598,720,IBM 1024 MB  , 1024 MB
15,ibm,python,1024,eu-de,705,596,109,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,745,600,145,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,753,603,150,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,702,605,97,IBM 1024 MB    , 1024 MB
15,ibm,python,1024,eu-de,774,604,170,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,844,599,245,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,760,598,162,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,757,609,148,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,844,608,236,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,766,606,160,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,786,603,183,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,840,614,226,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,752,600,152,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,748,603,145,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,789,600,189,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,758,598,160,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,751,598,153,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,768,604,164,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,745,604,141,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,751,593,158,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,945,625,320,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,760,601,159,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,737,599,138,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,756,606,150,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,771,604,167,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,771,601,170,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,691,601,90,IBM 1024 MB    , 1024 MB
15,ibm,python,1024,eu-de,748,599,149,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,759,607,152,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,757,602,155,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,747,600,147,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,752,602,150,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,912,630,282,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,757,598,159,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,764,600,164,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,692,595,97,IBM 1024 MB    , 1024 MB
15,ibm,python,1024,eu-de,750,599,151,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,752,609,143,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,753,596,157,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,769,611,158,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,740,596,144,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,769,601,168,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,799,600,199,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,766,594,172,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,861,640,221,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,798,607,191,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,782,598,184,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,1076,597,479,IBM 1024 MB  , 1024 MB
15,ibm,python,1024,eu-de,691,598,93,IBM 1024 MB    , 1024 MB
15,ibm,python,1024,eu-de,762,596,166,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,706,600,106,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,761,609,152,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,1014,608,406,IBM 1024 MB  , 1024 MB
15,ibm,python,1024,eu-de,743,597,146,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,763,600,163,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,754,610,144,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,859,607,252,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,743,597,146,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,764,606,158,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,747,594,153,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,749,597,152,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,748,595,153,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,881,597,284,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,757,598,159,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,773,605,168,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,753,599,154,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,750,598,152,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,766,602,164,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,923,609,314,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,1243,610,633,IBM 1024 MB  , 1024 MB
15,ibm,python,1024,eu-de,761,602,159,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,794,599,195,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,752,600,152,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,754,601,153,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,787,600,187,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,823,599,224,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,762,609,153,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,702,598,104,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,782,600,182,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,747,603,144,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,929,626,303,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,784,611,173,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,769,605,164,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,1290,597,693,IBM 1024 MB  , 1024 MB
15,ibm,python,1024,eu-de,803,607,196,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,842,598,244,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,739,599,140,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,784,598,186,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,818,598,220,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,803,598,205,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,709,608,101,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,712,618,94,IBM 1024 MB    , 1024 MB
15,ibm,python,1024,eu-de,880,652,228,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,775,607,168,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,986,605,381,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,776,606,170,IBM 1024 MB   , 1024 MB
15,ibm,python,1024,eu-de,759,598,161,IBM 1024 MB   , 1024 MB
16,ibm,python,2048,eu-de,769,591,178,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,894,600,294,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,772,591,181,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,789,594,195,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,793,598,195,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,748,605,143,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,742,592,150,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,764,590,174,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,766,592,174,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,748,597,151,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,744,591,153,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,794,604,190,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,743,599,144,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,1074,717,357,IBM 2048 MB, 2048 MB
16,ibm,python,2048,eu-de,752,604,148,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,705,602,103,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,735,595,140,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,755,602,153,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,756,597,159,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,804,602,202,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,766,591,175,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,746,598,148,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,741,592,149,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,760,597,163,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,733,590,143,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,1056,695,361,IBM 2048 MB, 2048 MB
16,ibm,python,2048,eu-de,802,594,208,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,750,595,155,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,753,591,162,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,776,601,175,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,757,599,158,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,754,598,156,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,766,593,173,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,752,594,158,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,735,587,148,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,756,600,156,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,775,590,185,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,908,642,266,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,743,598,145,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,751,600,151,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,759,591,168,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,744,599,145,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,751,589,162,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,811,593,218,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,751,592,159,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,818,594,224,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,749,591,158,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,767,604,163,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,691,591,100,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,908,596,312,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,948,599,349,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,758,592,166,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,686,595,91,IBM 2048 MB  , 2048 MB
16,ibm,python,2048,eu-de,767,606,161,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,771,593,178,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,742,590,152,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,791,595,196,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,762,597,165,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,765,597,168,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,737,597,140,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,734,593,141,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,1462,693,769,IBM 2048 MB, 2048 MB
16,ibm,python,2048,eu-de,768,592,176,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,817,607,210,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,746,592,154,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,788,595,193,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,750,592,158,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,770,590,180,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,706,594,112,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,750,594,156,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,763,598,165,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,764,600,164,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,746,593,153,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,1100,727,373,IBM 2048 MB, 2048 MB
16,ibm,python,2048,eu-de,750,590,160,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,750,603,147,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,764,594,170,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,769,611,158,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,754,600,154,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,748,599,149,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,749,592,157,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,750,598,152,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,749,599,150,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,749,605,144,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,762,593,169,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,882,668,214,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,770,603,167,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,768,604,164,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,721,606,115,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,757,596,161,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,743,590,153,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,762,603,159,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,705,599,106,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,786,600,186,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,746,591,155,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,838,603,235,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,746,598,148,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,986,699,287,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,752,596,156,IBM 2048 MB , 2048 MB
16,ibm,python,2048,eu-de,1279,568,711,IBM 2048 MB, 2048 MB

==> bilder/general_python/raw_general_python.csv <==
cloud,runtime,memory_mb,region,total_ms,measured_ms,latency_ms,name
aws,python,128,eu-central-1,8287,8040,247,AWS 0128 MB
aws,python,128,eu-central-1,8248,7887,361,AWS 0128 MB
aws,python,128,eu-central-1,8051,7904,147,AWS 0128 MB
aws,python,128,eu-central-1,8004,7827,177,AWS 0128 MB
aws,python,128,eu-central-1,8064,7892,172,AWS 0128 MB
aws,python,128,eu-central-1,8082,7912,170,AWS 0128 MB
aws,python,128,eu-central-1,8103,7921,182,AWS 0128 MB
aws,python,128,eu-central-1,8039,7868,171,AWS 0128 MB
aws,python,128,eu-central-1,8093,7939,154,AWS 0128 MB
aws,python,128,eu-central-1,8125,7896,229,AWS 0128 MB
aws,python,128,eu-central-1,8054,7912,142,AWS 0128 MB
aws,python,128,eu-central-1,8068,7896,172,AWS 0128 MB
aws,python,128,eu-central-1,8072,7937,135,AWS 0128 MB
aws,python,128,eu-central-1,8041,7899,142,AWS 0128 MB
aws,python,128,eu-central-1,8068,7919,149,AWS 0128 MB
aws,python,128,eu-central-1,8083,7919,164,AWS 0128 MB
aws,python,128,eu-central-1,8082,7925,157,AWS 0128 MB
aws,python,128,eu-central-1,8075,7883,192,AWS 0128 MB
aws,python,128,eu-central-1,8058,7922,136,AWS 0128 MB
aws,python,128,eu-central-1,7989,7823,166,AWS 0128 MB
aws,python,128,eu-central-1,8032,7907,125,AWS 0128 MB
aws,python,128,eu-central-1,7995,7857,138,AWS 0128 MB
aws,python,128,eu-central-1,8078,7938,140,AWS 0128 MB
aws,python,128,eu-central-1,8025,7852,173,AWS 0128 MB
aws,python,128,eu-central-1,8073,7931,142,AWS 0128 MB
aws,python,128,eu-central-1,8049,7911,138,AWS 0128 MB
aws,python,128,eu-central-1,8102,7943,159,AWS 0128 MB
aws,python,128,eu-central-1,8045,7868,177,AWS 0128 MB
aws,python,128,eu-central-1,8069,7903,166,AWS 0128 MB
aws,python,128,eu-central-1,8023,7869,154,AWS 0128 MB
aws,python,128,eu-central-1,8075,7945,130,AWS 0128 MB
aws,python,128,eu-central-1,8051,7889,162,AWS 0128 MB
aws,python,128,eu-central-1,8142,7922,220,AWS 0128 MB
aws,python,128,eu-central-1,8034,7918,116,AWS 0128 MB
aws,python,128,eu-central-1,8094,7932,162,AWS 0128 MB
aws,python,128,eu-central-1,8246,7844,402,AWS 0128 MB
aws,python,128,eu-central-1,8032,7907,125,AWS 0128 MB
aws,python,128,eu-central-1,8145,7908,237,AWS 0128 MB
aws,python,128,eu-central-1,8128,7965,163,AWS 0128 MB
aws,python,128,eu-central-1,8077,7898,179,AWS 0128 MB
aws,python,128,eu-central-1,8069,7945,124,AWS 0128 MB
aws,python,128,eu-central-1,8001,7864,137,AWS 0128 MB
aws,python,128,eu-central-1,8064,7926,138,AWS 0128 MB
aws,python,128,eu-central-1,8043,7909,134,AWS 0128 MB
aws,python,128,eu-central-1,8079,7930,149,AWS 0128 MB
aws,python,128,eu-central-1,8149,7859,290,AWS 0128 MB
aws,python,128,eu-central-1,8159,8007,152,AWS 0128 MB
aws,python,128,eu-central-1,8081,7892,189,AWS 0128 MB
aws,python,128,eu-central-1,8095,7939,156,AWS 0128 MB
aws,python,128,eu-central-1,8029,7861,168,AWS 0128 MB
aws,python,128,eu-central-1,8220,7963,257,AWS 0128 MB
aws,python,128,eu-central-1,8052,7862,190,AWS 0128 MB
aws,python,128,eu-central-1,8095,7889,206,AWS 0128 MB
aws,python,128,eu-central-1,8010,7849,161,AWS 0128 MB
aws,python,128,eu-central-1,8091,7922,169,AWS 0128 MB
aws,python,128,eu-central-1,8185,7904,281,AWS 0128 MB
aws,python,128,eu-central-1,8084,7919,165,AWS 0128 MB
aws,python,128,eu-central-1,8115,7887,228,AWS 0128 MB
aws,python,128,eu-central-1,8084,7923,161,AWS 0128 MB
aws,python,128,eu-central-1,8037,7877,160,AWS 0128 MB
aws,python,128,eu-central-1,8139,7963,176,AWS 0128 MB
aws,python,128,eu-central-1,8050,7902,148,AWS 0128 MB
aws,python,128,eu-central-1,8094,7940,154,AWS 0128 MB
aws,python,128,eu-central-1,8050,7875,175,AWS 0128 MB
aws,python,128,eu-central-1,8096,7933,163,AWS 0128 MB
aws,python,128,eu-central-1,8047,7881,166,AWS 0128 MB
aws,python,128,eu-central-1,8091,7943,148,AWS 0128 MB
aws,python,128,eu-central-1,8031,7872,159,AWS 0128 MB
aws,python,128,eu-central-1,8127,7964,163,AWS 0128 MB
aws,python,128,eu-central-1,7985,7850,135,AWS 0128 MB
aws,python,128,eu-central-1,8153,7977,176,AWS 0128 MB
aws,python,128,eu-central-1,8044,7879,165,AWS 0128 MB
aws,python,128,eu-central-1,8093,7877,216,AWS 0128 MB
aws,python,128,eu-central-1,8063,7920,143,AWS 0128 MB
aws,python,128,eu-central-1,8142,7966,176,AWS 0128 MB
aws,python,128,eu-central-1,8019,7867,152,AWS 0128 MB
aws,python,128,eu-central-1,8131,7978,153,AWS 0128 MB
aws,python,128,eu-central-1,7994,7809,185,AWS 0128 MB
aws,python,128,eu-central-1,8218,7904,314,AWS 0128 MB
aws,python,128,eu-central-1,8019,7856,163,AWS 0128 MB
aws,python,128,eu-central-1,8496,7992,504,AWS 0128 MB
aws,python,128,eu-central-1,8070,7850,220,AWS 0128 MB
aws,python,128,eu-central-1,8092,7956,136,AWS 0128 MB
aws,python,128,eu-central-1,8020,7855,165,AWS 0128 MB
aws,python,128,eu-central-1,8066,7887,179,AWS 0128 MB
aws,python,128,eu-central-1,8037,7917,120,AWS 0128 MB
aws,python,128,eu-central-1,8086,7898,188,AWS 0128 MB
aws,python,128,eu-central-1,7977,7817,160,AWS 0128 MB
aws,python,128,eu-central-1,8082,7924,158,AWS 0128 MB
aws,python,128,eu-central-1,8031,7870,161,AWS 0128 MB
aws,python,128,eu-central-1,8042,7886,156,AWS 0128 MB
aws,python,128,eu-central-1,8038,7863,175,AWS 0128 MB
aws,python,128,eu-central-1,8055,7869,186,AWS 0128 MB
aws,python,128,eu-central-1,8045,7865,180,AWS 0128 MB
aws,python,128,eu-central-1,8135,7946,189,AWS 0128 MB
aws,python,128,eu-central-1,7998,7857,141,AWS 0128 MB
aws,python,128,eu-central-1,8027,7905,122,AWS 0128 MB
aws,python,128,eu-central-1,8079,7898,181,AWS 0128 MB
aws,python,128,eu-central-1,8101,7905,196,AWS 0128 MB
aws,python,128,eu-central-1,8041,7868,173,AWS 0128 MB
aws,python,256,eu-central-1,4073,3911,162,AWS 0256 MB
aws,python,256,eu-central-1,4038,3902,136,AWS 0256 MB
aws,python,256,eu-central-1,4036,3933,103,AWS 0256 MB
aws,python,256,eu-central-1,4032,3914,118,AWS 0256 MB
aws,python,256,eu-central-1,4127,4015,112,AWS 0256 MB
aws,python,256,eu-central-1,4046,3938,108,AWS 0256 MB
aws,python,256,eu-central-1,4045,3941,104,AWS 0256 MB
aws,python,256,eu-central-1,4087,3945,142,AWS 0256 MB
aws,python,256,eu-central-1,4066,3927,139,AWS 0256 MB
aws,python,256,eu-central-1,4136,4005,131,AWS 0256 MB
aws,python,256,eu-central-1,4059,3920,139,AWS 0256 MB
aws,python,256,eu-central-1,4059,3926,133,AWS 0256 MB
aws,python,256,eu-central-1,4038,3941,97,AWS 0256 MB
aws,python,256,eu-central-1,4056,3928,128,AWS 0256 MB
aws,python,256,eu-central-1,4121,4014,107,AWS 0256 MB
aws,python,256,eu-central-1,4056,3903,153,AWS 0256 MB
aws,python,256,eu-central-1,4349,3924,425,AWS 0256 MB
aws,python,256,eu-central-1,4381,3913,468,AWS 0256 MB
aws,python,256,eu-central-1,4042,3920,122,AWS 0256 MB
aws,python,256,eu-central-1,4099,3964,135,AWS 0256 MB
aws,python,256,eu-central-1,4054,3939,115,AWS 0256 MB
aws,python,256,eu-central-1,4048,3904,144,AWS 0256 MB
aws,python,256,eu-central-1,4051,3918,133,AWS 0256 MB
aws,python,256,eu-central-1,4044,3899,145,AWS 0256 MB
aws,python,256,eu-central-1,4100,3967,133,AWS 0256 MB
aws,python,256,eu-central-1,4083,3940,143,AWS 0256 MB
aws,python,256,eu-central-1,4062,3955,107,AWS 0256 MB
aws,python,256,eu-central-1,4058,3914,144,AWS 0256 MB
aws,python,256,eu-central-1,4060,3930,130,AWS 0256 MB
aws,python,256,eu-central-1,4121,3990,131,AWS 0256 MB
aws,python,256,eu-central-1,4037,3913,124,AWS 0256 MB
aws,python,256,eu-central-1,4058,3926,132,AWS 0256 MB
aws,python,256,eu-central-1,4031,3916,115,AWS 0256 MB
aws,python,256,eu-central-1,4032,3910,122,AWS 0256 MB
aws,python,256,eu-central-1,4088,3971,117,AWS 0256 MB
aws,python,256,eu-central-1,4031,3911,120,AWS 0256 MB
aws,python,256,eu-central-1,4447,3920,527,AWS 0256 MB
aws,python,256,eu-central-1,4045,3931,114,AWS 0256 MB
aws,python,256,eu-central-1,4104,3948,156,AWS 0256 MB
aws,python,256,eu-central-1,4107,3989,118,AWS 0256 MB
aws,python,256,eu-central-1,4049,3935,114,AWS 0256 MB
aws,python,256,eu-central-1,4077,3914,163,AWS 0256 MB
aws,python,256,eu-central-1,4029,3908,121,AWS 0256 MB
aws,python,256,eu-central-1,4044,3910,134,AWS 0256 MB
aws,python,256,eu-central-1,4082,3946,136,AWS 0256 MB
aws,python,256,eu-central-1,4044,3933,111,AWS 0256 MB
aws,python,256,eu-central-1,4040,3901,139,AWS 0256 MB
aws,python,256,eu-central-1,4042,3924,118,AWS 0256 MB
aws,python,256,eu-central-1,4035,3917,118,AWS 0256 MB
aws,python,256,eu-central-1,4094,3962,132,AWS 0256 MB
aws,python,256,eu-central-1,4037,3919,118,AWS 0256 MB
aws,python,256,eu-central-1,4051,3921,130,AWS 0256 MB
aws,python,256,eu-central-1,4028,3906,122,AWS 0256 MB
aws,python,256,eu-central-1,4035,3911,124,AWS 0256 MB
aws,python,256,eu-central-1,4110,3988,122,AWS 0256 MB
aws,python,256,eu-central-1,4031,3903,128,AWS 0256 MB
aws,python,256,eu-central-1,4080,3932,148,AWS 0256 MB
aws,python,256,eu-central-1,4033,3908,125,AWS 0256 MB
aws,python,256,eu-central-1,4035,3933,102,AWS 0256 MB
aws,python,256,eu-central-1,4100,3998,102,AWS 0256 MB
aws,python,256,eu-central-1,4058,3939,119,AWS 0256 MB
aws,python,256,eu-central-1,4069,3930,139,AWS 0256 MB
aws,python,256,eu-central-1,4058,3944,114,AWS 0256 MB
aws,python,256,eu-central-1,4041,3922,119,AWS 0256 MB
aws,python,256,eu-central-1,4081,3936,145,AWS 0256 MB
aws,python,256,eu-central-1,4038,3927,111,AWS 0256 MB
aws,python,256,eu-central-1,4035,3923,112,AWS 0256 MB
aws,python,256,eu-central-1,4053,3922,131,AWS 0256 MB
aws,python,256,eu-central-1,4054,3929,125,AWS 0256 MB
aws,python,256,eu-central-1,4136,4004,132,AWS 0256 MB
aws,python,256,eu-central-1,4027,3912,115,AWS 0256 MB
aws,python,256,eu-central-1,4052,3929,123,AWS 0256 MB
aws,python,256,eu-central-1,4063,3928,135,AWS 0256 MB
aws,python,256,eu-central-1,4082,3938,144,AWS 0256 MB
aws,python,256,eu-central-1,4089,3983,106,AWS 0256 MB
aws,python,256,eu-central-1,4044,3926,118,AWS 0256 MB
aws,python,256,eu-central-1,4063,3955,108,AWS 0256 MB
aws,python,256,eu-central-1,4038,3923,115,AWS 0256 MB
aws,python,256,eu-central-1,4130,3904,226,AWS 0256 MB
aws,python,256,eu-central-1,4124,3979,145,AWS 0256 MB
aws,python,256,eu-central-1,4087,3959,128,AWS 0256 MB
aws,python,256,eu-central-1,4058,3928,130,AWS 0256 MB
aws,python,256,eu-central-1,4052,3935,117,AWS 0256 MB
aws,python,256,eu-central-1,4052,3941,111,AWS 0256 MB
aws,python,256,eu-central-1,4107,3966,141,AWS 0256 MB
aws,python,256,eu-central-1,4043,3915,128,AWS 0256 MB
aws,python,256,eu-central-1,4050,3931,119,AWS 0256 MB
aws,python,256,eu-central-1,4046,3890,156,AWS 0256 MB
aws,python,256,eu-central-1,4072,3904,168,AWS 0256 MB
aws,python,256,eu-central-1,4128,3990,138,AWS 0256 MB
aws,python,256,eu-central-1,4053,3921,132,AWS 0256 MB
aws,python,256,eu-central-1,4043,3910,133,AWS 0256 MB
aws,python,256,eu-central-1,4019,3896,123,AWS 0256 MB
aws,python,256,eu-central-1,4041,3938,103,AWS 0256 MB
aws,python,256,eu-central-1,4095,3976,119,AWS 0256 MB
aws,python,256,eu-central-1,4040,3917,123,AWS 0256 MB
aws,python,256,eu-central-1,4042,3938,104,AWS 0256 MB
aws,python,256,eu-central-1,4071,3918,153,AWS 0256 MB
aws,python,256,eu-central-1,4150,3919,231,AWS 0256 MB
aws,python,256,eu-central-1,4124,4017,107,AWS 0256 MB
aws,python,512,eu-central-1,2121,1970,151,AWS 0512 MB
aws,python,512,eu-central-1,2080,1965,115,AWS 0512 MB
aws,python,512,eu-central-1,2078,1954,124,AWS 0512 MB
aws,python,512,eu-central-1,2075,1940,135,AWS 0512 MB
aws,python,512,eu-central-1,2150,1949,201,AWS 0512 MB
aws,python,512,eu-central-1,2069,1941,128,AWS 0512 MB
aws,python,512,eu-central-1,2056,1945,111,AWS 0512 MB
aws,python,512,eu-central-1,2074,1945,129,AWS 0512 MB
aws,python,512,eu-central-1,2379,1940,439,AWS 0512 MB
aws,python,512,eu-central-1,2075,1956,119,AWS 0512 MB
aws,python,512,eu-central-1,2199,1939,260,AWS 0512 MB
aws,python,512,eu-central-1,2072,1940,132,AWS 0512 MB
aws,python,512,eu-central-1,2068,1931,137,AWS 0512 MB
aws,python,512,eu-central-1,2068,1948,120,AWS 0512 MB
aws,python,512,eu-central-1,2068,1945,123,AWS 0512 MB
aws,python,512,eu-central-1,2411,1947,464,AWS 0512 MB
aws,python,512,eu-central-1,2062,1958,104,AWS 0512 MB
aws,python,512,eu-central-1,2083,1947,136,AWS 0512 MB
aws,python,512,eu-central-1,2093,1954,139,AWS 0512 MB
aws,python,512,eu-central-1,2066,1950,116,AWS 0512 MB
aws,python,512,eu-central-1,2050,1933,117,AWS 0512 MB
aws,python,512,eu-central-1,2075,1942,133,AWS 0512 MB
aws,python,512,eu-central-1,2062,1938,124,AWS 0512 MB
aws,python,512,eu-central-1,2101,1949,152,AWS 0512 MB
aws,python,512,eu-central-1,2074,1947,127,AWS 0512 MB
aws,python,512,eu-central-1,2073,1932,141,AWS 0512 MB
aws,python,512,eu-central-1,2070,1955,115,AWS 0512 MB
aws,python,512,eu-central-1,2094,1973,121,AWS 0512 MB
aws,python,512,eu-central-1,2067,1946,121,AWS 0512 MB
aws,python,512,eu-central-1,2069,1960,109,AWS 0512 MB
aws,python,512,eu-central-1,2069,1940,129,AWS 0512 MB
aws,python,512,eu-central-1,2068,1933,135,AWS 0512 MB
aws,python,512,eu-central-1,2097,1947,150,AWS 0512 MB
aws,python,512,eu-central-1,2081,1939,142,AWS 0512 MB
aws,python,512,eu-central-1,2080,1947,133,AWS 0512 MB
aws,python,512,eu-central-1,2066,1952,114,AWS 0512 MB
aws,python,512,eu-central-1,2079,1957,122,AWS 0512 MB
aws,python,512,eu-central-1,2077,1962,115,AWS 0512 MB
aws,python,512,eu-central-1,2078,1944,134,AWS 0512 MB
aws,python,512,eu-central-1,2075,1960,115,AWS 0512 MB
aws,python,512,eu-central-1,2075,1960,115,AWS 0512 MB
aws,python,512,eu-central-1,2074,1961,113,AWS 0512 MB
aws,python,512,eu-central-1,2069,1942,127,AWS 0512 MB
aws,python,512,eu-central-1,2069,1956,113,AWS 0512 MB
aws,python,512,eu-central-1,2072,1955,117,AWS 0512 MB
aws,python,512,eu-central-1,2071,1946,125,AWS 0512 MB
aws,python,512,eu-central-1,2082,1950,132,AWS 0512 MB
aws,python,512,eu-central-1,2084,1948,136,AWS 0512 MB
aws,python,512,eu-central-1,2066,1940,126,AWS 0512 MB
aws,python,512,eu-central-1,2067,1959,108,AWS 0512 MB
aws,python,512,eu-central-1,2061,1946,115,AWS 0512 MB
aws,python,512,eu-central-1,2043,1947,96,AWS 0512 MB
aws,python,512,eu-central-1,2218,1952,266,AWS 0512 MB
aws,python,512,eu-central-1,2062,1944,118,AWS 0512 MB
aws,python,512,eu-central-1,2062,1947,115,AWS 0512 MB
aws,python,512,eu-central-1,2061,1959,102,AWS 0512 MB
aws,python,512,eu-central-1,2064,1946,118,AWS 0512 MB
aws,python,512,eu-central-1,2080,1945,135,AWS 0512 MB
aws,python,512,eu-central-1,2079,1951,128,AWS 0512 MB
aws,python,512,eu-central-1,2113,1946,167,AWS 0512 MB
aws,python,512,eu-central-1,2057,1947,110,AWS 0512 MB
aws,python,512,eu-central-1,2492,1955,537,AWS 0512 MB
aws,python,512,eu-central-1,2062,1937,125,AWS 0512 MB
aws,python,512,eu-central-1,2085,1959,126,AWS 0512 MB
aws,python,512,eu-central-1,2378,1960,418,AWS 0512 MB
aws,python,512,eu-central-1,2074,1943,131,AWS 0512 MB
aws,python,512,eu-central-1,2103,1944,159,AWS 0512 MB
aws,python,512,eu-central-1,2061,1936,125,AWS 0512 MB
aws,python,512,eu-central-1,2074,1942,132,AWS 0512 MB
aws,python,512,eu-central-1,2062,1940,122,AWS 0512 MB
aws,python,512,eu-central-1,2065,1955,110,AWS 0512 MB
aws,python,512,eu-central-1,2070,1935,135,AWS 0512 MB
aws,python,512,eu-central-1,2277,1959,318,AWS 0512 MB
aws,python,512,eu-central-1,2078,1940,138,AWS 0512 MB
aws,python,512,eu-central-1,2054,1942,112,AWS 0512 MB
aws,python,512,eu-central-1,2066,1929,137,AWS 0512 MB
aws,python,512,eu-central-1,2076,1958,118,AWS 0512 MB
aws,python,512,eu-central-1,2051,1955,96,AWS 0512 MB
aws,python,512,eu-central-1,2495,1942,553,AWS 0512 MB
aws,python,512,eu-central-1,2059,1953,106,AWS 0512 MB
aws,python,512,eu-central-1,2064,1955,109,AWS 0512 MB
aws,python,512,eu-central-1,2067,1933,134,AWS 0512 MB
aws,python,512,eu-central-1,2087,1947,140,AWS 0512 MB
aws,python,512,eu-central-1,2006,1950,56,AWS 0512 MB
aws,python,512,eu-central-1,2063,1935,128,AWS 0512 MB
aws,python,512,eu-central-1,2062,1948,114,AWS 0512 MB
aws,python,512,eu-central-1,2066,1951,115,AWS 0512 MB
aws,python,512,eu-central-1,2066,1959,107,AWS 0512 MB
aws,python,512,eu-central-1,2047,1948,99,AWS 0512 MB
aws,python,512,eu-central-1,2065,1948,117,AWS 0512 MB
aws,python,512,eu-central-1,2061,1949,112,AWS 0512 MB
aws,python,512,eu-central-1,2260,1944,316,AWS 0512 MB
aws,python,512,eu-central-1,2064,1948,116,AWS 0512 MB
aws,python,512,eu-central-1,2041,1946,95,AWS 0512 MB
aws,python,512,eu-central-1,2259,1960,299,AWS 0512 MB
aws,python,512,eu-central-1,2058,1933,125,AWS 0512 MB
aws,python,512,eu-central-1,2061,1934,127,AWS 0512 MB
aws,python,512,eu-central-1,2075,1944,131,AWS 0512 MB
aws,python,512,eu-central-1,2039,1915,124,AWS 0512 MB
aws,python,512,eu-central-1,2286,1959,327,AWS 0512 MB
aws,python,1024,eu-central-1,1341,992,349,AWS 1024 MB
aws,python,1024,eu-central-1,1073,1007,66,AWS 1024 MB
aws,python,1024,eu-central-1,1071,1000,71,AWS 1024 MB
aws,python,1024,eu-central-1,1064,997,67,AWS 1024 MB
aws,python,1024,eu-central-1,1066,1002,64,AWS 1024 MB
aws,python,1024,eu-central-1,1071,997,74,AWS 1024 MB
aws,python,1024,eu-central-1,1079,1009,70,AWS 1024 MB
aws,python,1024,eu-central-1,1070,1003,67,AWS 1024 MB
aws,python,1024,eu-central-1,1061,992,69,AWS 1024 MB
aws,python,1024,eu-central-1,1074,981,93,AWS 1024 MB
aws,python,1024,eu-central-1,1077,1010,67,AWS 1024 MB
aws,python,1024,eu-central-1,1153,994,159,AWS 1024 MB
aws,python,1024,eu-central-1,1090,1013,77,AWS 1024 MB
aws,python,1024,eu-central-1,1092,1001,91,AWS 1024 MB
aws,python,1024,eu-central-1,1075,999,76,AWS 1024 MB
aws,python,1024,eu-central-1,1061,1001,60,AWS 1024 MB
aws,python,1024,eu-central-1,1078,997,81,AWS 1024 MB
aws,python,1024,eu-central-1,1103,1001,102,AWS 1024 MB
aws,python,1024,eu-central-1,1058,994,64,AWS 1024 MB
aws,python,1024,eu-central-1,1108,1005,103,AWS 1024 MB
aws,python,1024,eu-central-1,1078,1002,76,AWS 1024 MB
aws,python,1024,eu-central-1,1055,996,59,AWS 1024 MB
aws,python,1024,eu-central-1,1048,998,50,AWS 1024 MB
aws,python,1024,eu-central-1,1070,999,71,AWS 1024 MB
aws,python,1024,eu-central-1,1071,998,73,AWS 1024 MB
aws,python,1024,eu-central-1,1081,1001,80,AWS 1024 MB
aws,python,1024,eu-central-1,1085,1000,85,AWS 1024 MB
aws,python,1024,eu-central-1,1084,1001,83,AWS 1024 MB
aws,python,1024,eu-central-1,1106,1008,98,AWS 1024 MB
aws,python,1024,eu-central-1,1067,1003,64,AWS 1024 MB
aws,python,1024,eu-central-1,1063,1002,61,AWS 1024 MB
aws,python,1024,eu-central-1,1086,1010,76,AWS 1024 MB
aws,python,1024,eu-central-1,1058,996,62,AWS 1024 MB
aws,python,1024,eu-central-1,1057,993,64,AWS 1024 MB
aws,python,1024,eu-central-1,1059,997,62,AWS 1024 MB
aws,python,1024,eu-central-1,1071,997,74,AWS 1024 MB
aws,python,1024,eu-central-1,1074,1002,72,AWS 1024 MB
aws,python,1024,eu-central-1,1062,1008,54,AWS 1024 MB
aws,python,1024,eu-central-1,1065,999,66,AWS 1024 MB
aws,python,1024,eu-central-1,1076,1006,70,AWS 1024 MB
aws,python,1024,eu-central-1,1064,1003,61,AWS 1024 MB
aws,python,1024,eu-central-1,1550,1004,546,AWS 1024 MB
aws,python,1024,eu-central-1,1075,1003,72,AWS 1024 MB
aws,python,1024,eu-central-1,1055,993,62,AWS 1024 MB
aws,python,1024,eu-central-1,1070,998,72,AWS 1024 MB
aws,python,1024,eu-central-1,1066,993,73,AWS 1024 MB
aws,python,1024,eu-central-1,1072,990,82,AWS 1024 MB
aws,python,1024,eu-central-1,1051,994,57,AWS 1024 MB
aws,python,1024,eu-central-1,1072,1005,67,AWS 1024 MB
aws,python,1024,eu-central-1,1066,1009,57,AWS 1024 MB
aws,python,1024,eu-central-1,1310,1008,302,AWS 1024 MB
aws,python,1024,eu-central-1,1066,999,67,AWS 1024 MB
aws,python,1024,eu-central-1,1298,999,299,AWS 1024 MB
aws,python,1024,eu-central-1,1066,999,67,AWS 1024 MB
aws,python,1024,eu-central-1,1081,996,85,AWS 1024 MB
aws,python,1024,eu-central-1,1061,1001,60,AWS 1024 MB
aws,python,1024,eu-central-1,1080,1003,77,AWS 1024 MB
aws,python,1024,eu-central-1,1077,997,80,AWS 1024 MB
aws,python,1024,eu-central-1,1057,992,65,AWS 1024 MB
aws,python,1024,eu-central-1,1065,992,73,AWS 1024 MB
aws,python,1024,eu-central-1,1075,991,84,AWS 1024 MB
aws,python,1024,eu-central-1,1056,989,67,AWS 1024 MB
aws,python,1024,eu-central-1,1050,981,69,AWS 1024 MB
aws,python,1024,eu-central-1,1073,996,77,AWS 1024 MB
aws,python,1024,eu-central-1,1055,994,61,AWS 1024 MB
aws,python,1024,eu-central-1,1069,997,72,AWS 1024 MB
aws,python,1024,eu-central-1,1070,1000,70,AWS 1024 MB
aws,python,1024,eu-central-1,1066,997,69,AWS 1024 MB
aws,python,1024,eu-central-1,1085,1007,78,AWS 1024 MB
aws,python,1024,eu-central-1,1082,1003,79,AWS 1024 MB
aws,python,1024,eu-central-1,1405,1000,405,AWS 1024 MB
aws,python,1024,eu-central-1,1086,1020,66,AWS 1024 MB
aws,python,1024,eu-central-1,1540,995,545,AWS 1024 MB
aws,python,1024,eu-central-1,1084,1006,78,AWS 1024 MB
aws,python,1024,eu-central-1,1057,997,60,AWS 1024 MB
aws,python,1024,eu-central-1,1082,1007,75,AWS 1024 MB
aws,python,1024,eu-central-1,1076,1006,70,AWS 1024 MB
aws,python,1024,eu-central-1,1055,992,63,AWS 1024 MB
aws,python,1024,eu-central-1,1075,998,77,AWS 1024 MB
aws,python,1024,eu-central-1,1075,1016,59,AWS 1024 MB
aws,python,1024,eu-central-1,1073,997,76,AWS 1024 MB
aws,python,1024,eu-central-1,1075,1010,65,AWS 1024 MB
aws,python,1024,eu-central-1,1069,1003,66,AWS 1024 MB
aws,python,1024,eu-central-1,1093,1015,78,AWS 1024 MB
aws,python,1024,eu-central-1,1069,1009,60,AWS 1024 MB
aws,python,1024,eu-central-1,1088,996,92,AWS 1024 MB
aws,python,1024,eu-central-1,1068,995,73,AWS 1024 MB
aws,python,1024,eu-central-1,1069,993,76,AWS 1024 MB
aws,python,1024,eu-central-1,1173,992,181,AWS 1024 MB
aws,python,1024,eu-central-1,1064,991,73,AWS 1024 MB
aws,python,1024,eu-central-1,1093,1009,84,AWS 1024 MB
aws,python,1024,eu-central-1,1065,1002,63,AWS 1024 MB
aws,python,1024,eu-central-1,1062,1005,57,AWS 1024 MB
aws,python,1024,eu-central-1,1066,999,67,AWS 1024 MB
aws,python,1024,eu-central-1,1072,1010,62,AWS 1024 MB
aws,python,1024,eu-central-1,1063,1005,58,AWS 1024 MB
aws,python,1024,eu-central-1,1076,992,84,AWS 1024 MB
aws,python,1024,eu-central-1,1251,1002,249,AWS 1024 MB
aws,python,1024,eu-central-1,1078,1002,76,AWS 1024 MB
aws,python,1024,eu-central-1,1078,1008,70,AWS 1024 MB
aws,python,2048,eu-central-1,651,558,93,AWS 2048 MB
aws,python,2048,eu-central-1,632,571,61,AWS 2048 MB
aws,python,2048,eu-central-1,637,565,72,AWS 2048 MB
aws,python,2048,eu-central-1,620,561,59,AWS 2048 MB
aws,python,2048,eu-central-1,625,558,67,AWS 2048 MB
aws,python,2048,eu-central-1,645,557,88,AWS 2048 MB
aws,python,2048,eu-central-1,617,556,61,AWS 2048 MB
aws,python,2048,eu-central-1,625,555,70,AWS 2048 MB
aws,python,2048,eu-central-1,626,558,68,AWS 2048 MB
aws,python,2048,eu-central-1,683,556,127,AWS 2048 MB
aws,python,2048,eu-central-1,627,556,71,AWS 2048 MB
aws,python,2048,eu-central-1,636,555,81,AWS 2048 MB
aws,python,2048,eu-central-1,620,553,67,AWS 2048 MB
aws,python,2048,eu-central-1,632,557,75,AWS 2048 MB
aws,python,2048,eu-central-1,640,562,78,AWS 2048 MB
aws,python,2048,eu-central-1,651,575,76,AWS 2048 MB
aws,python,2048,eu-central-1,629,557,72,AWS 2048 MB
aws,python,2048,eu-central-1,645,574,71,AWS 2048 MB
aws,python,2048,eu-central-1,618,555,63,AWS 2048 MB
aws,python,2048,eu-central-1,632,557,75,AWS 2048 MB
aws,python,2048,eu-central-1,646,555,91,AWS 2048 MB
aws,python,2048,eu-central-1,628,556,72,AWS 2048 MB
aws,python,2048,eu-central-1,609,552,57,AWS 2048 MB
aws,python,2048,eu-central-1,633,555,78,AWS 2048 MB
aws,python,2048,eu-central-1,632,555,77,AWS 2048 MB
aws,python,2048,eu-central-1,614,554,60,AWS 2048 MB
aws,python,2048,eu-central-1,615,557,58,AWS 2048 MB
aws,python,2048,eu-central-1,616,559,57,AWS 2048 MB
aws,python,2048,eu-central-1,630,556,74,AWS 2048 MB
aws,python,2048,eu-central-1,628,555,73,AWS 2048 MB
aws,python,2048,eu-central-1,631,559,72,AWS 2048 MB
aws,python,2048,eu-central-1,623,557,66,AWS 2048 MB
aws,python,2048,eu-central-1,626,556,70,AWS 2048 MB
aws,python,2048,eu-central-1,635,556,79,AWS 2048 MB
aws,python,2048,eu-central-1,620,554,66,AWS 2048 MB
aws,python,2048,eu-central-1,620,553,67,AWS 2048 MB
aws,python,2048,eu-central-1,628,553,75,AWS 2048 MB
aws,python,2048,eu-central-1,617,553,64,AWS 2048 MB
aws,python,2048,eu-central-1,629,553,76,AWS 2048 MB
aws,python,2048,eu-central-1,645,576,69,AWS 2048 MB
aws,python,2048,eu-central-1,637,557,80,AWS 2048 MB
aws,python,2048,eu-central-1,626,555,71,AWS 2048 MB
aws,python,2048,eu-central-1,624,552,72,AWS 2048 MB
aws,python,2048,eu-central-1,635,550,85,AWS 2048 MB
aws,python,2048,eu-central-1,632,554,78,AWS 2048 MB
aws,python,2048,eu-central-1,614,554,60,AWS 2048 MB
aws,python,2048,eu-central-1,622,551,71,AWS 2048 MB
aws,python,2048,eu-central-1,631,555,76,AWS 2048 MB
aws,python,2048,eu-central-1,631,554,77,AWS 2048 MB
aws,python,2048,eu-central-1,623,556,67,AWS 2048 MB
aws,python,2048,eu-central-1,952,554,398,AWS 2048 MB
aws,python,2048,eu-central-1,624,554,70,AWS 2048 MB
aws,python,2048,eu-central-1,633,569,64,AWS 2048 MB
aws,python,2048,eu-central-1,640,553,87,AWS 2048 MB
aws,python,2048,eu-central-1,615,551,64,AWS 2048 MB
aws,python,2048,eu-central-1,644,570,74,AWS 2048 MB
aws,python,2048,eu-central-1,683,590,93,AWS 2048 MB
aws,python,2048,eu-central-1,637,568,69,AWS 2048 MB
aws,python,2048,eu-central-1,662,574,88,AWS 2048 MB
aws,python,2048,eu-central-1,642,573,69,AWS 2048 MB
aws,python,2048,eu-central-1,644,569,75,AWS 2048 MB
aws,python,2048,eu-central-1,1105,562,543,AWS 2048 MB
aws,python,2048,eu-central-1,643,573,70,AWS 2048 MB
aws,python,2048,eu-central-1,657,572,85,AWS 2048 MB
aws,python,2048,eu-central-1,661,587,74,AWS 2048 MB
aws,python,2048,eu-central-1,640,571,69,AWS 2048 MB
aws,python,2048,eu-central-1,627,569,58,AWS 2048 MB
aws,python,2048,eu-central-1,655,576,79,AWS 2048 MB
aws,python,2048,eu-central-1,656,571,85,AWS 2048 MB
aws,python,2048,eu-central-1,664,568,96,AWS 2048 MB
aws,python,2048,eu-central-1,638,567,71,AWS 2048 MB
aws,python,2048,eu-central-1,630,571,59,AWS 2048 MB
aws,python,2048,eu-central-1,640,572,68,AWS 2048 MB
aws,python,2048,eu-central-1,678,572,106,AWS 2048 MB
aws,python,2048,eu-central-1,645,574,71,AWS 2048 MB
aws,python,2048,eu-central-1,671,591,80,AWS 2048 MB
aws,python,2048,eu-central-1,635,569,66,AWS 2048 MB
aws,python,2048,eu-central-1,649,573,76,AWS 2048 MB
aws,python,2048,eu-central-1,639,571,68,AWS 2048 MB
aws,python,2048,eu-central-1,652,582,70,AWS 2048 MB
aws,python,2048,eu-central-1,660,565,95,AWS 2048 MB
aws,python,2048,eu-central-1,653,568,85,AWS 2048 MB
aws,python,2048,eu-central-1,636,568,68,AWS 2048 MB
aws,python,2048,eu-central-1,644,584,60,AWS 2048 MB
aws,python,2048,eu-central-1,650,569,81,AWS 2048 MB
aws,python,2048,eu-central-1,641,569,72,AWS 2048 MB
aws,python,2048,eu-central-1,650,573,77,AWS 2048 MB
aws,python,2048,eu-central-1,643,568,75,AWS 2048 MB
aws,python,2048,eu-central-1,655,569,86,AWS 2048 MB
aws,python,2048,eu-central-1,656,572,84,AWS 2048 MB
aws,python,2048,eu-central-1,623,568,55,AWS 2048 MB
aws,python,2048,eu-central-1,643,577,66,AWS 2048 MB
aws,python,2048,eu-central-1,643,585,58,AWS 2048 MB
aws,python,2048,eu-central-1,654,573,81,AWS 2048 MB
aws,python,2048,eu-central-1,631,568,63,AWS 2048 MB
aws,python,2048,eu-central-1,659,572,87,AWS 2048 MB
aws,python,2048,eu-central-1,656,572,84,AWS 2048 MB
aws,python,2048,eu-central-1,653,570,83,AWS 2048 MB
aws,python,2048,eu-central-1,642,572,70,AWS 2048 MB
aws,python,2048,eu-central-1,649,570,79,AWS 2048 MB
azure,python,1536,westeurope,1601,1226,375,Azure 1536 MB
azure,python,1536,westeurope,1575,1391,184,Azure 1536 MB
azure,python,1536,westeurope,1375,1246,129,Azure 1536 MB
azure,python,1536,westeurope,1342,1205,137,Azure 1536 MB
azure,python,1536,westeurope,1350,1197,153,Azure 1536 MB
azure,python,1536,westeurope,1382,1224,158,Azure 1536 MB
azure,python,1536,westeurope,1321,1205,116,Azure 1536 MB
azure,python,1536,westeurope,1457,1198,259,Azure 1536 MB
azure,python,1536,westeurope,1561,1389,172,Azure 1536 MB
azure,python,1536,westeurope,1413,1264,149,Azure 1536 MB
azure,python,1536,westeurope,1418,1288,130,Azure 1536 MB
azure,python,1536,westeurope,1324,1191,133,Azure 1536 MB
azure,python,1536,westeurope,1392,1243,149,Azure 1536 MB
azure,python,1536,westeurope,1405,1172,233,Azure 1536 MB
azure,python,1536,westeurope,1403,1213,190,Azure 1536 MB
azure,python,1536,westeurope,1532,1270,262,Azure 1536 MB
azure,python,1536,westeurope,1341,1167,174,Azure 1536 MB
azure,python,1536,westeurope,1448,1271,177,Azure 1536 MB
azure,python,1536,westeurope,1399,1188,211,Azure 1536 MB
azure,python,1536,westeurope,1362,1205,157,Azure 1536 MB
azure,python,1536,westeurope,1439,1280,159,Azure 1536 MB
azure,python,1536,westeurope,1464,1227,237,Azure 1536 MB
azure,python,1536,westeurope,1429,1249,180,Azure 1536 MB
azure,python,1536,westeurope,1422,1239,183,Azure 1536 MB
azure,python,1536,westeurope,1405,1261,144,Azure 1536 MB
azure,python,1536,westeurope,1386,1216,170,Azure 1536 MB
azure,python,1536,westeurope,1388,1216,172,Azure 1536 MB
azure,python,1536,westeurope,1374,1213,161,Azure 1536 MB
azure,python,1536,westeurope,1647,1407,240,Azure 1536 MB
azure,python,1536,westeurope,1330,1210,120,Azure 1536 MB
azure,python,1536,westeurope,1438,1272,166,Azure 1536 MB
azure,python,1536,westeurope,1426,1229,197,Azure 1536 MB
azure,python,1536,westeurope,1405,1196,209,Azure 1536 MB
azure,python,1536,westeurope,1345,1194,151,Azure 1536 MB
azure,python,1536,westeurope,1614,1406,208,Azure 1536 MB
azure,python,1536,westeurope,1678,1229,449,Azure 1536 MB
azure,python,1536,westeurope,1337,1206,131,Azure 1536 MB
azure,python,1536,westeurope,1554,1335,219,Azure 1536 MB
azure,python,1536,westeurope,1391,1212,179,Azure 1536 MB
azure,python,1536,westeurope,1387,1203,184,Azure 1536 MB
azure,python,1536,westeurope,1363,1197,166,Azure 1536 MB
azure,python,1536,westeurope,1345,1200,145,Azure 1536 MB
azure,python,1536,westeurope,1366,1219,147,Azure 1536 MB
azure,python,1536,westeurope,1394,1221,173,Azure 1536 MB
azure,python,1536,westeurope,1519,1353,166,Azure 1536 MB
azure,python,1536,westeurope,1421,1281,140,Azure 1536 MB
azure,python,1536,westeurope,1475,1304,171,Azure 1536 MB
azure,python,1536,westeurope,1421,1235,186,Azure 1536 MB
azure,python,1536,westeurope,1420,1207,213,Azure 1536 MB
azure,python,1536,westeurope,1590,1378,212,Azure 1536 MB
azure,python,1536,westeurope,1481,1312,169,Azure 1536 MB
azure,python,1536,westeurope,1767,1548,219,Azure 1536 MB
azure,python,1536,westeurope,1434,1231,203,Azure 1536 MB
azure,python,1536,westeurope,1696,1506,190,Azure 1536 MB
azure,python,1536,westeurope,1764,1451,313,Azure 1536 MB
azure,python,1536,westeurope,1551,1330,221,Azure 1536 MB
azure,python,1536,westeurope,1490,1310,180,Azure 1536 MB
azure,python,1536,westeurope,1881,1663,218,Azure 1536 MB
azure,python,1536,westeurope,1802,1448,354,Azure 1536 MB
azure,python,1536,westeurope,1578,1381,197,Azure 1536 MB
azure,python,1536,westeurope,1414,1213,201,Azure 1536 MB
azure,python,1536,westeurope,1665,1435,230,Azure 1536 MB
azure,python,1536,westeurope,1630,1370,260,Azure 1536 MB
azure,python,1536,westeurope,1467,1299,168,Azure 1536 MB
azure,python,1536,westeurope,1414,1262,152,Azure 1536 MB
azure,python,1536,westeurope,1917,1764,153,Azure 1536 MB
azure,python,1536,westeurope,1361,1211,150,Azure 1536 MB
azure,python,1536,westeurope,1525,1353,172,Azure 1536 MB
azure,python,1536,westeurope,1419,1204,215,Azure 1536 MB
azure,python,1536,westeurope,1370,1222,148,Azure 1536 MB
azure,python,1536,westeurope,1414,1190,224,Azure 1536 MB
azure,python,1536,westeurope,1377,1210,167,Azure 1536 MB
azure,python,1536,westeurope,1411,1275,136,Azure 1536 MB
azure,python,1536,westeurope,1533,1361,172,Azure 1536 MB
azure,python,1536,westeurope,1563,1314,249,Azure 1536 MB
azure,python,1536,westeurope,1361,1209,152,Azure 1536 MB
azure,python,1536,westeurope,1436,1204,232,Azure 1536 MB
azure,python,1536,westeurope,1318,1194,124,Azure 1536 MB
azure,python,1536,westeurope,1425,1231,194,Azure 1536 MB
azure,python,1536,westeurope,1412,1209,203,Azure 1536 MB
azure,python,1536,westeurope,1914,1343,571,Azure 1536 MB
azure,python,1536,westeurope,1538,1246,292,Azure 1536 MB
azure,python,1536,westeurope,1467,1220,247,Azure 1536 MB
azure,python,1536,westeurope,1416,1183,233,Azure 1536 MB
azure,python,1536,westeurope,1397,1203,194,Azure 1536 MB
azure,python,1536,westeurope,1375,1219,156,Azure 1536 MB
azure,python,1536,westeurope,1409,1213,196,Azure 1536 MB
azure,python,1536,westeurope,1515,1300,215,Azure 1536 MB
azure,python,1536,westeurope,1414,1216,198,Azure 1536 MB
azure,python,1536,westeurope,1450,1268,182,Azure 1536 MB
azure,python,1536,westeurope,1387,1179,208,Azure 1536 MB
azure,python,1536,westeurope,1372,1191,181,Azure 1536 MB
azure,python,1536,westeurope,1348,1192,156,Azure 1536 MB
azure,python,1536,westeurope,1352,1189,163,Azure 1536 MB
azure,python,1536,westeurope,1406,1272,134,Azure 1536 MB
azure,python,1536,westeurope,1443,1230,213,Azure 1536 MB
azure,python,1536,westeurope,1425,1225,200,Azure 1536 MB
azure,python,1536,westeurope,1355,1195,160,Azure 1536 MB
azure,python,1536,westeurope,1410,1167,243,Azure 1536 MB
azure,python,1536,westeurope,1371,1227,144,Azure 1536 MB
google,python,128,europe-west1,6650,6306,344,Google 0128 MB
google,python,128,europe-west1,5848,1229,4619,Google 0128 MB
google,python,128,europe-west1,6758,1872,4886,Google 0128 MB
google,python,128,europe-west1,6585,1867,4718,Google 0128 MB
google,python,128,europe-west1,8542,8399,143,Google 0128 MB
google,python,128,europe-west1,8745,8502,243,Google 0128 MB
google,python,128,europe-west1,8528,8306,222,Google 0128 MB
google,python,128,europe-west1,8331,8192,139,Google 0128 MB
google,python,128,europe-west1,7031,6799,232,Google 0128 MB
google,python,128,europe-west1,8630,8486,144,Google 0128 MB
google,python,128,europe-west1,9639,9511,128,Google 0128 MB
google,python,128,europe-west1,9933,9694,239,Google 0128 MB
google,python,128,europe-west1,10140,9995,145,Google 0128 MB
google,python,128,europe-west1,9227,9109,118,Google 0128 MB
google,python,128,europe-west1,8633,8408,225,Google 0128 MB
google,python,128,europe-west1,9320,9093,227,Google 0128 MB
google,python,128,europe-west1,8613,8502,111,Google 0128 MB
google,python,128,europe-west1,8409,8284,125,Google 0128 MB
google,python,128,europe-west1,7711,7498,213,Google 0128 MB
google,python,128,europe-west1,6724,6504,220,Google 0128 MB
google,python,128,europe-west1,7310,7192,118,Google 0128 MB
google,python,128,europe-west1,7631,7498,133,Google 0128 MB
google,python,128,europe-west1,7933,7787,146,Google 0128 MB
google,python,128,europe-west1,7711,7500,211,Google 0128 MB
google,python,128,europe-west1,7137,6997,140,Google 0128 MB
google,python,128,europe-west1,7713,7589,124,Google 0128 MB
google,python,128,europe-west1,7010,6706,304,Google 0128 MB
google,python,128,europe-west1,7317,7074,243,Google 0128 MB
google,python,128,europe-west1,6431,6311,120,Google 0128 MB
google,python,128,europe-west1,8711,8502,209,Google 0128 MB
google,python,128,europe-west1,8286,8097,189,Google 0128 MB
google,python,128,europe-west1,6218,6092,126,Google 0128 MB
google,python,128,europe-west1,7219,6907,312,Google 0128 MB
google,python,128,europe-west1,8621,8499,122,Google 0128 MB
google,python,128,europe-west1,8907,8700,207,Google 0128 MB
google,python,128,europe-west1,8107,7759,348,Google 0128 MB
google,python,128,europe-west1,9190,8987,203,Google 0128 MB
google,python,128,europe-west1,9248,8601,647,Google 0128 MB
google,python,128,europe-west1,6496,6265,231,Google 0128 MB
google,python,128,europe-west1,8008,7713,295,Google 0128 MB
google,python,128,europe-west1,7910,7695,215,Google 0128 MB
google,python,128,europe-west1,7680,7457,223,Google 0128 MB
google,python,128,europe-west1,8883,8691,192,Google 0128 MB
google,python,128,europe-west1,10475,10354,121,Google 0128 MB
google,python,128,europe-west1,9081,8951,130,Google 0128 MB
google,python,128,europe-west1,6495,6304,191,Google 0128 MB
google,python,128,europe-west1,6588,6306,282,Google 0128 MB
google,python,128,europe-west1,7280,7159,121,Google 0128 MB
google,python,128,europe-west1,6686,6490,196,Google 0128 MB
google,python,128,europe-west1,7569,7397,172,Google 0128 MB
google,python,128,europe-west1,6680,6407,273,Google 0128 MB
google,python,128,europe-west1,9062,8803,259,Google 0128 MB
google,python,128,europe-west1,11963,11697,266,Google 0128 MB
google,python,128,europe-west1,11190,10952,238,Google 0128 MB
google,python,128,europe-west1,10577,8588,1989,Google 0128 MB
google,python,128,europe-west1,6585,6307,278,Google 0128 MB
google,python,128,europe-west1,7463,7338,125,Google 0128 MB
google,python,128,europe-west1,7287,7103,184,Google 0128 MB
google,python,128,europe-west1,7371,7193,178,Google 0128 MB
google,python,128,europe-west1,7152,7039,113,Google 0128 MB
google,python,128,europe-west1,7367,7240,127,Google 0128 MB
google,python,128,europe-west1,8347,8238,109,Google 0128 MB
google,python,128,europe-west1,8141,7909,232,Google 0128 MB
google,python,128,europe-west1,7349,7204,145,Google 0128 MB
google,python,128,europe-west1,7223,7094,129,Google 0128 MB
google,python,128,europe-west1,6555,6411,144,Google 0128 MB
google,python,128,europe-west1,8042,7914,128,Google 0128 MB
google,python,128,europe-west1,8928,8798,130,Google 0128 MB
google,python,128,europe-west1,7826,7562,264,Google 0128 MB
google,python,128,europe-west1,6545,6427,118,Google 0128 MB
google,python,128,europe-west1,8230,7977,253,Google 0128 MB
google,python,128,europe-west1,9217,9004,213,Google 0128 MB
google,python,128,europe-west1,8222,8104,118,Google 0128 MB
google,python,128,europe-west1,9024,8898,126,Google 0128 MB
google,python,128,europe-west1,9720,9501,219,Google 0128 MB
google,python,128,europe-west1,9013,8878,135,Google 0128 MB
google,python,128,europe-west1,8213,7909,304,Google 0128 MB
google,python,128,europe-west1,8125,7990,135,Google 0128 MB
google,python,128,europe-west1,9125,8581,544,Google 0128 MB
google,python,128,europe-west1,9220,8994,226,Google 0128 MB
google,python,128,europe-west1,8599,8398,201,Google 0128 MB
google,python,128,europe-west1,6435,6221,214,Google 0128 MB
google,python,128,europe-west1,7414,7294,120,Google 0128 MB
google,python,128,europe-west1,6719,6597,122,Google 0128 MB
google,python,128,europe-west1,8699,8410,289,Google 0128 MB
google,python,128,europe-west1,8606,8479,127,Google 0128 MB
google,python,128,europe-west1,7209,7009,200,Google 0128 MB
google,python,128,europe-west1,7614,7492,122,Google 0128 MB
google,python,128,europe-west1,7388,7188,200,Google 0128 MB
google,python,128,europe-west1,7414,7097,317,Google 0128 MB
google,python,128,europe-west1,7195,6998,197,Google 0128 MB
google,python,128,europe-west1,7118,6902,216,Google 0128 MB
google,python,128,europe-west1,7429,7217,212,Google 0128 MB
google,python,128,europe-west1,8015,7810,205,Google 0128 MB
google,python,128,europe-west1,7022,6897,125,Google 0128 MB
google,python,128,europe-west1,7795,7602,193,Google 0128 MB
google,python,128,europe-west1,9300,9179,121,Google 0128 MB
google,python,128,europe-west1,9089,8890,199,Google 0128 MB
google,python,128,europe-west1,7354,7214,140,Google 0128 MB
google,python,128,europe-west1,6502,6212,290,Google 0128 MB
google,python,256,europe-west1,3295,3178,117,Google 0256 MB
google,python,256,europe-west1,3177,3008,169,Google 0256 MB
google,python,256,europe-west1,4176,2893,1283,Google 0256 MB
google,python,256,europe-west1,3160,3053,107,Google 0256 MB
google,python,256,europe-west1,3265,3147,118,Google 0256 MB
google,python,256,europe-west1,3162,3048,114,Google 0256 MB
google,python,256,europe-west1,3158,3034,124,Google 0256 MB
google,python,256,europe-west1,3155,2996,159,Google 0256 MB
google,python,256,europe-west1,3063,2949,114,Google 0256 MB
google,python,256,europe-west1,3265,3160,105,Google 0256 MB
google,python,256,europe-west1,3252,3107,145,Google 0256 MB
google,python,256,europe-west1,3696,3129,567,Google 0256 MB
google,python,256,europe-west1,3262,3151,111,Google 0256 MB
google,python,256,europe-west1,3449,3344,105,Google 0256 MB
google,python,256,europe-west1,3370,3210,160,Google 0256 MB
google,python,256,europe-west1,3449,3224,225,Google 0256 MB
google,python,256,europe-west1,3635,3190,445,Google 0256 MB
google,python,256,europe-west1,3733,3206,527,Google 0256 MB
google,python,256,europe-west1,3039,2929,110,Google 0256 MB
google,python,256,europe-west1,3350,3198,152,Google 0256 MB
google,python,256,europe-west1,3324,3104,220,Google 0256 MB
google,python,256,europe-west1,3236,3119,117,Google 0256 MB
google,python,256,europe-west1,3546,3110,436,Google 0256 MB
google,python,256,europe-west1,3218,3103,115,Google 0256 MB
google,python,256,europe-west1,3345,3245,100,Google 0256 MB
google,python,256,europe-west1,3228,3118,110,Google 0256 MB
google,python,256,europe-west1,3418,3306,112,Google 0256 MB
google,python,256,europe-west1,3210,3094,116,Google 0256 MB
google,python,256,europe-west1,3223,3107,116,Google 0256 MB
google,python,256,europe-west1,3216,3110,106,Google 0256 MB
google,python,256,europe-west1,3204,3094,110,Google 0256 MB
google,python,256,europe-west1,3120,3007,113,Google 0256 MB
google,python,256,europe-west1,3427,3221,206,Google 0256 MB
google,python,256,europe-west1,3333,3126,207,Google 0256 MB
google,python,256,europe-west1,3404,3204,200,Google 0256 MB
google,python,256,europe-west1,3575,3087,488,Google 0256 MB
google,python,256,europe-west1,3293,3098,195,Google 0256 MB
google,python,256,europe-west1,3325,3216,109,Google 0256 MB
google,python,256,europe-west1,3309,3109,200,Google 0256 MB
google,python,256,europe-west1,3310,3103,207,Google 0256 MB
google,python,256,europe-west1,3313,3114,199,Google 0256 MB
google,python,256,europe-west1,3383,3273,110,Google 0256 MB
google,python,256,europe-west1,3388,3202,186,Google 0256 MB
google,python,256,europe-west1,3093,2966,127,Google 0256 MB
google,python,256,europe-west1,3479,3305,174,Google 0256 MB
google,python,256,europe-west1,3929,3307,622,Google 0256 MB
google,python,256,europe-west1,3048,2941,107,Google 0256 MB
google,python,256,europe-west1,3248,3127,121,Google 0256 MB
google,python,256,europe-west1,3063,2962,101,Google 0256 MB
google,python,256,europe-west1,3067,2966,101,Google 0256 MB
google,python,256,europe-west1,3153,3050,103,Google 0256 MB
google,python,256,europe-west1,3259,3109,150,Google 0256 MB
google,python,256,europe-west1,3249,3123,126,Google 0256 MB
google,python,256,europe-west1,3150,3049,101,Google 0256 MB
google,python,256,europe-west1,3357,3245,112,Google 0256 MB
google,python,256,europe-west1,3048,2947,101,Google 0256 MB
google,python,256,europe-west1,3158,3048,110,Google 0256 MB
google,python,256,europe-west1,3156,3019,137,Google 0256 MB
google,python,256,europe-west1,3143,2952,191,Google 0256 MB
google,python,256,europe-west1,3143,3043,100,Google 0256 MB
google,python,256,europe-west1,3238,3031,207,Google 0256 MB
google,python,256,europe-west1,3460,3150,310,Google 0256 MB
google,python,256,europe-west1,3265,3108,157,Google 0256 MB
google,python,256,europe-west1,3327,3110,217,Google 0256 MB
google,python,256,europe-west1,3234,3093,141,Google 0256 MB
google,python,256,europe-west1,3155,3045,110,Google 0256 MB
google,python,256,europe-west1,3347,3206,141,Google 0256 MB
google,python,256,europe-west1,3341,3198,143,Google 0256 MB
google,python,256,europe-west1,3231,3115,116,Google 0256 MB
google,python,256,europe-west1,3229,3124,105,Google 0256 MB
google,python,256,europe-west1,3233,3111,122,Google 0256 MB
google,python,256,europe-west1,3230,3111,119,Google 0256 MB
google,python,256,europe-west1,3228,3114,114,Google 0256 MB
google,python,256,europe-west1,3515,3300,215,Google 0256 MB
google,python,256,europe-west1,3240,3128,112,Google 0256 MB
google,python,256,europe-west1,3128,3023,105,Google 0256 MB
google,python,256,europe-west1,3227,3118,109,Google 0256 MB
google,python,256,europe-west1,3132,3031,101,Google 0256 MB
google,python,256,europe-west1,3236,3107,129,Google 0256 MB
google,python,256,europe-west1,3324,3214,110,Google 0256 MB
google,python,256,europe-west1,3220,3103,117,Google 0256 MB
google,python,256,europe-west1,3307,3192,115,Google 0256 MB
google,python,256,europe-west1,3472,3311,161,Google 0256 MB
google,python,256,europe-west1,3464,3296,168,Google 0256 MB
google,python,256,europe-west1,3178,3064,114,Google 0256 MB
google,python,256,europe-west1,3168,3071,97,Google 0256 MB
google,python,256,europe-west1,3041,2933,108,Google 0256 MB
google,python,256,europe-west1,3323,3212,111,Google 0256 MB
google,python,256,europe-west1,3322,3201,121,Google 0256 MB
google,python,256,europe-west1,3245,3138,107,Google 0256 MB
google,python,256,europe-west1,3311,3196,115,Google 0256 MB
google,python,256,europe-west1,3320,3105,215,Google 0256 MB
google,python,256,europe-west1,3426,3192,234,Google 0256 MB
google,python,256,europe-west1,3425,3207,218,Google 0256 MB
google,python,256,europe-west1,3225,3115,110,Google 0256 MB
google,python,256,europe-west1,3329,3112,217,Google 0256 MB
google,python,256,europe-west1,3208,3098,110,Google 0256 MB
google,python,256,europe-west1,3308,3202,106,Google 0256 MB
google,python,256,europe-west1,3199,2907,292,Google 0256 MB
google,python,256,europe-west1,3407,3208,199,Google 0256 MB
google,python,512,europe-west1,1548,1417,131,Google 0512 MB
google,python,512,europe-west1,1750,1627,123,Google 0512 MB
google,python,512,europe-west1,1569,1435,134,Google 0512 MB
google,python,512,europe-west1,1544,1418,126,Google 0512 MB
google,python,512,europe-west1,1632,1511,121,Google 0512 MB
google,python,512,europe-west1,1479,1409,70,Google 0512 MB
google,python,512,europe-west1,1453,1391,62,Google 0512 MB
google,python,512,europe-west1,1564,1444,120,Google 0512 MB
google,python,512,europe-west1,1467,1404,63,Google 0512 MB
google,python,512,europe-west1,1695,1538,157,Google 0512 MB
google,python,512,europe-west1,1635,1505,130,Google 0512 MB
google,python,512,europe-west1,1481,1418,63,Google 0512 MB
google,python,512,europe-west1,1585,1460,125,Google 0512 MB
google,python,512,europe-west1,1656,1526,130,Google 0512 MB
google,python,512,europe-west1,1628,1424,204,Google 0512 MB
google,python,512,europe-west1,1658,1534,124,Google 0512 MB
google,python,512,europe-west1,1650,1523,127,Google 0512 MB
google,python,512,europe-west1,1645,1532,113,Google 0512 MB
google,python,512,europe-west1,1470,1389,81,Google 0512 MB
google,python,512,europe-west1,1637,1449,188,Google 0512 MB
google,python,512,europe-west1,1524,1447,77,Google 0512 MB
google,python,512,europe-west1,1579,1512,67,Google 0512 MB
google,python,512,europe-west1,1690,1544,146,Google 0512 MB
google,python,512,europe-west1,1827,1629,198,Google 0512 MB
google,python,512,europe-west1,1419,1318,101,Google 0512 MB
google,python,512,europe-west1,1650,1511,139,Google 0512 MB
google,python,512,europe-west1,1672,1525,147,Google 0512 MB
google,python,512,europe-west1,1582,1443,139,Google 0512 MB
google,python,512,europe-west1,1487,1427,60,Google 0512 MB
google,python,512,europe-west1,1687,1582,105,Google 0512 MB
google,python,512,europe-west1,1359,1285,74,Google 0512 MB
google,python,512,europe-west1,1748,1610,138,Google 0512 MB
google,python,512,europe-west1,1718,1526,192,Google 0512 MB
google,python,512,europe-west1,1689,1490,199,Google 0512 MB
google,python,512,europe-west1,1686,1542,144,Google 0512 MB
google,python,512,europe-west1,1471,1413,58,Google 0512 MB
google,python,512,europe-west1,1643,1503,140,Google 0512 MB
google,python,512,europe-west1,1798,1620,178,Google 0512 MB
google,python,512,europe-west1,1540,1471,69,Google 0512 MB
google,python,512,europe-west1,1724,1592,132,Google 0512 MB
google,python,512,europe-west1,1447,1383,64,Google 0512 MB
google,python,512,europe-west1,1571,1463,108,Google 0512 MB
google,python,512,europe-west1,1615,1481,134,Google 0512 MB
google,python,512,europe-west1,1543,1479,64,Google 0512 MB
google,python,512,europe-west1,1417,1351,66,Google 0512 MB
google,python,512,europe-west1,1461,1398,63,Google 0512 MB
google,python,512,europe-west1,1646,1534,112,Google 0512 MB
google,python,512,europe-west1,1687,1527,160,Google 0512 MB
google,python,512,europe-west1,1541,1485,56,Google 0512 MB
google,python,512,europe-west1,1539,1430,109,Google 0512 MB
google,python,512,europe-west1,1630,1557,73,Google 0512 MB
google,python,512,europe-west1,1641,1528,113,Google 0512 MB
google,python,512,europe-west1,1567,1455,112,Google 0512 MB
google,python,512,europe-west1,1731,1521,210,Google 0512 MB
google,python,512,europe-west1,1626,1556,70,Google 0512 MB
google,python,512,europe-west1,1619,1515,104,Google 0512 MB
google,python,512,europe-west1,1589,1433,156,Google 0512 MB
google,python,512,europe-west1,1351,1286,65,Google 0512 MB
google,python,512,europe-west1,1539,1427,112,Google 0512 MB
google,python,512,europe-west1,1407,1329,78,Google 0512 MB
google,python,512,europe-west1,1627,1551,76,Google 0512 MB
google,python,512,europe-west1,1860,1712,148,Google 0512 MB
google,python,512,europe-west1,1747,1626,121,Google 0512 MB
google,python,512,europe-west1,1846,1726,120,Google 0512 MB
google,python,512,europe-west1,1587,1467,120,Google 0512 MB
google,python,512,europe-west1,1711,1611,100,Google 0512 MB
google,python,512,europe-west1,1683,1529,154,Google 0512 MB
google,python,512,europe-west1,1588,1489,99,Google 0512 MB
google,python,512,europe-west1,1532,1474,58,Google 0512 MB
google,python,512,europe-west1,2014,1626,388,Google 0512 MB
google,python,512,europe-west1,1600,1535,65,Google 0512 MB
google,python,512,europe-west1,1605,1535,70,Google 0512 MB
google,python,512,europe-west1,1961,1540,421,Google 0512 MB
google,python,512,europe-west1,1722,1610,112,Google 0512 MB
google,python,512,europe-west1,1698,1626,72,Google 0512 MB
google,python,512,europe-west1,1608,1551,57,Google 0512 MB
google,python,512,europe-west1,1827,1625,202,Google 0512 MB
google,python,512,europe-west1,1671,1593,78,Google 0512 MB
google,python,512,europe-west1,2082,1591,491,Google 0512 MB
google,python,512,europe-west1,1689,1621,68,Google 0512 MB
google,python,512,europe-west1,1645,1436,209,Google 0512 MB
google,python,512,europe-west1,1603,1540,63,Google 0512 MB
google,python,512,europe-west1,1705,1545,160,Google 0512 MB
google,python,512,europe-west1,1730,1514,216,Google 0512 MB
google,python,512,europe-west1,1751,1544,207,Google 0512 MB
google,python,512,europe-west1,1650,1492,158,Google 0512 MB
google,python,512,europe-west1,1672,1603,69,Google 0512 MB
google,python,512,europe-west1,1600,1530,70,Google 0512 MB
google,python,512,europe-west1,1917,1709,208,Google 0512 MB
google,python,512,europe-west1,1643,1526,117,Google 0512 MB
google,python,512,europe-west1,1547,1476,71,Google 0512 MB
google,python,512,europe-west1,1582,1432,150,Google 0512 MB
google,python,512,europe-west1,1869,1692,177,Google 0512 MB
google,python,512,europe-west1,1552,1489,63,Google 0512 MB
google,python,512,europe-west1,1663,1532,131,Google 0512 MB
google,python,512,europe-west1,1560,1433,127,Google 0512 MB
google,python,512,europe-west1,1470,1335,135,Google 0512 MB
google,python,512,europe-west1,1521,1396,125,Google 0512 MB
google,python,512,europe-west1,1635,1510,125,Google 0512 MB
google,python,512,europe-west1,1460,1334,126,Google 0512 MB
google,python,1024,europe-west1,1246,845,401,Google 1024 MB
google,python,1024,europe-west1,929,834,95,Google 1024 MB
google,python,1024,europe-west1,955,861,94,Google 1024 MB
google,python,1024,europe-west1,942,846,96,Google 1024 MB
google,python,1024,europe-west1,985,885,100,Google 1024 MB
google,python,1024,europe-west1,903,816,87,Google 1024 MB
google,python,1024,europe-west1,863,778,85,Google 1024 MB
google,python,1024,europe-west1,933,851,82,Google 1024 MB
google,python,1024,europe-west1,1009,922,87,Google 1024 MB
google,python,1024,europe-west1,893,811,82,Google 1024 MB
google,python,1024,europe-west1,909,828,81,Google 1024 MB
google,python,1024,europe-west1,945,865,80,Google 1024 MB
google,python,1024,europe-west1,982,910,72,Google 1024 MB
google,python,1024,europe-west1,994,921,73,Google 1024 MB
google,python,1024,europe-west1,1045,864,181,Google 1024 MB
google,python,1024,europe-west1,914,845,69,Google 1024 MB
google,python,1024,europe-west1,1040,872,168,Google 1024 MB
google,python,1024,europe-west1,1229,1145,84,Google 1024 MB
google,python,1024,europe-west1,893,832,61,Google 1024 MB
google,python,1024,europe-west1,1116,963,153,Google 1024 MB
google,python,1024,europe-west1,933,778,155,Google 1024 MB
google,python,1024,europe-west1,2689,746,1943,Google 1024 MB
google,python,1024,europe-west1,921,766,155,Google 1024 MB
google,python,1024,europe-west1,917,857,60,Google 1024 MB
google,python,1024,europe-west1,975,822,153,Google 1024 MB
google,python,1024,europe-west1,1042,900,142,Google 1024 MB
google,python,1024,europe-west1,1011,861,150,Google 1024 MB
google,python,1024,europe-west1,969,823,146,Google 1024 MB
google,python,1024,europe-west1,1367,1155,212,Google 1024 MB
google,python,1024,europe-west1,1426,1307,119,Google 1024 MB
google,python,1024,europe-west1,904,751,153,Google 1024 MB
google,python,1024,europe-west1,904,847,57,Google 1024 MB
google,python,1024,europe-west1,914,770,144,Google 1024 MB
google,python,1024,europe-west1,1059,910,149,Google 1024 MB
google,python,1024,europe-west1,954,816,138,Google 1024 MB
google,python,1024,europe-west1,885,751,134,Google 1024 MB
google,python,1024,europe-west1,1040,906,134,Google 1024 MB
google,python,1024,europe-west1,962,834,128,Google 1024 MB
google,python,1024,europe-west1,937,878,59,Google 1024 MB
google,python,1024,europe-west1,998,873,125,Google 1024 MB
google,python,1024,europe-west1,987,855,132,Google 1024 MB
google,python,1024,europe-west1,971,902,69,Google 1024 MB
google,python,1024,europe-west1,986,867,119,Google 1024 MB
google,python,1024,europe-west1,1293,1175,118,Google 1024 MB
google,python,1024,europe-west1,947,872,75,Google 1024 MB
google,python,1024,europe-west1,882,807,75,Google 1024 MB
google,python,1024,europe-west1,887,814,73,Google 1024 MB
google,python,1024,europe-west1,996,872,124,Google 1024 MB
google,python,1024,europe-west1,1013,900,113,Google 1024 MB
google,python,1024,europe-west1,868,754,114,Google 1024 MB
google,python,1024,europe-west1,1147,862,285,Google 1024 MB
google,python,1024,europe-west1,1035,921,114,Google 1024 MB
google,python,1024,europe-west1,1106,822,284,Google 1024 MB
google,python,1024,europe-west1,843,770,73,Google 1024 MB
google,python,1024,europe-west1,950,842,108,Google 1024 MB
google,python,1024,europe-west1,1019,862,157,Google 1024 MB
google,python,1024,europe-west1,940,882,58,Google 1024 MB
google,python,1024,europe-west1,1056,945,111,Google 1024 MB
google,python,1024,europe-west1,1015,908,107,Google 1024 MB
google,python,1024,europe-west1,972,870,102,Google 1024 MB
google,python,1024,europe-west1,867,787,80,Google 1024 MB
google,python,1024,europe-west1,1025,923,102,Google 1024 MB
google,python,1024,europe-west1,1028,909,119,Google 1024 MB
google,python,1024,europe-west1,982,859,123,Google 1024 MB
google,python,1024,europe-west1,981,865,116,Google 1024 MB
google,python,1024,europe-west1,852,789,63,Google 1024 MB
google,python,1024,europe-west1,862,806,56,Google 1024 MB
google,python,1024,europe-west1,917,849,68,Google 1024 MB
google,python,1024,europe-west1,869,794,75,Google 1024 MB
google,python,1024,europe-west1,972,906,66,Google 1024 MB
google,python,1024,europe-west1,905,834,71,Google 1024 MB
google,python,1024,europe-west1,1114,1006,108,Google 1024 MB
google,python,1024,europe-west1,973,866,107,Google 1024 MB
google,python,1024,europe-west1,977,869,108,Google 1024 MB
google,python,1024,europe-west1,953,892,61,Google 1024 MB
google,python,1024,europe-west1,1031,933,98,Google 1024 MB
google,python,1024,europe-west1,799,743,56,Google 1024 MB
google,python,1024,europe-west1,939,870,69,Google 1024 MB
google,python,1024,europe-west1,924,826,98,Google 1024 MB
google,python,1024,europe-west1,1058,987,71,Google 1024 MB
google,python,1024,europe-west1,1111,1000,111,Google 1024 MB
google,python,1024,europe-west1,1135,1060,75,Google 1024 MB
google,python,1024,europe-west1,909,842,67,Google 1024 MB
google,python,1024,europe-west1,1042,977,65,Google 1024 MB
google,python,1024,europe-west1,1060,966,94,Google 1024 MB
google,python,1024,europe-west1,954,884,70,Google 1024 MB
google,python,1024,europe-west1,908,811,97,Google 1024 MB
google,python,1024,europe-west1,964,872,92,Google 1024 MB
google,python,1024,europe-west1,917,836,81,Google 1024 MB
google,python,1024,europe-west1,897,809,88,Google 1024 MB
google,python,1024,europe-west1,962,868,94,Google 1024 MB
google,python,1024,europe-west1,936,866,70,Google 1024 MB
google,python,1024,europe-west1,891,824,67,Google 1024 MB
google,python,1024,europe-west1,999,899,100,Google 1024 MB
google,python,1024,europe-west1,992,920,72,Google 1024 MB
google,python,1024,europe-west1,892,806,86,Google 1024 MB
google,python,1024,europe-west1,967,881,86,Google 1024 MB
google,python,1024,europe-west1,932,867,65,Google 1024 MB
google,python,1024,europe-west1,963,895,68,Google 1024 MB
google,python,1024,europe-west1,894,834,60,Google 1024 MB
google,python,2048,europe-west1,773,697,76,Google 2048 MB
google,python,2048,europe-west1,888,804,84,Google 2048 MB
google,python,2048,europe-west1,707,637,70,Google 2048 MB
google,python,2048,europe-west1,773,626,147,Google 2048 MB
google,python,2048,europe-west1,931,790,141,Google 2048 MB
google,python,2048,europe-west1,729,663,66,Google 2048 MB
google,python,2048,europe-west1,768,702,66,Google 2048 MB
google,python,2048,europe-west1,680,598,82,Google 2048 MB
google,python,2048,europe-west1,810,679,131,Google 2048 MB
google,python,2048,europe-west1,685,631,54,Google 2048 MB
google,python,2048,europe-west1,802,672,130,Google 2048 MB
google,python,2048,europe-west1,724,645,79,Google 2048 MB
google,python,2048,europe-west1,845,776,69,Google 2048 MB
google,python,2048,europe-west1,1064,933,131,Google 2048 MB
google,python,2048,europe-west1,607,534,73,Google 2048 MB
google,python,2048,europe-west1,854,732,122,Google 2048 MB
google,python,2048,europe-west1,777,653,124,Google 2048 MB
google,python,2048,europe-west1,674,613,61,Google 2048 MB
google,python,2048,europe-west1,744,677,67,Google 2048 MB
google,python,2048,europe-west1,775,645,130,Google 2048 MB
google,python,2048,europe-west1,708,626,82,Google 2048 MB
google,python,2048,europe-west1,1023,898,125,Google 2048 MB
google,python,2048,europe-west1,941,877,64,Google 2048 MB
google,python,2048,europe-west1,716,600,116,Google 2048 MB
google,python,2048,europe-west1,937,817,120,Google 2048 MB
google,python,2048,europe-west1,746,676,70,Google 2048 MB
google,python,2048,europe-west1,787,675,112,Google 2048 MB
google,python,2048,europe-west1,750,645,105,Google 2048 MB
google,python,2048,europe-west1,822,719,103,Google 2048 MB
google,python,2048,europe-west1,788,719,69,Google 2048 MB
google,python,2048,europe-west1,727,629,98,Google 2048 MB
google,python,2048,europe-west1,771,676,95,Google 2048 MB
google,python,2048,europe-west1,778,688,90,Google 2048 MB
google,python,2048,europe-west1,857,766,91,Google 2048 MB
google,python,2048,europe-west1,712,631,81,Google 2048 MB
google,python,2048,europe-west1,748,688,60,Google 2048 MB
google,python,2048,europe-west1,768,684,84,Google 2048 MB
google,python,2048,europe-west1,1105,1014,91,Google 2048 MB
google,python,2048,europe-west1,909,827,82,Google 2048 MB
google,python,2048,europe-west1,1027,931,96,Google 2048 MB
google,python,2048,europe-west1,1233,1153,80,Google 2048 MB
google,python,2048,europe-west1,878,791,87,Google 2048 MB
google,python,2048,europe-west1,788,720,68,Google 2048 MB
google,python,2048,europe-west1,782,704,78,Google 2048 MB
google,python,2048,europe-west1,743,681,62,Google 2048 MB
google,python,2048,europe-west1,755,669,86,Google 2048 MB
google,python,2048,europe-west1,837,774,63,Google 2048 MB
google,python,2048,europe-west1,837,671,166,Google 2048 MB
google,python,2048,europe-west1,747,689,58,Google 2048 MB
google,python,2048,europe-west1,955,889,66,Google 2048 MB
google,python,2048,europe-west1,980,821,159,Google 2048 MB
google,python,2048,europe-west1,684,624,60,Google 2048 MB
google,python,2048,europe-west1,745,683,62,Google 2048 MB
google,python,2048,europe-west1,726,654,72,Google 2048 MB
google,python,2048,europe-west1,879,735,144,Google 2048 MB
google,python,2048,europe-west1,681,619,62,Google 2048 MB
google,python,2048,europe-west1,897,760,137,Google 2048 MB
google,python,2048,europe-west1,775,716,59,Google 2048 MB
google,python,2048,europe-west1,846,768,78,Google 2048 MB
google,python,2048,europe-west1,1135,1054,81,Google 2048 MB
google,python,2048,europe-west1,1029,897,132,Google 2048 MB
google,python,2048,europe-west1,3976,1332,2644,Google 2048 MB
google,python,2048,europe-west1,965,890,75,Google 2048 MB
google,python,2048,europe-west1,959,848,111,Google 2048 MB
google,python,2048,europe-west1,802,736,66,Google 2048 MB
google,python,2048,europe-west1,916,829,87,Google 2048 MB
google,python,2048,europe-west1,912,828,84,Google 2048 MB
google,python,2048,europe-west1,1137,1064,73,Google 2048 MB
google,python,2048,europe-west1,935,850,85,Google 2048 MB
google,python,2048,europe-west1,1025,925,100,Google 2048 MB
google,python,2048,europe-west1,1045,962,83,Google 2048 MB
google,python,2048,europe-west1,1267,1166,101,Google 2048 MB
google,python,2048,europe-west1,1344,1275,69,Google 2048 MB
google,python,2048,europe-west1,1240,1152,88,Google 2048 MB
google,python,2048,europe-west1,1006,935,71,Google 2048 MB
google,python,2048,europe-west1,892,812,80,Google 2048 MB
google,python,2048,europe-west1,829,711,118,Google 2048 MB
google,python,2048,europe-west1,849,756,93,Google 2048 MB
google,python,2048,europe-west1,754,658,96,Google 2048 MB
google,python,2048,europe-west1,764,694,70,Google 2048 MB
google,python,2048,europe-west1,929,828,101,Google 2048 MB
google,python,2048,europe-west1,778,682,96,Google 2048 MB
google,python,2048,europe-west1,726,633,93,Google 2048 MB
google,python,2048,europe-west1,770,683,87,Google 2048 MB
google,python,2048,europe-west1,703,613,90,Google 2048 MB
google,python,2048,europe-west1,823,764,59,Google 2048 MB
google,python,2048,europe-west1,823,741,82,Google 2048 MB
google,python,2048,europe-west1,781,694,87,Google 2048 MB
google,python,2048,europe-west1,782,706,76,Google 2048 MB
google,python,2048,europe-west1,794,716,78,Google 2048 MB
google,python,2048,europe-west1,922,854,68,Google 2048 MB
google,python,2048,europe-west1,711,640,71,Google 2048 MB
google,python,2048,europe-west1,749,687,62,Google 2048 MB
google,python,2048,europe-west1,813,729,84,Google 2048 MB
google,python,2048,europe-west1,696,641,55,Google 2048 MB
google,python,2048,europe-west1,801,664,137,Google 2048 MB
google,python,2048,europe-west1,742,674,68,Google 2048 MB
google,python,2048,europe-west1,839,680,159,Google 2048 MB
google,python,2048,europe-west1,731,667,64,Google 2048 MB
google,python,2048,europe-west1,1524,1382,142,Google 2048 MB
ibm,python,128,eu-de,943,680,263,IBM 0128 MB
ibm,python,128,eu-de,803,680,123,IBM 0128 MB
ibm,python,128,eu-de,840,675,165,IBM 0128 MB
ibm,python,128,eu-de,855,677,178,IBM 0128 MB
ibm,python,128,eu-de,873,679,194,IBM 0128 MB
ibm,python,128,eu-de,839,674,165,IBM 0128 MB
ibm,python,128,eu-de,858,697,161,IBM 0128 MB
ibm,python,128,eu-de,859,681,178,IBM 0128 MB
ibm,python,128,eu-de,858,681,177,IBM 0128 MB
ibm,python,128,eu-de,867,677,190,IBM 0128 MB
ibm,python,128,eu-de,830,673,157,IBM 0128 MB
ibm,python,128,eu-de,852,676,176,IBM 0128 MB
ibm,python,128,eu-de,847,672,175,IBM 0128 MB
ibm,python,128,eu-de,851,686,165,IBM 0128 MB
ibm,python,128,eu-de,849,671,178,IBM 0128 MB
ibm,python,128,eu-de,850,685,165,IBM 0128 MB
ibm,python,128,eu-de,854,688,166,IBM 0128 MB
ibm,python,128,eu-de,870,682,188,IBM 0128 MB
ibm,python,128,eu-de,866,674,192,IBM 0128 MB
ibm,python,128,eu-de,867,682,185,IBM 0128 MB
ibm,python,128,eu-de,855,680,175,IBM 0128 MB
ibm,python,128,eu-de,866,695,171,IBM 0128 MB
ibm,python,128,eu-de,784,678,106,IBM 0128 MB
ibm,python,128,eu-de,850,679,171,IBM 0128 MB
ibm,python,128,eu-de,837,676,161,IBM 0128 MB
ibm,python,128,eu-de,851,679,172,IBM 0128 MB
ibm,python,128,eu-de,848,673,175,IBM 0128 MB
ibm,python,128,eu-de,863,690,173,IBM 0128 MB
ibm,python,128,eu-de,857,676,181,IBM 0128 MB
ibm,python,128,eu-de,775,679,96,IBM 0128 MB
ibm,python,128,eu-de,844,674,170,IBM 0128 MB
ibm,python,128,eu-de,850,677,173,IBM 0128 MB
ibm,python,128,eu-de,851,677,174,IBM 0128 MB
ibm,python,128,eu-de,845,679,166,IBM 0128 MB
ibm,python,128,eu-de,868,680,188,IBM 0128 MB
ibm,python,128,eu-de,1072,684,388,IBM 0128 MB
ibm,python,128,eu-de,848,684,164,IBM 0128 MB
ibm,python,128,eu-de,857,677,180,IBM 0128 MB
ibm,python,128,eu-de,871,678,193,IBM 0128 MB
ibm,python,128,eu-de,852,675,177,IBM 0128 MB
ibm,python,128,eu-de,836,678,158,IBM 0128 MB
ibm,python,128,eu-de,859,685,174,IBM 0128 MB
ibm,python,128,eu-de,834,675,159,IBM 0128 MB
ibm,python,128,eu-de,832,671,161,IBM 0128 MB
ibm,python,128,eu-de,852,680,172,IBM 0128 MB
ibm,python,128,eu-de,852,676,176,IBM 0128 MB
ibm,python,128,eu-de,846,676,170,IBM 0128 MB
ibm,python,128,eu-de,777,676,101,IBM 0128 MB
ibm,python,128,eu-de,876,677,199,IBM 0128 MB
ibm,python,128,eu-de,831,672,159,IBM 0128 MB
ibm,python,128,eu-de,834,674,160,IBM 0128 MB
ibm,python,128,eu-de,838,674,164,IBM 0128 MB
ibm,python,128,eu-de,863,680,183,IBM 0128 MB
ibm,python,128,eu-de,854,681,173,IBM 0128 MB
ibm,python,128,eu-de,819,679,140,IBM 0128 MB
ibm,python,128,eu-de,838,682,156,IBM 0128 MB
ibm,python,128,eu-de,798,675,123,IBM 0128 MB
ibm,python,128,eu-de,857,680,177,IBM 0128 MB
ibm,python,128,eu-de,856,674,182,IBM 0128 MB
ibm,python,128,eu-de,846,681,165,IBM 0128 MB
ibm,python,128,eu-de,1250,678,572,IBM 0128 MB
ibm,python,128,eu-de,850,684,166,IBM 0128 MB
ibm,python,128,eu-de,853,677,176,IBM 0128 MB
ibm,python,128,eu-de,832,682,150,IBM 0128 MB
ibm,python,128,eu-de,849,679,170,IBM 0128 MB
ibm,python,128,eu-de,1015,675,340,IBM 0128 MB
ibm,python,128,eu-de,831,676,155,IBM 0128 MB
ibm,python,128,eu-de,797,671,126,IBM 0128 MB
ibm,python,128,eu-de,831,671,160,IBM 0128 MB
ibm,python,128,eu-de,865,673,192,IBM 0128 MB
ibm,python,128,eu-de,973,674,299,IBM 0128 MB
ibm,python,128,eu-de,832,681,151,IBM 0128 MB
ibm,python,128,eu-de,835,679,156,IBM 0128 MB
ibm,python,128,eu-de,791,670,121,IBM 0128 MB
ibm,python,128,eu-de,853,677,176,IBM 0128 MB
ibm,python,128,eu-de,842,673,169,IBM 0128 MB
ibm,python,128,eu-de,910,675,235,IBM 0128 MB
ibm,python,128,eu-de,1261,679,582,IBM 0128 MB
ibm,python,128,eu-de,869,673,196,IBM 0128 MB
ibm,python,128,eu-de,865,675,190,IBM 0128 MB
ibm,python,128,eu-de,1199,680,519,IBM 0128 MB
ibm,python,128,eu-de,873,672,201,IBM 0128 MB
ibm,python,128,eu-de,831,672,159,IBM 0128 MB
ibm,python,128,eu-de,823,678,145,IBM 0128 MB
ibm,python,128,eu-de,840,678,162,IBM 0128 MB
ibm,python,128,eu-de,845,678,167,IBM 0128 MB
ibm,python,128,eu-de,823,679,144,IBM 0128 MB
ibm,python,128,eu-de,844,674,170,IBM 0128 MB
ibm,python,128,eu-de,847,676,171,IBM 0128 MB
ibm,python,128,eu-de,1668,597,1071,IBM 0128 MB
ibm,python,128,eu-de,844,602,242,IBM 0128 MB
ibm,python,128,eu-de,785,588,197,IBM 0128 MB
ibm,python,128,eu-de,831,590,241,IBM 0128 MB
ibm,python,128,eu-de,778,597,181,IBM 0128 MB
ibm,python,128,eu-de,776,605,171,IBM 0128 MB
ibm,python,128,eu-de,748,589,159,IBM 0128 MB
ibm,python,128,eu-de,687,587,100,IBM 0128 MB
ibm,python,128,eu-de,782,593,189,IBM 0128 MB
ibm,python,128,eu-de,771,591,180,IBM 0128 MB
ibm,python,128,eu-de,704,584,120,IBM 0128 MB
ibm,python,256,eu-de,839,588,251,IBM 0256 MB
ibm,python,256,eu-de,816,595,221,IBM 0256 MB
ibm,python,256,eu-de,769,604,165,IBM 0256 MB
ibm,python,256,eu-de,768,587,181,IBM 0256 MB
ibm,python,256,eu-de,846,588,258,IBM 0256 MB
ibm,python,256,eu-de,741,584,157,IBM 0256 MB
ibm,python,256,eu-de,747,594,153,IBM 0256 MB
ibm,python,256,eu-de,822,589,233,IBM 0256 MB
ibm,python,256,eu-de,764,594,170,IBM 0256 MB
ibm,python,256,eu-de,737,588,149,IBM 0256 MB
ibm,python,256,eu-de,761,596,165,IBM 0256 MB
ibm,python,256,eu-de,749,590,159,IBM 0256 MB
ibm,python,256,eu-de,752,595,157,IBM 0256 MB
ibm,python,256,eu-de,896,658,238,IBM 0256 MB
ibm,python,256,eu-de,742,592,150,IBM 0256 MB
ibm,python,256,eu-de,756,587,169,IBM 0256 MB
ibm,python,256,eu-de,1110,604,506,IBM 0256 MB
ibm,python,256,eu-de,1084,591,493,IBM 0256 MB
ibm,python,256,eu-de,752,600,152,IBM 0256 MB
ibm,python,256,eu-de,1237,586,651,IBM 0256 MB
ibm,python,256,eu-de,763,585,178,IBM 0256 MB
ibm,python,256,eu-de,763,590,173,IBM 0256 MB
ibm,python,256,eu-de,756,583,173,IBM 0256 MB
ibm,python,256,eu-de,732,587,145,IBM 0256 MB
ibm,python,256,eu-de,736,589,147,IBM 0256 MB
ibm,python,256,eu-de,838,641,197,IBM 0256 MB
ibm,python,256,eu-de,774,592,182,IBM 0256 MB
ibm,python,256,eu-de,756,582,174,IBM 0256 MB
ibm,python,256,eu-de,785,583,202,IBM 0256 MB
ibm,python,256,eu-de,732,586,146,IBM 0256 MB
ibm,python,256,eu-de,742,586,156,IBM 0256 MB
ibm,python,256,eu-de,889,584,305,IBM 0256 MB
ibm,python,256,eu-de,771,595,176,IBM 0256 MB
ibm,python,256,eu-de,737,584,153,IBM 0256 MB
ibm,python,256,eu-de,746,586,160,IBM 0256 MB
ibm,python,256,eu-de,756,592,164,IBM 0256 MB
ibm,python,256,eu-de,741,584,157,IBM 0256 MB
ibm,python,256,eu-de,812,611,201,IBM 0256 MB
ibm,python,256,eu-de,785,603,182,IBM 0256 MB
ibm,python,256,eu-de,760,596,164,IBM 0256 MB
ibm,python,256,eu-de,755,595,160,IBM 0256 MB
ibm,python,256,eu-de,760,613,147,IBM 0256 MB
ibm,python,256,eu-de,743,587,156,IBM 0256 MB
ibm,python,256,eu-de,811,602,209,IBM 0256 MB
ibm,python,256,eu-de,963,590,373,IBM 0256 MB
ibm,python,256,eu-de,744,587,157,IBM 0256 MB
ibm,python,256,eu-de,836,598,238,IBM 0256 MB
ibm,python,256,eu-de,746,579,167,IBM 0256 MB
ibm,python,256,eu-de,739,586,153,IBM 0256 MB
ibm,python,256,eu-de,745,590,155,IBM 0256 MB
ibm,python,256,eu-de,735,587,148,IBM 0256 MB
ibm,python,256,eu-de,741,586,155,IBM 0256 MB
ibm,python,256,eu-de,752,591,161,IBM 0256 MB
ibm,python,256,eu-de,763,588,175,IBM 0256 MB
ibm,python,256,eu-de,788,590,198,IBM 0256 MB
ibm,python,256,eu-de,683,581,102,IBM 0256 MB
ibm,python,256,eu-de,691,588,103,IBM 0256 MB
ibm,python,256,eu-de,765,588,177,IBM 0256 MB
ibm,python,256,eu-de,747,586,161,IBM 0256 MB
ibm,python,256,eu-de,726,581,145,IBM 0256 MB
ibm,python,256,eu-de,747,580,167,IBM 0256 MB
ibm,python,256,eu-de,743,590,153,IBM 0256 MB
ibm,python,256,eu-de,766,585,181,IBM 0256 MB
ibm,python,256,eu-de,690,587,103,IBM 0256 MB
ibm,python,256,eu-de,729,583,146,IBM 0256 MB
ibm,python,256,eu-de,740,583,157,IBM 0256 MB
ibm,python,256,eu-de,727,581,146,IBM 0256 MB
ibm,python,256,eu-de,822,593,229,IBM 0256 MB
ibm,python,256,eu-de,748,589,159,IBM 0256 MB
ibm,python,256,eu-de,722,582,140,IBM 0256 MB
ibm,python,256,eu-de,733,583,150,IBM 0256 MB
ibm,python,256,eu-de,739,582,157,IBM 0256 MB
ibm,python,256,eu-de,735,583,152,IBM 0256 MB
ibm,python,256,eu-de,759,587,172,IBM 0256 MB
ibm,python,256,eu-de,742,589,153,IBM 0256 MB
ibm,python,256,eu-de,806,585,221,IBM 0256 MB
ibm,python,256,eu-de,744,585,159,IBM 0256 MB
ibm,python,256,eu-de,777,586,191,IBM 0256 MB
ibm,python,256,eu-de,734,587,147,IBM 0256 MB
ibm,python,256,eu-de,745,583,162,IBM 0256 MB
ibm,python,256,eu-de,776,594,182,IBM 0256 MB
ibm,python,256,eu-de,756,587,169,IBM 0256 MB
ibm,python,256,eu-de,748,595,153,IBM 0256 MB
ibm,python,256,eu-de,761,588,173,IBM 0256 MB
ibm,python,256,eu-de,762,584,178,IBM 0256 MB
ibm,python,256,eu-de,757,587,170,IBM 0256 MB
ibm,python,256,eu-de,751,590,161,IBM 0256 MB
ibm,python,256,eu-de,754,592,162,IBM 0256 MB
ibm,python,256,eu-de,756,589,167,IBM 0256 MB
ibm,python,256,eu-de,766,586,180,IBM 0256 MB
ibm,python,256,eu-de,680,580,100,IBM 0256 MB
ibm,python,256,eu-de,738,583,155,IBM 0256 MB
ibm,python,256,eu-de,686,580,106,IBM 0256 MB
ibm,python,256,eu-de,736,592,144,IBM 0256 MB
ibm,python,256,eu-de,775,593,182,IBM 0256 MB
ibm,python,256,eu-de,1095,594,501,IBM 0256 MB
ibm,python,256,eu-de,814,663,151,IBM 0256 MB
ibm,python,256,eu-de,750,594,156,IBM 0256 MB
ibm,python,256,eu-de,860,589,271,IBM 0256 MB
ibm,python,256,eu-de,736,589,147,IBM 0256 MB
ibm,python,512,eu-de,783,588,195,IBM 0512 MB
ibm,python,512,eu-de,819,591,228,IBM 0512 MB
ibm,python,512,eu-de,713,599,114,IBM 0512 MB
ibm,python,512,eu-de,912,626,286,IBM 0512 MB
ibm,python,512,eu-de,763,598,165,IBM 0512 MB
ibm,python,512,eu-de,810,590,220,IBM 0512 MB
ibm,python,512,eu-de,768,596,172,IBM 0512 MB
ibm,python,512,eu-de,749,588,161,IBM 0512 MB
ibm,python,512,eu-de,727,586,141,IBM 0512 MB
ibm,python,512,eu-de,759,591,168,IBM 0512 MB
ibm,python,512,eu-de,731,591,140,IBM 0512 MB
ibm,python,512,eu-de,737,585,152,IBM 0512 MB
ibm,python,512,eu-de,699,586,113,IBM 0512 MB
ibm,python,512,eu-de,747,587,160,IBM 0512 MB
ibm,python,512,eu-de,728,587,141,IBM 0512 MB
ibm,python,512,eu-de,1017,676,341,IBM 0512 MB
ibm,python,512,eu-de,763,613,150,IBM 0512 MB
ibm,python,512,eu-de,831,588,243,IBM 0512 MB
ibm,python,512,eu-de,781,581,200,IBM 0512 MB
ibm,python,512,eu-de,749,593,156,IBM 0512 MB
ibm,python,512,eu-de,739,584,155,IBM 0512 MB
ibm,python,512,eu-de,735,587,148,IBM 0512 MB
ibm,python,512,eu-de,753,593,160,IBM 0512 MB
ibm,python,512,eu-de,752,594,158,IBM 0512 MB
ibm,python,512,eu-de,738,593,145,IBM 0512 MB
ibm,python,512,eu-de,733,586,147,IBM 0512 MB
ibm,python,512,eu-de,794,595,199,IBM 0512 MB
ibm,python,512,eu-de,822,626,196,IBM 0512 MB
ibm,python,512,eu-de,899,606,293,IBM 0512 MB
ibm,python,512,eu-de,761,590,171,IBM 0512 MB
ibm,python,512,eu-de,771,586,185,IBM 0512 MB
ibm,python,512,eu-de,755,597,158,IBM 0512 MB
ibm,python,512,eu-de,766,585,181,IBM 0512 MB
ibm,python,512,eu-de,766,584,182,IBM 0512 MB
ibm,python,512,eu-de,744,593,151,IBM 0512 MB
ibm,python,512,eu-de,733,591,142,IBM 0512 MB
ibm,python,512,eu-de,745,588,157,IBM 0512 MB
ibm,python,512,eu-de,740,591,149,IBM 0512 MB
ibm,python,512,eu-de,728,583,145,IBM 0512 MB
ibm,python,512,eu-de,923,671,252,IBM 0512 MB
ibm,python,512,eu-de,753,602,151,IBM 0512 MB
ibm,python,512,eu-de,777,597,180,IBM 0512 MB
ibm,python,512,eu-de,746,593,153,IBM 0512 MB
ibm,python,512,eu-de,761,591,170,IBM 0512 MB
ibm,python,512,eu-de,778,593,185,IBM 0512 MB
ibm,python,512,eu-de,746,589,157,IBM 0512 MB
ibm,python,512,eu-de,705,588,117,IBM 0512 MB
ibm,python,512,eu-de,757,588,169,IBM 0512 MB
ibm,python,512,eu-de,696,587,109,IBM 0512 MB
ibm,python,512,eu-de,870,588,282,IBM 0512 MB
ibm,python,512,eu-de,852,581,271,IBM 0512 MB
ibm,python,512,eu-de,889,632,257,IBM 0512 MB
ibm,python,512,eu-de,913,593,320,IBM 0512 MB
ibm,python,512,eu-de,829,592,237,IBM 0512 MB
ibm,python,512,eu-de,805,586,219,IBM 0512 MB
ibm,python,512,eu-de,695,595,100,IBM 0512 MB
ibm,python,512,eu-de,950,586,364,IBM 0512 MB
ibm,python,512,eu-de,831,586,245,IBM 0512 MB
ibm,python,512,eu-de,744,584,160,IBM 0512 MB
ibm,python,512,eu-de,746,588,158,IBM 0512 MB
ibm,python,512,eu-de,698,588,110,IBM 0512 MB
ibm,python,512,eu-de,756,591,165,IBM 0512 MB
ibm,python,512,eu-de,769,585,184,IBM 0512 MB
ibm,python,512,eu-de,794,615,179,IBM 0512 MB
ibm,python,512,eu-de,774,600,174,IBM 0512 MB
ibm,python,512,eu-de,741,592,149,IBM 0512 MB
ibm,python,512,eu-de,780,585,195,IBM 0512 MB
ibm,python,512,eu-de,767,596,171,IBM 0512 MB
ibm,python,512,eu-de,741,588,153,IBM 0512 MB
ibm,python,512,eu-de,771,598,173,IBM 0512 MB
ibm,python,512,eu-de,673,583,90,IBM 0512 MB
ibm,python,512,eu-de,753,595,158,IBM 0512 MB
ibm,python,512,eu-de,938,585,353,IBM 0512 MB
ibm,python,512,eu-de,729,587,142,IBM 0512 MB
ibm,python,512,eu-de,753,577,176,IBM 0512 MB
ibm,python,512,eu-de,714,598,116,IBM 0512 MB
ibm,python,512,eu-de,766,592,174,IBM 0512 MB
ibm,python,512,eu-de,772,602,170,IBM 0512 MB
ibm,python,512,eu-de,1171,591,580,IBM 0512 MB
ibm,python,512,eu-de,752,586,166,IBM 0512 MB
ibm,python,512,eu-de,1022,586,436,IBM 0512 MB
ibm,python,512,eu-de,684,589,95,IBM 0512 MB
ibm,python,512,eu-de,754,586,168,IBM 0512 MB
ibm,python,512,eu-de,725,600,125,IBM 0512 MB
ibm,python,512,eu-de,698,589,109,IBM 0512 MB
ibm,python,512,eu-de,685,588,97,IBM 0512 MB
ibm,python,512,eu-de,725,584,141,IBM 0512 MB
ibm,python,512,eu-de,749,585,164,IBM 0512 MB
ibm,python,512,eu-de,831,596,235,IBM 0512 MB
ibm,python,512,eu-de,768,589,179,IBM 0512 MB
ibm,python,512,eu-de,718,581,137,IBM 0512 MB
ibm,python,512,eu-de,758,589,169,IBM 0512 MB
ibm,python,512,eu-de,754,586,168,IBM 0512 MB
ibm,python,512,eu-de,749,582,167,IBM 0512 MB
ibm,python,512,eu-de,755,589,166,IBM 0512 MB
ibm,python,512,eu-de,744,592,152,IBM 0512 MB
ibm,python,512,eu-de,745,587,158,IBM 0512 MB
ibm,python,512,eu-de,711,595,116,IBM 0512 MB
ibm,python,512,eu-de,743,590,153,IBM 0512 MB
ibm,python,512,eu-de,714,590,124,IBM 0512 MB
ibm,python,1024,eu-de,1064,624,440,IBM 1024 MB
ibm,python,1024,eu-de,752,624,128,IBM 1024 MB
ibm,python,1024,eu-de,1318,598,720,IBM 1024 MB
ibm,python,1024,eu-de,705,596,109,IBM 1024 MB
ibm,python,1024,eu-de,745,600,145,IBM 1024 MB
ibm,python,1024,eu-de,753,603,150,IBM 1024 MB
ibm,python,1024,eu-de,702,605,97,IBM 1024 MB
ibm,python,1024,eu-de,774,604,170,IBM 1024 MB
ibm,python,1024,eu-de,844,599,245,IBM 1024 MB
ibm,python,1024,eu-de,760,598,162,IBM 1024 MB
ibm,python,1024,eu-de,757,609,148,IBM 1024 MB
ibm,python,1024,eu-de,844,608,236,IBM 1024 MB
ibm,python,1024,eu-de,766,606,160,IBM 1024 MB
ibm,python,1024,eu-de,786,603,183,IBM 1024 MB
ibm,python,1024,eu-de,840,614,226,IBM 1024 MB
ibm,python,1024,eu-de,752,600,152,IBM 1024 MB
ibm,python,1024,eu-de,748,603,145,IBM 1024 MB
ibm,python,1024,eu-de,789,600,189,IBM 1024 MB
ibm,python,1024,eu-de,758,598,160,IBM 1024 MB
ibm,python,1024,eu-de,751,598,153,IBM 1024 MB
ibm,python,1024,eu-de,768,604,164,IBM 1024 MB
ibm,python,1024,eu-de,745,604,141,IBM 1024 MB
ibm,python,1024,eu-de,751,593,158,IBM 1024 MB
ibm,python,1024,eu-de,945,625,320,IBM 1024 MB
ibm,python,1024,eu-de,760,601,159,IBM 1024 MB
ibm,python,1024,eu-de,737,599,138,IBM 1024 MB
ibm,python,1024,eu-de,756,606,150,IBM 1024 MB
ibm,python,1024,eu-de,771,604,167,IBM 1024 MB
ibm,python,1024,eu-de,771,601,170,IBM 1024 MB
ibm,python,1024,eu-de,691,601,90,IBM 1024 MB
ibm,python,1024,eu-de,748,599,149,IBM 1024 MB
ibm,python,1024,eu-de,759,607,152,IBM 1024 MB
ibm,python,1024,eu-de,757,602,155,IBM 1024 MB
ibm,python,1024,eu-de,747,600,147,IBM 1024 MB
ibm,python,1024,eu-de,752,602,150,IBM 1024 MB
ibm,python,1024,eu-de,912,630,282,IBM 1024 MB
ibm,python,1024,eu-de,757,598,159,IBM 1024 MB
ibm,python,1024,eu-de,764,600,164,IBM 1024 MB
ibm,python,1024,eu-de,692,595,97,IBM 1024 MB
ibm,python,1024,eu-de,750,599,151,IBM 1024 MB
ibm,python,1024,eu-de,752,609,143,IBM 1024 MB
ibm,python,1024,eu-de,753,596,157,IBM 1024 MB
ibm,python,1024,eu-de,769,611,158,IBM 1024 MB
ibm,python,1024,eu-de,740,596,144,IBM 1024 MB
ibm,python,1024,eu-de,769,601,168,IBM 1024 MB
ibm,python,1024,eu-de,799,600,199,IBM 1024 MB
ibm,python,1024,eu-de,766,594,172,IBM 1024 MB
ibm,python,1024,eu-de,861,640,221,IBM 1024 MB
ibm,python,1024,eu-de,798,607,191,IBM 1024 MB
ibm,python,1024,eu-de,782,598,184,IBM 1024 MB
ibm,python,1024,eu-de,1076,597,479,IBM 1024 MB
ibm,python,1024,eu-de,691,598,93,IBM 1024 MB
ibm,python,1024,eu-de,762,596,166,IBM 1024 MB
ibm,python,1024,eu-de,706,600,106,IBM 1024 MB
ibm,python,1024,eu-de,761,609,152,IBM 1024 MB
ibm,python,1024,eu-de,1014,608,406,IBM 1024 MB
ibm,python,1024,eu-de,743,597,146,IBM 1024 MB
ibm,python,1024,eu-de,763,600,163,IBM 1024 MB
ibm,python,1024,eu-de,754,610,144,IBM 1024 MB
ibm,python,1024,eu-de,859,607,252,IBM 1024 MB
ibm,python,1024,eu-de,743,597,146,IBM 1024 MB
ibm,python,1024,eu-de,764,606,158,IBM 1024 MB
ibm,python,1024,eu-de,747,594,153,IBM 1024 MB
ibm,python,1024,eu-de,749,597,152,IBM 1024 MB
ibm,python,1024,eu-de,748,595,153,IBM 1024 MB
ibm,python,1024,eu-de,881,597,284,IBM 1024 MB
ibm,python,1024,eu-de,757,598,159,IBM 1024 MB
ibm,python,1024,eu-de,773,605,168,IBM 1024 MB
ibm,python,1024,eu-de,753,599,154,IBM 1024 MB
ibm,python,1024,eu-de,750,598,152,IBM 1024 MB
ibm,python,1024,eu-de,766,602,164,IBM 1024 MB
ibm,python,1024,eu-de,923,609,314,IBM 1024 MB
ibm,python,1024,eu-de,1243,610,633,IBM 1024 MB
ibm,python,1024,eu-de,761,602,159,IBM 1024 MB
ibm,python,1024,eu-de,794,599,195,IBM 1024 MB
ibm,python,1024,eu-de,752,600,152,IBM 1024 MB
ibm,python,1024,eu-de,754,601,153,IBM 1024 MB
ibm,python,1024,eu-de,787,600,187,IBM 1024 MB
ibm,python,1024,eu-de,823,599,224,IBM 1024 MB
ibm,python,1024,eu-de,762,609,153,IBM 1024 MB
ibm,python,1024,eu-de,702,598,104,IBM 1024 MB
ibm,python,1024,eu-de,782,600,182,IBM 1024 MB
ibm,python,1024,eu-de,747,603,144,IBM 1024 MB
ibm,python,1024,eu-de,929,626,303,IBM 1024 MB
ibm,python,1024,eu-de,784,611,173,IBM 1024 MB
ibm,python,1024,eu-de,769,605,164,IBM 1024 MB
ibm,python,1024,eu-de,1290,597,693,IBM 1024 MB
ibm,python,1024,eu-de,803,607,196,IBM 1024 MB
ibm,python,1024,eu-de,842,598,244,IBM 1024 MB
ibm,python,1024,eu-de,739,599,140,IBM 1024 MB
ibm,python,1024,eu-de,784,598,186,IBM 1024 MB
ibm,python,1024,eu-de,818,598,220,IBM 1024 MB
ibm,python,1024,eu-de,803,598,205,IBM 1024 MB
ibm,python,1024,eu-de,709,608,101,IBM 1024 MB
ibm,python,1024,eu-de,712,618,94,IBM 1024 MB
ibm,python,1024,eu-de,880,652,228,IBM 1024 MB
ibm,python,1024,eu-de,775,607,168,IBM 1024 MB
ibm,python,1024,eu-de,986,605,381,IBM 1024 MB
ibm,python,1024,eu-de,776,606,170,IBM 1024 MB
ibm,python,1024,eu-de,759,598,161,IBM 1024 MB
ibm,python,2048,eu-de,769,591,178,IBM 2048 MB
ibm,python,2048,eu-de,894,600,294,IBM 2048 MB
ibm,python,2048,eu-de,772,591,181,IBM 2048 MB
ibm,python,2048,eu-de,789,594,195,IBM 2048 MB
ibm,python,2048,eu-de,793,598,195,IBM 2048 MB
ibm,python,2048,eu-de,748,605,143,IBM 2048 MB
ibm,python,2048,eu-de,742,592,150,IBM 2048 MB
ibm,python,2048,eu-de,764,590,174,IBM 2048 MB
ibm,python,2048,eu-de,766,592,174,IBM 2048 MB
ibm,python,2048,eu-de,748,597,151,IBM 2048 MB
ibm,python,2048,eu-de,744,591,153,IBM 2048 MB
ibm,python,2048,eu-de,794,604,190,IBM 2048 MB
ibm,python,2048,eu-de,743,599,144,IBM 2048 MB
ibm,python,2048,eu-de,1074,717,357,IBM 2048 MB
ibm,python,2048,eu-de,752,604,148,IBM 2048 MB
ibm,python,2048,eu-de,705,602,103,IBM 2048 MB
ibm,python,2048,eu-de,735,595,140,IBM 2048 MB
ibm,python,2048,eu-de,755,602,153,IBM 2048 MB
ibm,python,2048,eu-de,756,597,159,IBM 2048 MB
ibm,python,2048,eu-de,804,602,202,IBM 2048 MB
ibm,python,2048,eu-de,766,591,175,IBM 2048 MB
ibm,python,2048,eu-de,746,598,148,IBM 2048 MB
ibm,python,2048,eu-de,741,592,149,IBM 2048 MB
ibm,python,2048,eu-de,760,597,163,IBM 2048 MB
ibm,python,2048,eu-de,733,590,143,IBM 2048 MB
ibm,python,2048,eu-de,1056,695,361,IBM 2048 MB
ibm,python,2048,eu-de,802,594,208,IBM 2048 MB
ibm,python,2048,eu-de,750,595,155,IBM 2048 MB
ibm,python,2048,eu-de,753,591,162,IBM 2048 MB
ibm,python,2048,eu-de,776,601,175,IBM 2048 MB
ibm,python,2048,eu-de,757,599,158,IBM 2048 MB
ibm,python,2048,eu-de,754,598,156,IBM 2048 MB
ibm,python,2048,eu-de,766,593,173,IBM 2048 MB
ibm,python,2048,eu-de,752,594,158,IBM 2048 MB
ibm,python,2048,eu-de,735,587,148,IBM 2048 MB
ibm,python,2048,eu-de,756,600,156,IBM 2048 MB
ibm,python,2048,eu-de,775,590,185,IBM 2048 MB
ibm,python,2048,eu-de,908,642,266,IBM 2048 MB
ibm,python,2048,eu-de,743,598,145,IBM 2048 MB
ibm,python,2048,eu-de,751,600,151,IBM 2048 MB
ibm,python,2048,eu-de,759,591,168,IBM 2048 MB
ibm,python,2048,eu-de,744,599,145,IBM 2048 MB
ibm,python,2048,eu-de,751,589,162,IBM 2048 MB
ibm,python,2048,eu-de,811,593,218,IBM 2048 MB
ibm,python,2048,eu-de,751,592,159,IBM 2048 MB
ibm,python,2048,eu-de,818,594,224,IBM 2048 MB
ibm,python,2048,eu-de,749,591,158,IBM 2048 MB
ibm,python,2048,eu-de,767,604,163,IBM 2048 MB
ibm,python,2048,eu-de,691,591,100,IBM 2048 MB
ibm,python,2048,eu-de,908,596,312,IBM 2048 MB
ibm,python,2048,eu-de,948,599,349,IBM 2048 MB
ibm,python,2048,eu-de,758,592,166,IBM 2048 MB
ibm,python,2048,eu-de,686,595,91,IBM 2048 MB
ibm,python,2048,eu-de,767,606,161,IBM 2048 MB
ibm,python,2048,eu-de,771,593,178,IBM 2048 MB
ibm,python,2048,eu-de,742,590,152,IBM 2048 MB
ibm,python,2048,eu-de,791,595,196,IBM 2048 MB
ibm,python,2048,eu-de,762,597,165,IBM 2048 MB
ibm,python,2048,eu-de,765,597,168,IBM 2048 MB
ibm,python,2048,eu-de,737,597,140,IBM 2048 MB
ibm,python,2048,eu-de,734,593,141,IBM 2048 MB
ibm,python,2048,eu-de,1462,693,769,IBM 2048 MB
ibm,python,2048,eu-de,768,592,176,IBM 2048 MB
ibm,python,2048,eu-de,817,607,210,IBM 2048 MB
ibm,python,2048,eu-de,746,592,154,IBM 2048 MB
ibm,python,2048,eu-de,788,595,193,IBM 2048 MB
ibm,python,2048,eu-de,750,592,158,IBM 2048 MB
ibm,python,2048,eu-de,770,590,180,IBM 2048 MB
ibm,python,2048,eu-de,706,594,112,IBM 2048 MB
ibm,python,2048,eu-de,750,594,156,IBM 2048 MB
ibm,python,2048,eu-de,763,598,165,IBM 2048 MB
ibm,python,2048,eu-de,764,600,164,IBM 2048 MB
ibm,python,2048,eu-de,746,593,153,IBM 2048 MB
ibm,python,2048,eu-de,1100,727,373,IBM 2048 MB
ibm,python,2048,eu-de,750,590,160,IBM 2048 MB
ibm,python,2048,eu-de,750,603,147,IBM 2048 MB
ibm,python,2048,eu-de,764,594,170,IBM 2048 MB
ibm,python,2048,eu-de,769,611,158,IBM 2048 MB
ibm,python,2048,eu-de,754,600,154,IBM 2048 MB
ibm,python,2048,eu-de,748,599,149,IBM 2048 MB
ibm,python,2048,eu-de,749,592,157,IBM 2048 MB
ibm,python,2048,eu-de,750,598,152,IBM 2048 MB
ibm,python,2048,eu-de,749,599,150,IBM 2048 MB
ibm,python,2048,eu-de,749,605,144,IBM 2048 MB
ibm,python,2048,eu-de,762,593,169,IBM 2048 MB
ibm,python,2048,eu-de,882,668,214,IBM 2048 MB
ibm,python,2048,eu-de,770,603,167,IBM 2048 MB
ibm,python,2048,eu-de,768,604,164,IBM 2048 MB
ibm,python,2048,eu-de,721,606,115,IBM 2048 MB
ibm,python,2048,eu-de,757,596,161,IBM 2048 MB
ibm,python,2048,eu-de,743,590,153,IBM 2048 MB
ibm,python,2048,eu-de,762,603,159,IBM 2048 MB
ibm,python,2048,eu-de,705,599,106,IBM 2048 MB
ibm,python,2048,eu-de,786,600,186,IBM 2048 MB
ibm,python,2048,eu-de,746,591,155,IBM 2048 MB
ibm,python,2048,eu-de,838,603,235,IBM 2048 MB
ibm,python,2048,eu-de,746,598,148,IBM 2048 MB
ibm,python,2048,eu-de,986,699,287,IBM 2048 MB
ibm,python,2048,eu-de,752,596,156,IBM 2048 MB
ibm,python,2048,eu-de,1279,568,711,IBM 2048 MB


==> bilder/go_instances/google_sampled_data.txt <==
#reconstructed data points with http://www.graphreader.com/ 
#http://www.graphreader.com/plotter?x=438.228,439.276,440.428,441.579,443.717,444.868,445.855,447.089,448.158,449.268,450.337,451.406,452.558,453.503,454.655,459.034&y=2.21,4.144,4.42,53.867,62.707,75.138,75.414,84.807,82.044,61.05,3.039,5.525,3.867,2.762,1.105,1.105
#close enough to original plot from google dashbosard
438.228 2.21
439.276 4.144
440.428 4.42
441.579 53.867
443.717 62.707
444.868 75.138
445.855 75.414
447.089 84.807
448.158 82.044
449.268 61.05
450.337 3.039
451.406 5.525
452.558 3.867
453.503 2.762
454.655 1.105
459.034 1.105
 

==> bilder/latency/data/aws.csv <==
#cloud,ms,km
1,aws-us-east-1,454,6721
1,aws-us-east-1,353,6721
1,aws-us-east-1,176,6721
1,aws-us-east-1,174,6721
1,aws-us-east-1,346,6721
1,aws-us-east-1,167,6721
1,aws-us-east-1,347,6721
1,aws-us-east-1,355,6721
1,aws-us-east-1,347,6721
1,aws-us-east-1,360,6721
1,aws-us-east-1,148,6721
1,aws-us-east-1,353,6721
1,aws-us-east-1,371,6721
1,aws-us-east-1,449,6721
1,aws-us-east-1,356,6721
1,aws-us-east-1,166,6721
1,aws-us-east-1,345,6721
1,aws-us-east-1,156,6721
1,aws-us-east-1,168,6721
1,aws-us-east-1,343,6721
1,aws-us-east-1,152,6721
1,aws-us-east-1,347,6721
1,aws-us-east-1,386,6721
1,aws-us-east-1,146,6721
1,aws-us-east-1,344,6721
1,aws-us-east-1,151,6721
1,aws-us-east-1,374,6721
1,aws-us-east-1,352,6721
1,aws-us-east-1,350,6721
1,aws-us-east-1,149,6721
1,aws-us-east-1,372,6721
1,aws-us-east-1,189,6721
1,aws-us-east-1,358,6721
1,aws-us-east-1,188,6721
1,aws-us-east-1,361,6721
1,aws-us-east-1,175,6721
1,aws-us-east-1,373,6721
1,aws-us-east-1,346,6721
1,aws-us-east-1,152,6721
1,aws-us-east-1,156,6721
1,aws-us-east-1,472,6721
1,aws-us-east-1,354,6721
1,aws-us-east-1,344,6721
1,aws-us-east-1,156,6721
1,aws-us-east-1,361,6721
1,aws-us-east-1,381,6721
1,aws-us-east-1,349,6721
1,aws-us-east-1,358,6721
1,aws-us-east-1,370,6721
1,aws-us-east-1,355,6721
1,aws-us-east-1,166,6721
1,aws-us-east-1,376,6721
1,aws-us-east-1,159,6721
1,aws-us-east-1,199,6721
1,aws-us-east-1,352,6721
1,aws-us-east-1,373,6721
1,aws-us-east-1,346,6721
1,aws-us-east-1,374,6721
1,aws-us-east-1,149,6721
1,aws-us-east-1,355,6721
1,aws-us-east-1,384,6721
1,aws-us-east-1,364,6721
1,aws-us-east-1,160,6721
1,aws-us-east-1,389,6721
1,aws-us-east-1,163,6721
1,aws-us-east-1,368,6721
1,aws-us-east-1,370,6721
1,aws-us-east-1,436,6721
1,aws-us-east-1,371,6721
1,aws-us-east-1,170,6721
1,aws-us-east-1,381,6721
1,aws-us-east-1,396,6721
1,aws-us-east-1,357,6721
1,aws-us-east-1,188,6721
1,aws-us-east-1,363,6721
1,aws-us-east-1,362,6721
1,aws-us-east-1,156,6721
1,aws-us-east-1,380,6721
1,aws-us-east-1,350,6721
1,aws-us-east-1,439,6721
1,aws-us-east-1,371,6721
1,aws-us-east-1,358,6721
1,aws-us-east-1,359,6721
1,aws-us-east-1,392,6721
1,aws-us-east-1,387,6721
1,aws-us-east-1,367,6721
1,aws-us-east-1,359,6721
1,aws-us-east-1,359,6721
1,aws-us-east-1,383,6721
1,aws-us-east-1,162,6721
1,aws-us-east-1,168,6721
1,aws-us-east-1,481,6721
1,aws-us-east-1,408,6721
1,aws-us-east-1,358,6721
1,aws-us-east-1,378,6721
1,aws-us-east-1,187,6721
1,aws-us-east-1,362,6721
1,aws-us-east-1,469,6721
1,aws-us-east-1,368,6721
1,aws-us-east-1,178,6721
1,aws-us-east-2,398,7225
1,aws-us-east-2,393,7225
1,aws-us-east-2,403,7225
1,aws-us-east-2,393,7225
1,aws-us-east-2,375,7225
1,aws-us-east-2,484,7225
1,aws-us-east-2,381,7225
1,aws-us-east-2,397,7225
1,aws-us-east-2,400,7225
1,aws-us-east-2,403,7225
1,aws-us-east-2,385,7225
1,aws-us-east-2,373,7225
1,aws-us-east-2,405,7225
1,aws-us-east-2,382,7225
1,aws-us-east-2,480,7225
1,aws-us-east-2,393,7225
1,aws-us-east-2,369,7225
1,aws-us-east-2,375,7225
1,aws-us-east-2,401,7225
1,aws-us-east-2,376,7225
1,aws-us-east-2,377,7225
1,aws-us-east-2,372,7225
1,aws-us-east-2,422,7225
1,aws-us-east-2,398,7225
1,aws-us-east-2,379,7225
1,aws-us-east-2,376,7225
1,aws-us-east-2,385,7225
1,aws-us-east-2,374,7225
1,aws-us-east-2,370,7225
1,aws-us-east-2,374,7225
1,aws-us-east-2,455,7225
1,aws-us-east-2,159,7225
1,aws-us-east-2,379,7225
1,aws-us-east-2,375,7225
1,aws-us-east-2,373,7225
1,aws-us-east-2,391,7225
1,aws-us-east-2,163,7225
1,aws-us-east-2,155,7225
1,aws-us-east-2,156,7225
1,aws-us-east-2,392,7225
1,aws-us-east-2,390,7225
1,aws-us-east-2,399,7225
1,aws-us-east-2,393,7225
1,aws-us-east-2,384,7225
1,aws-us-east-2,161,7225
1,aws-us-east-2,405,7225
1,aws-us-east-2,377,7225
1,aws-us-east-2,377,7225
1,aws-us-east-2,377,7225
1,aws-us-east-2,374,7225
1,aws-us-east-2,161,7225
1,aws-us-east-2,405,7225
1,aws-us-east-2,384,7225
1,aws-us-east-2,379,7225
1,aws-us-east-2,385,7225
1,aws-us-east-2,388,7225
1,aws-us-east-2,383,7225
1,aws-us-east-2,430,7225
1,aws-us-east-2,380,7225
1,aws-us-east-2,389,7225
1,aws-us-east-2,191,7225
1,aws-us-east-2,384,7225
1,aws-us-east-2,406,7225
1,aws-us-east-2,397,7225
1,aws-us-east-2,394,7225
1,aws-us-east-2,389,7225
1,aws-us-east-2,383,7225
1,aws-us-east-2,160,7225
1,aws-us-east-2,393,7225
1,aws-us-east-2,390,7225
1,aws-us-east-2,447,7225
1,aws-us-east-2,422,7225
1,aws-us-east-2,399,7225
1,aws-us-east-2,400,7225
1,aws-us-east-2,394,7225
1,aws-us-east-2,404,7225
1,aws-us-east-2,180,7225
1,aws-us-east-2,425,7225
1,aws-us-east-2,387,7225
1,aws-us-east-2,399,7225
1,aws-us-east-2,178,7225
1,aws-us-east-2,398,7225
1,aws-us-east-2,171,7225
1,aws-us-east-2,396,7225
1,aws-us-east-2,396,7225
1,aws-us-east-2,388,7225
1,aws-us-east-2,388,7225
1,aws-us-east-2,388,7225
1,aws-us-east-2,389,7225
1,aws-us-east-2,391,7225
1,aws-us-east-2,174,7225
1,aws-us-east-2,387,7225
1,aws-us-east-2,411,7225
1,aws-us-east-2,386,7225
1,aws-us-east-2,381,7225
1,aws-us-east-2,387,7225
1,aws-us-east-2,383,7225
1,aws-us-east-2,399,7225
1,aws-us-east-2,167,7225
1,aws-us-east-2,391,7225
2,aws-us-west-2,1048,8690
2,aws-us-west-2,587,8690
2,aws-us-west-2,253,8690
2,aws-us-west-2,234,8690
2,aws-us-west-2,580,8690
2,aws-us-west-2,614,8690
2,aws-us-west-2,577,8690
2,aws-us-west-2,600,8690
2,aws-us-west-2,224,8690
2,aws-us-west-2,576,8690
2,aws-us-west-2,575,8690
2,aws-us-west-2,569,8690
2,aws-us-west-2,229,8690
2,aws-us-west-2,225,8690
2,aws-us-west-2,575,8690
2,aws-us-west-2,599,8690
2,aws-us-west-2,569,8690
2,aws-us-west-2,228,8690
2,aws-us-west-2,591,8690
2,aws-us-west-2,585,8690
2,aws-us-west-2,585,8690
2,aws-us-west-2,226,8690
2,aws-us-west-2,618,8690
2,aws-us-west-2,590,8690
2,aws-us-west-2,584,8690
2,aws-us-west-2,583,8690
2,aws-us-west-2,594,8690
2,aws-us-west-2,570,8690
2,aws-us-west-2,571,8690
2,aws-us-west-2,269,8690
2,aws-us-west-2,608,8690
2,aws-us-west-2,581,8690
2,aws-us-west-2,651,8690
2,aws-us-west-2,593,8690
2,aws-us-west-2,591,8690
2,aws-us-west-2,263,8690
2,aws-us-west-2,587,8690
2,aws-us-west-2,590,8690
2,aws-us-west-2,580,8690
2,aws-us-west-2,608,8690
2,aws-us-west-2,599,8690
2,aws-us-west-2,229,8690
2,aws-us-west-2,572,8690
2,aws-us-west-2,586,8690
2,aws-us-west-2,578,8690
2,aws-us-west-2,579,8690
2,aws-us-west-2,586,8690
2,aws-us-west-2,617,8690
2,aws-us-west-2,232,8690
2,aws-us-west-2,583,8690
2,aws-us-west-2,577,8690
2,aws-us-west-2,626,8690
2,aws-us-west-2,582,8690
2,aws-us-west-2,588,8690
2,aws-us-west-2,613,8690
2,aws-us-west-2,310,8690
2,aws-us-west-2,237,8690
2,aws-us-west-2,590,8690
2,aws-us-west-2,569,8690
2,aws-us-west-2,594,8690
2,aws-us-west-2,590,8690
2,aws-us-west-2,223,8690
2,aws-us-west-2,575,8690
2,aws-us-west-2,599,8690
2,aws-us-west-2,708,8690
2,aws-us-west-2,598,8690
2,aws-us-west-2,588,8690
2,aws-us-west-2,586,8690
2,aws-us-west-2,237,8690
2,aws-us-west-2,582,8690
2,aws-us-west-2,245,8690
2,aws-us-west-2,589,8690
2,aws-us-west-2,239,8690
2,aws-us-west-2,570,8690
2,aws-us-west-2,611,8690
2,aws-us-west-2,578,8690
2,aws-us-west-2,584,8690
2,aws-us-west-2,263,8690
2,aws-us-west-2,239,8690
2,aws-us-west-2,599,8690
2,aws-us-west-2,603,8690
2,aws-us-west-2,595,8690
2,aws-us-west-2,254,8690
2,aws-us-west-2,617,8690
2,aws-us-west-2,268,8690
2,aws-us-west-2,594,8690
2,aws-us-west-2,239,8690
2,aws-us-west-2,248,8690
2,aws-us-west-2,605,8690
2,aws-us-west-2,591,8690
2,aws-us-west-2,604,8690
2,aws-us-west-2,595,8690
2,aws-us-west-2,618,8690
2,aws-us-west-2,654,8690
2,aws-us-west-2,626,8690
2,aws-us-west-2,263,8690
2,aws-us-west-2,622,8690
2,aws-us-west-2,614,8690
2,aws-us-west-2,606,8690
2,aws-us-west-2,599,8690
3,aws-us-west-1,567,9284
3,aws-us-west-1,635,9284
3,aws-us-west-1,572,9284
3,aws-us-west-1,557,9284
3,aws-us-west-1,536,9284
3,aws-us-west-1,547,9284
3,aws-us-west-1,559,9284
3,aws-us-west-1,1138,9284
3,aws-us-west-1,545,9284
3,aws-us-west-1,546,9284
3,aws-us-west-1,541,9284
3,aws-us-west-1,538,9284
3,aws-us-west-1,542,9284
3,aws-us-west-1,532,9284
3,aws-us-west-1,522,9284
3,aws-us-west-1,545,9284
3,aws-us-west-1,525,9284
3,aws-us-west-1,542,9284
3,aws-us-west-1,534,9284
3,aws-us-west-1,218,9284
3,aws-us-west-1,543,9284
3,aws-us-west-1,212,9284
3,aws-us-west-1,559,9284
3,aws-us-west-1,524,9284
3,aws-us-west-1,521,9284
3,aws-us-west-1,525,9284
3,aws-us-west-1,558,9284
3,aws-us-west-1,522,9284
3,aws-us-west-1,210,9284
3,aws-us-west-1,540,9284
3,aws-us-west-1,557,9284
3,aws-us-west-1,218,9284
3,aws-us-west-1,550,9284
3,aws-us-west-1,537,9284
3,aws-us-west-1,209,9284
3,aws-us-west-1,558,9284
3,aws-us-west-1,533,9284
3,aws-us-west-1,228,9284
3,aws-us-west-1,212,9284
3,aws-us-west-1,535,9284
3,aws-us-west-1,546,9284
3,aws-us-west-1,537,9284
3,aws-us-west-1,317,9284
3,aws-us-west-1,558,9284
3,aws-us-west-1,543,9284
3,aws-us-west-1,559,9284
3,aws-us-west-1,546,9284
3,aws-us-west-1,557,9284
3,aws-us-west-1,578,9284
3,aws-us-west-1,546,9284
3,aws-us-west-1,218,9284
3,aws-us-west-1,566,9284
3,aws-us-west-1,223,9284
3,aws-us-west-1,530,9284
3,aws-us-west-1,538,9284
3,aws-us-west-1,212,9284
3,aws-us-west-1,218,9284
3,aws-us-west-1,568,9284
3,aws-us-west-1,229,9284
3,aws-us-west-1,550,9284
3,aws-us-west-1,528,9284
3,aws-us-west-1,228,9284
3,aws-us-west-1,546,9284
3,aws-us-west-1,555,9284
3,aws-us-west-1,564,9284
3,aws-us-west-1,589,9284
3,aws-us-west-1,231,9284
3,aws-us-west-1,224,9284
3,aws-us-west-1,231,9284
3,aws-us-west-1,538,9284
3,aws-us-west-1,550,9284
3,aws-us-west-1,578,9284
3,aws-us-west-1,224,9284
3,aws-us-west-1,244,9284
3,aws-us-west-1,559,9284
3,aws-us-west-1,816,9284
3,aws-us-west-1,220,9284
3,aws-us-west-1,576,9284
3,aws-us-west-1,533,9284
3,aws-us-west-1,546,9284
3,aws-us-west-1,541,9284
3,aws-us-west-1,543,9284
3,aws-us-west-1,561,9284
3,aws-us-west-1,229,9284
3,aws-us-west-1,556,9284
3,aws-us-west-1,549,9284
3,aws-us-west-1,554,9284
3,aws-us-west-1,578,9284
3,aws-us-west-1,234,9284
3,aws-us-west-1,537,9284
3,aws-us-west-1,241,9284
3,aws-us-west-1,551,9284
3,aws-us-west-1,546,9284
3,aws-us-west-1,532,9284
3,aws-us-west-1,223,9284
3,aws-us-west-1,239,9284
3,aws-us-west-1,563,9284
3,aws-us-west-1,248,9284
3,aws-us-west-1,247,9284
3,aws-us-west-1,234,9284
4,aws-ca-central-1,426,5477
4,aws-ca-central-1,436,5477
4,aws-ca-central-1,407,5477
4,aws-ca-central-1,593,5477
4,aws-ca-central-1,396,5477
4,aws-ca-central-1,535,5477
4,aws-ca-central-1,160,5477
4,aws-ca-central-1,514,5477
4,aws-ca-central-1,193,5477
4,aws-ca-central-1,455,5477
4,aws-ca-central-1,385,5477
4,aws-ca-central-1,419,5477
4,aws-ca-central-1,441,5477
4,aws-ca-central-1,272,5477
4,aws-ca-central-1,410,5477
4,aws-ca-central-1,432,5477
4,aws-ca-central-1,162,5477
4,aws-ca-central-1,407,5477
4,aws-ca-central-1,534,5477
4,aws-ca-central-1,163,5477
4,aws-ca-central-1,602,5477
4,aws-ca-central-1,400,5477
4,aws-ca-central-1,450,5477
4,aws-ca-central-1,390,5477
4,aws-ca-central-1,389,5477
4,aws-ca-central-1,183,5477
4,aws-ca-central-1,474,5477
4,aws-ca-central-1,172,5477
4,aws-ca-central-1,394,5477
4,aws-ca-central-1,387,5477
4,aws-ca-central-1,427,5477
4,aws-ca-central-1,162,5477
4,aws-ca-central-1,387,5477
4,aws-ca-central-1,172,5477
4,aws-ca-central-1,390,5477
4,aws-ca-central-1,435,5477
4,aws-ca-central-1,402,5477
4,aws-ca-central-1,165,5477
4,aws-ca-central-1,389,5477
4,aws-ca-central-1,162,5477
4,aws-ca-central-1,406,5477
4,aws-ca-central-1,167,5477
4,aws-ca-central-1,160,5477
4,aws-ca-central-1,393,5477
4,aws-ca-central-1,398,5477
4,aws-ca-central-1,444,5477
4,aws-ca-central-1,386,5477
4,aws-ca-central-1,390,5477
4,aws-ca-central-1,173,5477
4,aws-ca-central-1,174,5477
4,aws-ca-central-1,389,5477
4,aws-ca-central-1,415,5477
4,aws-ca-central-1,399,5477
4,aws-ca-central-1,389,5477
4,aws-ca-central-1,430,5477
4,aws-ca-central-1,394,5477
4,aws-ca-central-1,392,5477
4,aws-ca-central-1,438,5477
4,aws-ca-central-1,392,5477
4,aws-ca-central-1,413,5477
4,aws-ca-central-1,173,5477
4,aws-ca-central-1,395,5477
4,aws-ca-central-1,168,5477
4,aws-ca-central-1,447,5477
4,aws-ca-central-1,391,5477
4,aws-ca-central-1,428,5477
4,aws-ca-central-1,188,5477
4,aws-ca-central-1,171,5477
4,aws-ca-central-1,394,5477
4,aws-ca-central-1,404,5477
4,aws-ca-central-1,419,5477
4,aws-ca-central-1,408,5477
4,aws-ca-central-1,174,5477
4,aws-ca-central-1,416,5477
4,aws-ca-central-1,417,5477
4,aws-ca-central-1,175,5477
4,aws-ca-central-1,401,5477
4,aws-ca-central-1,456,5477
4,aws-ca-central-1,418,5477
4,aws-ca-central-1,397,5477
4,aws-ca-central-1,395,5477
4,aws-ca-central-1,395,5477
4,aws-ca-central-1,188,5477
4,aws-ca-central-1,174,5477
4,aws-ca-central-1,440,5477
4,aws-ca-central-1,421,5477
4,aws-ca-central-1,444,5477
4,aws-ca-central-1,194,5477
4,aws-ca-central-1,416,5477
4,aws-ca-central-1,416,5477
4,aws-ca-central-1,186,5477
4,aws-ca-central-1,184,5477
4,aws-ca-central-1,421,5477
4,aws-ca-central-1,653,5477
4,aws-ca-central-1,416,5477
4,aws-ca-central-1,428,5477
4,aws-ca-central-1,407,5477
4,aws-ca-central-1,187,5477
4,aws-ca-central-1,191,5477
4,aws-ca-central-1,412,5477
5,aws-sa-east-1,769,9531
5,aws-sa-east-1,728,9531
5,aws-sa-east-1,963,9531
5,aws-sa-east-1,772,9531
5,aws-sa-east-1,704,9531
5,aws-sa-east-1,750,9531
5,aws-sa-east-1,722,9531
5,aws-sa-east-1,714,9531
5,aws-sa-east-1,707,9531
5,aws-sa-east-1,760,9531
5,aws-sa-east-1,721,9531
5,aws-sa-east-1,730,9531
5,aws-sa-east-1,737,9531
5,aws-sa-east-1,724,9531
5,aws-sa-east-1,702,9531
5,aws-sa-east-1,754,9531
5,aws-sa-east-1,868,9531
5,aws-sa-east-1,1203,9531
5,aws-sa-east-1,746,9531
5,aws-sa-east-1,740,9531
5,aws-sa-east-1,710,9531
5,aws-sa-east-1,270,9531
5,aws-sa-east-1,1111,9531
5,aws-sa-east-1,733,9531
5,aws-sa-east-1,705,9531
5,aws-sa-east-1,700,9531
5,aws-sa-east-1,748,9531
5,aws-sa-east-1,741,9531
5,aws-sa-east-1,708,9531
5,aws-sa-east-1,705,9531
5,aws-sa-east-1,739,9531
5,aws-sa-east-1,1223,9531
5,aws-sa-east-1,293,9531
5,aws-sa-east-1,706,9531
5,aws-sa-east-1,728,9531
5,aws-sa-east-1,730,9531
5,aws-sa-east-1,755,9531
5,aws-sa-east-1,734,9531
5,aws-sa-east-1,727,9531
5,aws-sa-east-1,711,9531
5,aws-sa-east-1,750,9531
5,aws-sa-east-1,732,9531
5,aws-sa-east-1,718,9531
5,aws-sa-east-1,713,9531
5,aws-sa-east-1,710,9531
5,aws-sa-east-1,758,9531
5,aws-sa-east-1,722,9531
5,aws-sa-east-1,724,9531
5,aws-sa-east-1,280,9531
5,aws-sa-east-1,924,9531
5,aws-sa-east-1,716,9531
5,aws-sa-east-1,763,9531
5,aws-sa-east-1,720,9531
5,aws-sa-east-1,721,9531
5,aws-sa-east-1,715,9531
5,aws-sa-east-1,709,9531
5,aws-sa-east-1,280,9531
5,aws-sa-east-1,733,9531
5,aws-sa-east-1,723,9531
5,aws-sa-east-1,714,9531
5,aws-sa-east-1,273,9531
5,aws-sa-east-1,711,9531
5,aws-sa-east-1,283,9531
5,aws-sa-east-1,752,9531
5,aws-sa-east-1,722,9531
5,aws-sa-east-1,292,9531
5,aws-sa-east-1,302,9531
5,aws-sa-east-1,331,9531
5,aws-sa-east-1,295,9531
5,aws-sa-east-1,290,9531
5,aws-sa-east-1,752,9531
5,aws-sa-east-1,769,9531
5,aws-sa-east-1,997,9531
5,aws-sa-east-1,293,9531
5,aws-sa-east-1,725,9531
5,aws-sa-east-1,282,9531
5,aws-sa-east-1,727,9531
5,aws-sa-east-1,752,9531
5,aws-sa-east-1,732,9531
5,aws-sa-east-1,726,9531
5,aws-sa-east-1,736,9531
5,aws-sa-east-1,723,9531
5,aws-sa-east-1,720,9531
5,aws-sa-east-1,282,9531
5,aws-sa-east-1,758,9531
5,aws-sa-east-1,738,9531
5,aws-sa-east-1,727,9531
5,aws-sa-east-1,736,9531
5,aws-sa-east-1,717,9531
5,aws-sa-east-1,292,9531
5,aws-sa-east-1,287,9531
5,aws-sa-east-1,286,9531
5,aws-sa-east-1,768,9531
5,aws-sa-east-1,750,9531
5,aws-sa-east-1,767,9531
5,aws-sa-east-1,735,9531
5,aws-sa-east-1,745,9531
5,aws-sa-east-1,298,9531
5,aws-sa-east-1,764,9531
5,aws-sa-east-1,734,9531
6,aws-eu-west-1 ,192,1290
6,aws-eu-west-1 ,187,1290
6,aws-eu-west-1 ,177,1290
6,aws-eu-west-1 ,112,1290
6,aws-eu-west-1 ,160,1290
6,aws-eu-west-1 ,191,1290
6,aws-eu-west-1 ,164,1290
6,aws-eu-west-1 ,190,1290
6,aws-eu-west-1 ,91,1290
6,aws-eu-west-1 ,189,1290
6,aws-eu-west-1 ,201,1290
6,aws-eu-west-1 ,160,1290
6,aws-eu-west-1 ,169,1290
6,aws-eu-west-1 ,161,1290
6,aws-eu-west-1 ,88,1290
6,aws-eu-west-1 ,193,1290
6,aws-eu-west-1 ,159,1290
6,aws-eu-west-1 ,170,1290
6,aws-eu-west-1 ,186,1290
6,aws-eu-west-1 ,172,1290
6,aws-eu-west-1 ,182,1290
6,aws-eu-west-1 ,166,1290
6,aws-eu-west-1 ,203,1290
6,aws-eu-west-1 ,176,1290
6,aws-eu-west-1 ,169,1290
6,aws-eu-west-1 ,206,1290
6,aws-eu-west-1 ,169,1290
6,aws-eu-west-1 ,161,1290
6,aws-eu-west-1 ,87,1290
6,aws-eu-west-1 ,190,1290
6,aws-eu-west-1 ,182,1290
6,aws-eu-west-1 ,160,1290
6,aws-eu-west-1 ,172,1290
6,aws-eu-west-1 ,164,1290
6,aws-eu-west-1 ,94,1290
6,aws-eu-west-1 ,111,1290
6,aws-eu-west-1 ,189,1290
6,aws-eu-west-1 ,178,1290
6,aws-eu-west-1 ,161,1290
6,aws-eu-west-1 ,169,1290
6,aws-eu-west-1 ,177,1290
6,aws-eu-west-1 ,172,1290
6,aws-eu-west-1 ,166,1290
6,aws-eu-west-1 ,164,1290
6,aws-eu-west-1 ,173,1290
6,aws-eu-west-1 ,191,1290
6,aws-eu-west-1 ,90,1290
6,aws-eu-west-1 ,212,1290
6,aws-eu-west-1 ,108,1290
6,aws-eu-west-1 ,168,1290
6,aws-eu-west-1 ,166,1290
6,aws-eu-west-1 ,112,1290
6,aws-eu-west-1 ,175,1290
6,aws-eu-west-1 ,88,1290
6,aws-eu-west-1 ,94,1290
6,aws-eu-west-1 ,174,1290
6,aws-eu-west-1 ,174,1290
6,aws-eu-west-1 ,100,1290
6,aws-eu-west-1 ,165,1290
6,aws-eu-west-1 ,208,1290
6,aws-eu-west-1 ,174,1290
6,aws-eu-west-1 ,177,1290
6,aws-eu-west-1 ,102,1290
6,aws-eu-west-1 ,216,1290
6,aws-eu-west-1 ,184,1290
6,aws-eu-west-1 ,187,1290
6,aws-eu-west-1 ,184,1290
6,aws-eu-west-1 ,163,1290
6,aws-eu-west-1 ,169,1290
6,aws-eu-west-1 ,185,1290
6,aws-eu-west-1 ,198,1290
6,aws-eu-west-1 ,178,1290
6,aws-eu-west-1 ,187,1290
6,aws-eu-west-1 ,256,1290
6,aws-eu-west-1 ,199,1290
6,aws-eu-west-1 ,177,1290
6,aws-eu-west-1 ,113,1290
6,aws-eu-west-1 ,102,1290
6,aws-eu-west-1 ,177,1290
6,aws-eu-west-1 ,187,1290
6,aws-eu-west-1 ,195,1290
6,aws-eu-west-1 ,377,1290
6,aws-eu-west-1 ,184,1290
6,aws-eu-west-1 ,168,1290
6,aws-eu-west-1 ,216,1290
6,aws-eu-west-1 ,121,1290
6,aws-eu-west-1 ,196,1290
6,aws-eu-west-1 ,202,1290
6,aws-eu-west-1 ,210,1290
6,aws-eu-west-1 ,202,1290
6,aws-eu-west-1 ,203,1290
6,aws-eu-west-1 ,195,1290
6,aws-eu-west-1 ,217,1290
6,aws-eu-west-1 ,205,1290
6,aws-eu-west-1 ,129,1290
6,aws-eu-west-1 ,216,1290
6,aws-eu-west-1 ,121,1290
6,aws-eu-west-1 ,111,1290
6,aws-eu-west-1 ,187,1290
6,aws-eu-west-1 ,186,1290
7,aws-eu-central-1 ,114,365
7,aws-eu-central-1 ,75,365
7,aws-eu-central-1 ,76,365
7,aws-eu-central-1 ,92,365
7,aws-eu-central-1 ,52,365
7,aws-eu-central-1 ,83,365
7,aws-eu-central-1 ,56,365
7,aws-eu-central-1 ,76,365
7,aws-eu-central-1 ,58,365
7,aws-eu-central-1 ,92,365
7,aws-eu-central-1 ,80,365
7,aws-eu-central-1 ,51,365
7,aws-eu-central-1 ,74,365
7,aws-eu-central-1 ,68,365
7,aws-eu-central-1 ,66,365
7,aws-eu-central-1 ,83,365
7,aws-eu-central-1 ,66,365
7,aws-eu-central-1 ,54,365
7,aws-eu-central-1 ,77,365
7,aws-eu-central-1 ,59,365
7,aws-eu-central-1 ,55,365
7,aws-eu-central-1 ,52,365
7,aws-eu-central-1 ,81,365
7,aws-eu-central-1 ,59,365
7,aws-eu-central-1 ,58,365
7,aws-eu-central-1 ,66,365
7,aws-eu-central-1 ,83,365
7,aws-eu-central-1 ,72,365
7,aws-eu-central-1 ,78,365
7,aws-eu-central-1 ,70,365
7,aws-eu-central-1 ,130,365
7,aws-eu-central-1 ,63,365
7,aws-eu-central-1 ,92,365
7,aws-eu-central-1 ,79,365
7,aws-eu-central-1 ,65,365
7,aws-eu-central-1 ,95,365
7,aws-eu-central-1 ,64,365
7,aws-eu-central-1 ,67,365
7,aws-eu-central-1 ,71,365
7,aws-eu-central-1 ,69,365
7,aws-eu-central-1 ,80,365
7,aws-eu-central-1 ,58,365
7,aws-eu-central-1 ,59,365
7,aws-eu-central-1 ,85,365
7,aws-eu-central-1 ,69,365
7,aws-eu-central-1 ,61,365
7,aws-eu-central-1 ,76,365
7,aws-eu-central-1 ,64,365
7,aws-eu-central-1 ,74,365
7,aws-eu-central-1 ,60,365
7,aws-eu-central-1 ,81,365
7,aws-eu-central-1 ,92,365
7,aws-eu-central-1 ,71,365
7,aws-eu-central-1 ,84,365
7,aws-eu-central-1 ,80,365
7,aws-eu-central-1 ,91,365
7,aws-eu-central-1 ,83,365
7,aws-eu-central-1 ,75,365
7,aws-eu-central-1 ,78,365
7,aws-eu-central-1 ,71,365
7,aws-eu-central-1 ,91,365
7,aws-eu-central-1 ,70,365
7,aws-eu-central-1 ,73,365
7,aws-eu-central-1 ,93,365
7,aws-eu-central-1 ,89,365
7,aws-eu-central-1 ,67,365
7,aws-eu-central-1 ,64,365
7,aws-eu-central-1 ,72,365
7,aws-eu-central-1 ,85,365
7,aws-eu-central-1 ,71,365
7,aws-eu-central-1 ,115,365
7,aws-eu-central-1 ,78,365
7,aws-eu-central-1 ,73,365
7,aws-eu-central-1 ,82,365
7,aws-eu-central-1 ,71,365
7,aws-eu-central-1 ,59,365
7,aws-eu-central-1 ,76,365
7,aws-eu-central-1 ,100,365
7,aws-eu-central-1 ,77,365
7,aws-eu-central-1 ,78,365
7,aws-eu-central-1 ,73,365
7,aws-eu-central-1 ,60,365
7,aws-eu-central-1 ,85,365
7,aws-eu-central-1 ,90,365
7,aws-eu-central-1 ,116,365
7,aws-eu-central-1 ,98,365
7,aws-eu-central-1 ,87,365
7,aws-eu-central-1 ,99,365
7,aws-eu-central-1 ,94,365
7,aws-eu-central-1 ,94,365
7,aws-eu-central-1 ,87,365
7,aws-eu-central-1 ,107,365
7,aws-eu-central-1 ,91,365
7,aws-eu-central-1 ,85,365
7,aws-eu-central-1 ,83,365
7,aws-eu-central-1 ,80,365
7,aws-eu-central-1 ,328,365
7,aws-eu-central-1 ,96,365
7,aws-eu-central-1 ,95,365
7,aws-eu-central-1 ,93,365
8,aws-eu-west-2  ,165,747
8,aws-eu-west-2  ,154,747
8,aws-eu-west-2  ,176,747
8,aws-eu-west-2  ,146,747
8,aws-eu-west-2  ,133,747
8,aws-eu-west-2  ,166,747
8,aws-eu-west-2  ,151,747
8,aws-eu-west-2  ,172,747
8,aws-eu-west-2  ,148,747
8,aws-eu-west-2  ,165,747
8,aws-eu-west-2  ,132,747
8,aws-eu-west-2  ,135,747
8,aws-eu-west-2  ,144,747
8,aws-eu-west-2  ,79,747
8,aws-eu-west-2  ,140,747
8,aws-eu-west-2  ,168,747
8,aws-eu-west-2  ,137,747
8,aws-eu-west-2  ,76,747
8,aws-eu-west-2  ,145,747
8,aws-eu-west-2  ,79,747
8,aws-eu-west-2  ,134,747
8,aws-eu-west-2  ,105,747
8,aws-eu-west-2  ,160,747
8,aws-eu-west-2  ,136,747
8,aws-eu-west-2  ,143,747
8,aws-eu-west-2  ,78,747
8,aws-eu-west-2  ,187,747
8,aws-eu-west-2  ,137,747
8,aws-eu-west-2  ,148,747
8,aws-eu-west-2  ,79,747
8,aws-eu-west-2  ,164,747
8,aws-eu-west-2  ,203,747
8,aws-eu-west-2  ,147,747
8,aws-eu-west-2  ,89,747
8,aws-eu-west-2  ,187,747
8,aws-eu-west-2  ,198,747
8,aws-eu-west-2  ,146,747
8,aws-eu-west-2  ,85,747
8,aws-eu-west-2  ,156,747
8,aws-eu-west-2  ,137,747
8,aws-eu-west-2  ,151,747
8,aws-eu-west-2  ,150,747
8,aws-eu-west-2  ,104,747
8,aws-eu-west-2  ,83,747
8,aws-eu-west-2  ,143,747
8,aws-eu-west-2  ,172,747
8,aws-eu-west-2  ,149,747
8,aws-eu-west-2  ,378,747
8,aws-eu-west-2  ,141,747
8,aws-eu-west-2  ,106,747
8,aws-eu-west-2  ,171,747
8,aws-eu-west-2  ,161,747
8,aws-eu-west-2  ,168,747
8,aws-eu-west-2  ,143,747
8,aws-eu-west-2  ,188,747
8,aws-eu-west-2  ,89,747
8,aws-eu-west-2  ,143,747
8,aws-eu-west-2  ,160,747
8,aws-eu-west-2  ,147,747
8,aws-eu-west-2  ,168,747
8,aws-eu-west-2  ,86,747
8,aws-eu-west-2  ,95,747
8,aws-eu-west-2  ,99,747
8,aws-eu-west-2  ,185,747
8,aws-eu-west-2  ,242,747
8,aws-eu-west-2  ,90,747
8,aws-eu-west-2  ,101,747
8,aws-eu-west-2  ,95,747
8,aws-eu-west-2  ,99,747
8,aws-eu-west-2  ,165,747
8,aws-eu-west-2  ,191,747
8,aws-eu-west-2  ,162,747
8,aws-eu-west-2  ,150,747
8,aws-eu-west-2  ,122,747
8,aws-eu-west-2  ,96,747
8,aws-eu-west-2  ,163,747
8,aws-eu-west-2  ,114,747
8,aws-eu-west-2  ,195,747
8,aws-eu-west-2  ,185,747
8,aws-eu-west-2  ,107,747
8,aws-eu-west-2  ,118,747
8,aws-eu-west-2  ,154,747
8,aws-eu-west-2  ,102,747
8,aws-eu-west-2  ,155,747
8,aws-eu-west-2  ,188,747
8,aws-eu-west-2  ,172,747
8,aws-eu-west-2  ,108,747
8,aws-eu-west-2  ,179,747
8,aws-eu-west-2  ,197,747
8,aws-eu-west-2  ,106,747
8,aws-eu-west-2  ,98,747
8,aws-eu-west-2  ,111,747
8,aws-eu-west-2  ,186,747
8,aws-eu-west-2  ,169,747
8,aws-eu-west-2  ,174,747
8,aws-eu-west-2  ,169,747
8,aws-eu-west-2  ,116,747
8,aws-eu-west-2  ,116,747
8,aws-eu-west-2  ,133,747
8,aws-eu-west-2  ,112,747
9,aws-eu-west-3,191,435
9,aws-eu-west-3,136,435
9,aws-eu-west-3,154,435
9,aws-eu-west-3,137,435
9,aws-eu-west-3,114,435
9,aws-eu-west-3,127,435
9,aws-eu-west-3,72,435
9,aws-eu-west-3,137,435
9,aws-eu-west-3,74,435
9,aws-eu-west-3,164,435
9,aws-eu-west-3,116,435
9,aws-eu-west-3,121,435
9,aws-eu-west-3,156,435
9,aws-eu-west-3,121,435
9,aws-eu-west-3,69,435
9,aws-eu-west-3,157,435
9,aws-eu-west-3,117,435
9,aws-eu-west-3,86,435
9,aws-eu-west-3,156,435
9,aws-eu-west-3,116,435
9,aws-eu-west-3,120,435
9,aws-eu-west-3,116,435
9,aws-eu-west-3,135,435
9,aws-eu-west-3,90,435
9,aws-eu-west-3,121,435
9,aws-eu-west-3,116,435
9,aws-eu-west-3,152,435
9,aws-eu-west-3,75,435
9,aws-eu-west-3,77,435
9,aws-eu-west-3,122,435
9,aws-eu-west-3,142,435
9,aws-eu-west-3,121,435
9,aws-eu-west-3,97,435
9,aws-eu-west-3,81,435
9,aws-eu-west-3,95,435
9,aws-eu-west-3,178,435
9,aws-eu-west-3,130,435
9,aws-eu-west-3,124,435
9,aws-eu-west-3,79,435
9,aws-eu-west-3,73,435
9,aws-eu-west-3,159,435
9,aws-eu-west-3,151,435
9,aws-eu-west-3,122,435
9,aws-eu-west-3,115,435
9,aws-eu-west-3,117,435
9,aws-eu-west-3,136,435
9,aws-eu-west-3,148,435
9,aws-eu-west-3,139,435
9,aws-eu-west-3,108,435
9,aws-eu-west-3,95,435
9,aws-eu-west-3,87,435
9,aws-eu-west-3,142,435
9,aws-eu-west-3,135,435
9,aws-eu-west-3,119,435
9,aws-eu-west-3,136,435
9,aws-eu-west-3,128,435
9,aws-eu-west-3,128,435
9,aws-eu-west-3,152,435
9,aws-eu-west-3,130,435
9,aws-eu-west-3,138,435
9,aws-eu-west-3,72,435
9,aws-eu-west-3,81,435
9,aws-eu-west-3,127,435
9,aws-eu-west-3,127,435
9,aws-eu-west-3,415,435
9,aws-eu-west-3,129,435
9,aws-eu-west-3,97,435
9,aws-eu-west-3,87,435
9,aws-eu-west-3,84,435
9,aws-eu-west-3,122,435
9,aws-eu-west-3,132,435
9,aws-eu-west-3,165,435
9,aws-eu-west-3,85,435
9,aws-eu-west-3,148,435
9,aws-eu-west-3,100,435
9,aws-eu-west-3,139,435
9,aws-eu-west-3,96,435
9,aws-eu-west-3,164,435
9,aws-eu-west-3,180,435
9,aws-eu-west-3,127,435
9,aws-eu-west-3,133,435
9,aws-eu-west-3,99,435
9,aws-eu-west-3,105,435
9,aws-eu-west-3,98,435
9,aws-eu-west-3,189,435
9,aws-eu-west-3,160,435
9,aws-eu-west-3,132,435
9,aws-eu-west-3,160,435
9,aws-eu-west-3,289,435
9,aws-eu-west-3,95,435
9,aws-eu-west-3,125,435
9,aws-eu-west-3,110,435
9,aws-eu-west-3,184,435
9,aws-eu-west-3,172,435
9,aws-eu-west-3,166,435
9,aws-eu-west-3,114,435
9,aws-eu-west-3,107,435
9,aws-eu-west-3,111,435
9,aws-eu-west-3,107,435
9,aws-eu-west-3,157,435
10,aws-eu-north-1,187,1544
10,aws-eu-north-1,177,1544
10,aws-eu-north-1,215,1544
10,aws-eu-north-1,252,1544
10,aws-eu-north-1,150,1544
10,aws-eu-north-1,206,1544
10,aws-eu-north-1,131,1544
10,aws-eu-north-1,162,1544
10,aws-eu-north-1,252,1544
10,aws-eu-north-1,176,1544
10,aws-eu-north-1,142,1544
10,aws-eu-north-1,160,1544
10,aws-eu-north-1,159,1544
10,aws-eu-north-1,86,1544
10,aws-eu-north-1,82,1544
10,aws-eu-north-1,184,1544
10,aws-eu-north-1,135,1544
10,aws-eu-north-1,130,1544
10,aws-eu-north-1,179,1544
10,aws-eu-north-1,130,1544
10,aws-eu-north-1,134,1544
10,aws-eu-north-1,142,1544
10,aws-eu-north-1,190,1544
10,aws-eu-north-1,177,1544
10,aws-eu-north-1,602,1544
10,aws-eu-north-1,151,1544
10,aws-eu-north-1,151,1544
10,aws-eu-north-1,101,1544
10,aws-eu-north-1,131,1544
10,aws-eu-north-1,149,1544
10,aws-eu-north-1,164,1544
10,aws-eu-north-1,99,1544
10,aws-eu-north-1,179,1544
10,aws-eu-north-1,145,1544
10,aws-eu-north-1,164,1544
10,aws-eu-north-1,169,1544
10,aws-eu-north-1,164,1544
10,aws-eu-north-1,93,1544
10,aws-eu-north-1,86,1544
10,aws-eu-north-1,145,1544
10,aws-eu-north-1,150,1544
10,aws-eu-north-1,164,1544
10,aws-eu-north-1,101,1544
10,aws-eu-north-1,138,1544
10,aws-eu-north-1,145,1544
10,aws-eu-north-1,171,1544
10,aws-eu-north-1,138,1544
10,aws-eu-north-1,154,1544
10,aws-eu-north-1,148,1544
10,aws-eu-north-1,142,1544
10,aws-eu-north-1,88,1544
10,aws-eu-north-1,214,1544
10,aws-eu-north-1,137,1544
10,aws-eu-north-1,235,1544
10,aws-eu-north-1,147,1544
10,aws-eu-north-1,141,1544
10,aws-eu-north-1,167,1544
10,aws-eu-north-1,175,1544
10,aws-eu-north-1,154,1544
10,aws-eu-north-1,163,1544
10,aws-eu-north-1,141,1544
10,aws-eu-north-1,113,1544
10,aws-eu-north-1,84,1544
10,aws-eu-north-1,169,1544
10,aws-eu-north-1,172,1544
10,aws-eu-north-1,183,1544
10,aws-eu-north-1,150,1544
10,aws-eu-north-1,155,1544
10,aws-eu-north-1,106,1544
10,aws-eu-north-1,106,1544
10,aws-eu-north-1,186,1544
10,aws-eu-north-1,401,1544
10,aws-eu-north-1,155,1544
10,aws-eu-north-1,104,1544
10,aws-eu-north-1,154,1544
10,aws-eu-north-1,101,1544
10,aws-eu-north-1,103,1544
10,aws-eu-north-1,170,1544
10,aws-eu-north-1,192,1544
10,aws-eu-north-1,155,1544
10,aws-eu-north-1,144,1544
10,aws-eu-north-1,112,1544
10,aws-eu-north-1,109,1544
10,aws-eu-north-1,144,1544
10,aws-eu-north-1,173,1544
10,aws-eu-north-1,185,1544
10,aws-eu-north-1,127,1544
10,aws-eu-north-1,178,1544
10,aws-eu-north-1,105,1544
10,aws-eu-north-1,110,1544
10,aws-eu-north-1,163,1544
10,aws-eu-north-1,172,1544
10,aws-eu-north-1,217,1544
10,aws-eu-north-1,165,1544
10,aws-eu-north-1,167,1544
10,aws-eu-north-1,168,1544
10,aws-eu-north-1,180,1544
10,aws-eu-north-1,179,1544
10,aws-eu-north-1,142,1544
10,aws-eu-north-1,166,1544
11,aws-ap-southeast1,747,10381
11,aws-ap-southeast1,550,10381
11,aws-ap-southeast1,706,10381
11,aws-ap-southeast1,555,10381
11,aws-ap-southeast1,566,10381
11,aws-ap-southeast1,543,10381
11,aws-ap-southeast1,545,10381
11,aws-ap-southeast1,552,10381
11,aws-ap-southeast1,723,10381
11,aws-ap-southeast1,550,10381
11,aws-ap-southeast1,706,10381
11,aws-ap-southeast1,549,10381
11,aws-ap-southeast1,1169,10381
11,aws-ap-southeast1,357,10381
11,aws-ap-southeast1,543,10381
11,aws-ap-southeast1,569,10381
11,aws-ap-southeast1,542,10381
11,aws-ap-southeast1,567,10381
11,aws-ap-southeast1,706,10381
11,aws-ap-southeast1,544,10381
11,aws-ap-southeast1,714,10381
11,aws-ap-southeast1,532,10381
11,aws-ap-southeast1,560,10381
11,aws-ap-southeast1,713,10381
11,aws-ap-southeast1,545,10381
11,aws-ap-southeast1,538,10381
11,aws-ap-southeast1,564,10381
11,aws-ap-southeast1,729,10381
11,aws-ap-southeast1,542,10381
11,aws-ap-southeast1,564,10381
11,aws-ap-southeast1,539,10381
11,aws-ap-southeast1,546,10381
11,aws-ap-southeast1,564,10381
11,aws-ap-southeast1,567,10381
11,aws-ap-southeast1,568,10381
11,aws-ap-southeast1,566,10381
11,aws-ap-southeast1,548,10381
11,aws-ap-southeast1,542,10381
11,aws-ap-southeast1,536,10381
11,aws-ap-southeast1,551,10381
11,aws-ap-southeast1,568,10381
11,aws-ap-southeast1,227,10381
11,aws-ap-southeast1,536,10381
11,aws-ap-southeast1,561,10381
11,aws-ap-southeast1,548,10381
11,aws-ap-southeast1,544,10381
11,aws-ap-southeast1,557,10381
11,aws-ap-southeast1,540,10381
11,aws-ap-southeast1,543,10381
11,aws-ap-southeast1,224,10381
11,aws-ap-southeast1,549,10381
11,aws-ap-southeast1,550,10381
11,aws-ap-southeast1,573,10381
11,aws-ap-southeast1,543,10381
11,aws-ap-southeast1,546,10381
11,aws-ap-southeast1,565,10381
11,aws-ap-southeast1,555,10381
11,aws-ap-southeast1,573,10381
11,aws-ap-southeast1,557,10381
11,aws-ap-southeast1,224,10381
11,aws-ap-southeast1,559,10381
11,aws-ap-southeast1,548,10381
11,aws-ap-southeast1,542,10381
11,aws-ap-southeast1,570,10381
11,aws-ap-southeast1,569,10381
11,aws-ap-southeast1,231,10381
11,aws-ap-southeast1,551,10381
11,aws-ap-southeast1,719,10381
11,aws-ap-southeast1,547,10381
11,aws-ap-southeast1,551,10381
11,aws-ap-southeast1,579,10381
11,aws-ap-southeast1,584,10381
11,aws-ap-southeast1,558,10381
11,aws-ap-southeast1,565,10381
11,aws-ap-southeast1,590,10381
11,aws-ap-southeast1,553,10381
11,aws-ap-southeast1,568,10381
11,aws-ap-southeast1,589,10381
11,aws-ap-southeast1,584,10381
11,aws-ap-southeast1,541,10381
11,aws-ap-southeast1,572,10381
11,aws-ap-southeast1,234,10381
11,aws-ap-southeast1,545,10381
11,aws-ap-southeast1,222,10381
11,aws-ap-southeast1,608,10381
11,aws-ap-southeast1,565,10381
11,aws-ap-southeast1,563,10381
11,aws-ap-southeast1,567,10381
11,aws-ap-southeast1,579,10381
11,aws-ap-southeast1,554,10381
11,aws-ap-southeast1,649,10381
11,aws-ap-southeast1,243,10381
11,aws-ap-southeast1,605,10381
11,aws-ap-southeast1,567,10381
11,aws-ap-southeast1,250,10381
11,aws-ap-southeast1,579,10381
11,aws-ap-southeast1,600,10381
11,aws-ap-southeast1,555,10381
11,aws-ap-southeast1,268,10381
11,aws-ap-southeast1,554,10381
12,aws-ap-notheast-1 ,893,9669
12,aws-ap-notheast-1 ,775,9669
12,aws-ap-notheast-1 ,852,9669
12,aws-ap-notheast-1 ,764,9669
12,aws-ap-notheast-1 ,765,9669
12,aws-ap-notheast-1 ,999,9669
12,aws-ap-notheast-1 ,996,9669
12,aws-ap-notheast-1 ,787,9669
12,aws-ap-notheast-1 ,786,9669
12,aws-ap-notheast-1 ,772,9669
12,aws-ap-notheast-1 ,790,9669
12,aws-ap-notheast-1 ,763,9669
12,aws-ap-notheast-1 ,998,9669
12,aws-ap-notheast-1 ,760,9669
12,aws-ap-notheast-1 ,763,9669
12,aws-ap-notheast-1 ,789,9669
12,aws-ap-notheast-1 ,774,9669
12,aws-ap-notheast-1 ,880,9669
12,aws-ap-notheast-1 ,1007,9669
12,aws-ap-notheast-1 ,791,9669
12,aws-ap-notheast-1 ,768,9669
12,aws-ap-notheast-1 ,1002,9669
12,aws-ap-notheast-1 ,784,9669
12,aws-ap-notheast-1 ,801,9669
12,aws-ap-notheast-1 ,802,9669
12,aws-ap-notheast-1 ,782,9669
12,aws-ap-notheast-1 ,768,9669
12,aws-ap-notheast-1 ,1252,9669
12,aws-ap-notheast-1 ,781,9669
12,aws-ap-notheast-1 ,763,9669
12,aws-ap-notheast-1 ,1041,9669
12,aws-ap-notheast-1 ,787,9669
12,aws-ap-notheast-1 ,782,9669
12,aws-ap-notheast-1 ,769,9669
12,aws-ap-notheast-1 ,298,9669
12,aws-ap-notheast-1 ,770,9669
12,aws-ap-notheast-1 ,774,9669
12,aws-ap-notheast-1 ,775,9669
12,aws-ap-notheast-1 ,765,9669
12,aws-ap-notheast-1 ,776,9669
12,aws-ap-notheast-1 ,792,9669
12,aws-ap-notheast-1 ,768,9669
12,aws-ap-notheast-1 ,792,9669
12,aws-ap-notheast-1 ,769,9669
12,aws-ap-notheast-1 ,779,9669
12,aws-ap-notheast-1 ,775,9669
12,aws-ap-notheast-1 ,766,9669
12,aws-ap-notheast-1 ,770,9669
12,aws-ap-notheast-1 ,775,9669
12,aws-ap-notheast-1 ,765,9669
12,aws-ap-notheast-1 ,761,9669
12,aws-ap-notheast-1 ,828,9669
12,aws-ap-notheast-1 ,799,9669
12,aws-ap-notheast-1 ,785,9669
12,aws-ap-notheast-1 ,817,9669
12,aws-ap-notheast-1 ,797,9669
12,aws-ap-notheast-1 ,806,9669
12,aws-ap-notheast-1 ,796,9669
12,aws-ap-notheast-1 ,783,9669
12,aws-ap-notheast-1 ,313,9669
12,aws-ap-notheast-1 ,810,9669
12,aws-ap-notheast-1 ,803,9669
12,aws-ap-notheast-1 ,823,9669
12,aws-ap-notheast-1 ,822,9669
12,aws-ap-notheast-1 ,312,9669
12,aws-ap-notheast-1 ,819,9669
12,aws-ap-notheast-1 ,794,9669
12,aws-ap-notheast-1 ,812,9669
12,aws-ap-notheast-1 ,808,9669
12,aws-ap-notheast-1 ,802,9669
12,aws-ap-notheast-1 ,788,9669
12,aws-ap-notheast-1 ,778,9669
12,aws-ap-notheast-1 ,813,9669
12,aws-ap-notheast-1 ,805,9669
12,aws-ap-notheast-1 ,787,9669
12,aws-ap-notheast-1 ,816,9669
12,aws-ap-notheast-1 ,798,9669
12,aws-ap-notheast-1 ,817,9669
12,aws-ap-notheast-1 ,917,9669
12,aws-ap-notheast-1 ,800,9669
12,aws-ap-notheast-1 ,805,9669
12,aws-ap-notheast-1 ,837,9669
12,aws-ap-notheast-1 ,803,9669
12,aws-ap-notheast-1 ,1818,9669
12,aws-ap-notheast-1 ,809,9669
12,aws-ap-notheast-1 ,818,9669
12,aws-ap-notheast-1 ,796,9669
12,aws-ap-notheast-1 ,805,9669
12,aws-ap-notheast-1 ,818,9669
12,aws-ap-notheast-1 ,824,9669
12,aws-ap-notheast-1 ,830,9669
12,aws-ap-notheast-1 ,333,9669
12,aws-ap-notheast-1 ,826,9669
12,aws-ap-notheast-1 ,807,9669
12,aws-ap-notheast-1 ,937,9669
12,aws-ap-notheast-1 ,865,9669
12,aws-ap-notheast-1 ,805,9669
12,aws-ap-notheast-1 ,822,9669
12,aws-ap-notheast-1 ,877,9669
12,aws-ap-notheast-1 ,894,9669
13,aws-ap-southeast2 ,972,16663
13,aws-ap-southeast2 ,970,16663
13,aws-ap-southeast2 ,1283,16663
13,aws-ap-southeast2 ,964,16663
13,aws-ap-southeast2 ,387,16663
13,aws-ap-southeast2 ,992,16663
13,aws-ap-southeast2 ,1262,16663
13,aws-ap-southeast2 ,976,16663
13,aws-ap-southeast2 ,969,16663
13,aws-ap-southeast2 ,974,16663
13,aws-ap-southeast2 ,956,16663
13,aws-ap-southeast2 ,940,16663
13,aws-ap-southeast2 ,1100,16663
13,aws-ap-southeast2 ,1313,16663
13,aws-ap-southeast2 ,939,16663
13,aws-ap-southeast2 ,972,16663
13,aws-ap-southeast2 ,938,16663
13,aws-ap-southeast2 ,360,16663
13,aws-ap-southeast2 ,972,16663
13,aws-ap-southeast2 ,956,16663
13,aws-ap-southeast2 ,974,16663
13,aws-ap-southeast2 ,951,16663
13,aws-ap-southeast2 ,981,16663
13,aws-ap-southeast2 ,946,16663
13,aws-ap-southeast2 ,954,16663
13,aws-ap-southeast2 ,950,16663
13,aws-ap-southeast2 ,940,16663
13,aws-ap-southeast2 ,950,16663
13,aws-ap-southeast2 ,943,16663
13,aws-ap-southeast2 ,991,16663
13,aws-ap-southeast2 ,983,16663
13,aws-ap-southeast2 ,939,16663
13,aws-ap-southeast2 ,965,16663
13,aws-ap-southeast2 ,949,16663
13,aws-ap-southeast2 ,960,16663
13,aws-ap-southeast2 ,976,16663
13,aws-ap-southeast2 ,951,16663
13,aws-ap-southeast2 ,958,16663
13,aws-ap-southeast2 ,359,16663
13,aws-ap-southeast2 ,370,16663
13,aws-ap-southeast2 ,961,16663
13,aws-ap-southeast2 ,951,16663
13,aws-ap-southeast2 ,944,16663
13,aws-ap-southeast2 ,945,16663
13,aws-ap-southeast2 ,956,16663
13,aws-ap-southeast2 ,972,16663
13,aws-ap-southeast2 ,945,16663
13,aws-ap-southeast2 ,372,16663
13,aws-ap-southeast2 ,953,16663
13,aws-ap-southeast2 ,955,16663
13,aws-ap-southeast2 ,962,16663
13,aws-ap-southeast2 ,984,16663
13,aws-ap-southeast2 ,949,16663
13,aws-ap-southeast2 ,1258,16663
13,aws-ap-southeast2 ,953,16663
13,aws-ap-southeast2 ,950,16663
13,aws-ap-southeast2 ,946,16663
13,aws-ap-southeast2 ,359,16663
13,aws-ap-southeast2 ,967,16663
13,aws-ap-southeast2 ,367,16663
13,aws-ap-southeast2 ,949,16663
13,aws-ap-southeast2 ,365,16663
13,aws-ap-southeast2 ,363,16663
13,aws-ap-southeast2 ,998,16663
13,aws-ap-southeast2 ,965,16663
13,aws-ap-southeast2 ,961,16663
13,aws-ap-southeast2 ,962,16663
13,aws-ap-southeast2 ,953,16663
13,aws-ap-southeast2 ,356,16663
13,aws-ap-southeast2 ,955,16663
13,aws-ap-southeast2 ,962,16663
13,aws-ap-southeast2 ,967,16663
13,aws-ap-southeast2 ,360,16663
13,aws-ap-southeast2 ,953,16663
13,aws-ap-southeast2 ,955,16663
13,aws-ap-southeast2 ,957,16663
13,aws-ap-southeast2 ,959,16663
13,aws-ap-southeast2 ,990,16663
13,aws-ap-southeast2 ,964,16663
13,aws-ap-southeast2 ,953,16663
13,aws-ap-southeast2 ,962,16663
13,aws-ap-southeast2 ,955,16663
13,aws-ap-southeast2 ,948,16663
13,aws-ap-southeast2 ,364,16663
13,aws-ap-southeast2 ,985,16663
13,aws-ap-southeast2 ,972,16663
13,aws-ap-southeast2 ,982,16663
13,aws-ap-southeast2 ,1020,16663
13,aws-ap-southeast2 ,962,16663
13,aws-ap-southeast2 ,952,16663
13,aws-ap-southeast2 ,953,16663
13,aws-ap-southeast2 ,387,16663
13,aws-ap-southeast2 ,990,16663
13,aws-ap-southeast2 ,957,16663
13,aws-ap-southeast2 ,967,16663
13,aws-ap-southeast2 ,412,16663
13,aws-ap-southeast2 ,987,16663
13,aws-ap-southeast2 ,965,16663
13,aws-ap-southeast2 ,961,16663
13,aws-ap-southeast2 ,956,16663
14,aws-ap-northeast2,1238,8865
14,aws-ap-northeast2,972,8865
14,aws-ap-northeast2,1157,8865
14,aws-ap-northeast2,1160,8865
14,aws-ap-northeast2,895,8865
14,aws-ap-northeast2,900,8865
14,aws-ap-northeast2,333,8865
14,aws-ap-northeast2,1381,8865
14,aws-ap-northeast2,1628,8865
14,aws-ap-northeast2,893,8865
14,aws-ap-northeast2,947,8865
14,aws-ap-northeast2,324,8865
14,aws-ap-northeast2,890,8865
14,aws-ap-northeast2,855,8865
14,aws-ap-northeast2,333,8865
14,aws-ap-northeast2,883,8865
14,aws-ap-northeast2,860,8865
14,aws-ap-northeast2,866,8865
14,aws-ap-northeast2,891,8865
14,aws-ap-northeast2,855,8865
14,aws-ap-northeast2,330,8865
14,aws-ap-northeast2,874,8865
14,aws-ap-northeast2,895,8865
14,aws-ap-northeast2,865,8865
14,aws-ap-northeast2,848,8865
14,aws-ap-northeast2,857,8865
14,aws-ap-northeast2,875,8865
14,aws-ap-northeast2,878,8865
14,aws-ap-northeast2,1152,8865
14,aws-ap-northeast2,883,8865
14,aws-ap-northeast2,900,8865
14,aws-ap-northeast2,856,8865
14,aws-ap-northeast2,339,8865
14,aws-ap-northeast2,866,8865
14,aws-ap-northeast2,873,8865
14,aws-ap-northeast2,896,8865
14,aws-ap-northeast2,855,8865
14,aws-ap-northeast2,323,8865
14,aws-ap-northeast2,357,8865
14,aws-ap-northeast2,854,8865
14,aws-ap-northeast2,893,8865
14,aws-ap-northeast2,873,8865
14,aws-ap-northeast2,857,8865
14,aws-ap-northeast2,869,8865
14,aws-ap-northeast2,951,8865
14,aws-ap-northeast2,892,8865
14,aws-ap-northeast2,865,8865
14,aws-ap-northeast2,861,8865
14,aws-ap-northeast2,860,8865
14,aws-ap-northeast2,856,8865
14,aws-ap-northeast2,867,8865
14,aws-ap-northeast2,901,8865
14,aws-ap-northeast2,918,8865
14,aws-ap-northeast2,869,8865
14,aws-ap-northeast2,879,8865
14,aws-ap-northeast2,873,8865
14,aws-ap-northeast2,382,8865
14,aws-ap-northeast2,902,8865
14,aws-ap-northeast2,884,8865
14,aws-ap-northeast2,887,8865
14,aws-ap-northeast2,332,8865
14,aws-ap-northeast2,874,8865
14,aws-ap-northeast2,866,8865
14,aws-ap-northeast2,905,8865
14,aws-ap-northeast2,873,8865
14,aws-ap-northeast2,864,8865
14,aws-ap-northeast2,868,8865
14,aws-ap-northeast2,335,8865
14,aws-ap-northeast2,342,8865
14,aws-ap-northeast2,356,8865
14,aws-ap-northeast2,887,8865
14,aws-ap-northeast2,908,8865
14,aws-ap-northeast2,878,8865
14,aws-ap-northeast2,873,8865
14,aws-ap-northeast2,872,8865
14,aws-ap-northeast2,1108,8865
14,aws-ap-northeast2,1254,8865
14,aws-ap-northeast2,883,8865
14,aws-ap-northeast2,904,8865
14,aws-ap-northeast2,869,8865
14,aws-ap-northeast2,881,8865
14,aws-ap-northeast2,871,8865
14,aws-ap-northeast2,871,8865
14,aws-ap-northeast2,342,8865
14,aws-ap-northeast2,907,8865
14,aws-ap-northeast2,875,8865
14,aws-ap-northeast2,877,8865
14,aws-ap-northeast2,878,8865
14,aws-ap-northeast2,356,8865
14,aws-ap-northeast2,346,8865
14,aws-ap-northeast2,331,8865
14,aws-ap-northeast2,340,8865
14,aws-ap-northeast2,907,8865
14,aws-ap-northeast2,364,8865
14,aws-ap-northeast2,352,8865
14,aws-ap-northeast2,877,8865
14,aws-ap-northeast2,870,8865
14,aws-ap-northeast2,877,8865
14,aws-ap-northeast2,872,8865
14,aws-ap-northeast2,886,8865
15,aws-ap-south-1,404,6622
15,aws-ap-south-1,404,6622
15,aws-ap-south-1,375,6622
15,aws-ap-south-1,398,6622
15,aws-ap-south-1,362,6622
15,aws-ap-south-1,407,6622
15,aws-ap-south-1,359,6622
15,aws-ap-south-1,420,6622
15,aws-ap-south-1,494,6622
15,aws-ap-south-1,384,6622
15,aws-ap-south-1,356,6622
15,aws-ap-south-1,361,6622
15,aws-ap-south-1,413,6622
15,aws-ap-south-1,375,6622
15,aws-ap-south-1,366,6622
15,aws-ap-south-1,417,6622
15,aws-ap-south-1,357,6622
15,aws-ap-south-1,151,6622
15,aws-ap-south-1,455,6622
15,aws-ap-south-1,360,6622
15,aws-ap-south-1,372,6622
15,aws-ap-south-1,155,6622
15,aws-ap-south-1,447,6622
15,aws-ap-south-1,366,6622
15,aws-ap-south-1,379,6622
15,aws-ap-south-1,377,6622
15,aws-ap-south-1,416,6622
15,aws-ap-south-1,361,6622
15,aws-ap-south-1,155,6622
15,aws-ap-south-1,155,6622
15,aws-ap-south-1,395,6622
15,aws-ap-south-1,365,6622
15,aws-ap-south-1,365,6622
15,aws-ap-south-1,168,6622
15,aws-ap-south-1,158,6622
15,aws-ap-south-1,522,6622
15,aws-ap-south-1,208,6622
15,aws-ap-south-1,376,6622
15,aws-ap-south-1,370,6622
15,aws-ap-south-1,375,6622
15,aws-ap-south-1,429,6622
15,aws-ap-south-1,368,6622
15,aws-ap-south-1,364,6622
15,aws-ap-south-1,358,6622
15,aws-ap-south-1,369,6622
15,aws-ap-south-1,416,6622
15,aws-ap-south-1,359,6622
15,aws-ap-south-1,396,6622
15,aws-ap-south-1,390,6622
15,aws-ap-south-1,367,6622
15,aws-ap-south-1,159,6622
15,aws-ap-south-1,471,6622
15,aws-ap-south-1,170,6622
15,aws-ap-south-1,360,6622
15,aws-ap-south-1,378,6622
15,aws-ap-south-1,154,6622
15,aws-ap-south-1,152,6622
15,aws-ap-south-1,178,6622
15,aws-ap-south-1,365,6622
15,aws-ap-south-1,161,6622
15,aws-ap-south-1,368,6622
15,aws-ap-south-1,167,6622
15,aws-ap-south-1,363,6622
15,aws-ap-south-1,394,6622
15,aws-ap-south-1,164,6622
15,aws-ap-south-1,371,6622
15,aws-ap-south-1,401,6622
15,aws-ap-south-1,173,6622
15,aws-ap-south-1,375,6622
15,aws-ap-south-1,153,6622
15,aws-ap-south-1,391,6622
15,aws-ap-south-1,374,6622
15,aws-ap-south-1,373,6622
15,aws-ap-south-1,380,6622
15,aws-ap-south-1,383,6622
15,aws-ap-south-1,188,6622
15,aws-ap-south-1,390,6622
15,aws-ap-south-1,189,6622
15,aws-ap-south-1,390,6622
15,aws-ap-south-1,370,6622
15,aws-ap-south-1,171,6622
15,aws-ap-south-1,169,6622
15,aws-ap-south-1,195,6622
15,aws-ap-south-1,159,6622
15,aws-ap-south-1,407,6622
15,aws-ap-south-1,169,6622
15,aws-ap-south-1,173,6622
15,aws-ap-south-1,195,6622
15,aws-ap-south-1,399,6622
15,aws-ap-south-1,188,6622
15,aws-ap-south-1,167,6622
15,aws-ap-south-1,175,6622
15,aws-ap-south-1,200,6622
15,aws-ap-south-1,170,6622
15,aws-ap-south-1,395,6622
15,aws-ap-south-1,195,6622
15,aws-ap-south-1,179,6622
15,aws-ap-south-1,394,6622
15,aws-ap-south-1,396,6622
15,aws-ap-south-1,194,6622
15,aws-me-south-1,707,4423
15,aws-me-south-1,516,4423
15,aws-me-south-1,658,4423
15,aws-me-south-1,630,4423
15,aws-me-south-1,499,4423
15,aws-me-south-1,592,4423
15,aws-me-south-1,648,4423
15,aws-me-south-1,567,4423
15,aws-me-south-1,728,4423
15,aws-me-south-1,642,4423
15,aws-me-south-1,514,4423
15,aws-me-south-1,483,4423
15,aws-me-south-1,516,4423
15,aws-me-south-1,477,4423
15,aws-me-south-1,479,4423
15,aws-me-south-1,610,4423
15,aws-me-south-1,480,4423
15,aws-me-south-1,189,4423
15,aws-me-south-1,758,4423
15,aws-me-south-1,584,4423
15,aws-me-south-1,217,4423
15,aws-me-south-1,485,4423
15,aws-me-south-1,549,4423
15,aws-me-south-1,681,4423
15,aws-me-south-1,194,4423
15,aws-me-south-1,500,4423
15,aws-me-south-1,515,4423
15,aws-me-south-1,519,4423
15,aws-me-south-1,484,4423
15,aws-me-south-1,478,4423
15,aws-me-south-1,938,4423
15,aws-me-south-1,518,4423
15,aws-me-south-1,478,4423
15,aws-me-south-1,492,4423
15,aws-me-south-1,515,4423
15,aws-me-south-1,551,4423
15,aws-me-south-1,485,4423
15,aws-me-south-1,514,4423
15,aws-me-south-1,515,4423
15,aws-me-south-1,482,4423
15,aws-me-south-1,527,4423
15,aws-me-south-1,483,4423
15,aws-me-south-1,485,4423
15,aws-me-south-1,487,4423
15,aws-me-south-1,482,4423
15,aws-me-south-1,533,4423
15,aws-me-south-1,488,4423
15,aws-me-south-1,498,4423
15,aws-me-south-1,488,4423
15,aws-me-south-1,724,4423
15,aws-me-south-1,510,4423
15,aws-me-south-1,528,4423
15,aws-me-south-1,524,4423
15,aws-me-south-1,486,4423
15,aws-me-south-1,494,4423
15,aws-me-south-1,494,4423
15,aws-me-south-1,200,4423
15,aws-me-south-1,524,4423
15,aws-me-south-1,486,4423
15,aws-me-south-1,487,4423
15,aws-me-south-1,498,4423
15,aws-me-south-1,550,4423
15,aws-me-south-1,499,4423
15,aws-me-south-1,540,4423
15,aws-me-south-1,496,4423
15,aws-me-south-1,240,4423
15,aws-me-south-1,511,4423
15,aws-me-south-1,220,4423
15,aws-me-south-1,503,4423
15,aws-me-south-1,495,4423
15,aws-me-south-1,547,4423
15,aws-me-south-1,507,4423
15,aws-me-south-1,498,4423
15,aws-me-south-1,499,4423
15,aws-me-south-1,229,4423
15,aws-me-south-1,513,4423
15,aws-me-south-1,207,4423
15,aws-me-south-1,551,4423
15,aws-me-south-1,537,4423
15,aws-me-south-1,514,4423
15,aws-me-south-1,494,4423
15,aws-me-south-1,787,4423
15,aws-me-south-1,495,4423
15,aws-me-south-1,208,4423
15,aws-me-south-1,565,4423
15,aws-me-south-1,547,4423
15,aws-me-south-1,519,4423
15,aws-me-south-1,509,4423
15,aws-me-south-1,504,4423
15,aws-me-south-1,207,4423
15,aws-me-south-1,212,4423
15,aws-me-south-1,500,4423
15,aws-me-south-1,518,4423
15,aws-me-south-1,582,4423
15,aws-me-south-1,501,4423
15,aws-me-south-1,515,4423
15,aws-me-south-1,506,4423
15,aws-me-south-1,501,4423
15,aws-me-south-1,518,4423
15,aws-me-south-1,225,4423
16,aws-ap-east-1,698,9402
16,aws-ap-east-1,888,9402
16,aws-ap-east-1,659,9402
16,aws-ap-east-1,996,9402
16,aws-ap-east-1,664,9402
16,aws-ap-east-1,693,9402
16,aws-ap-east-1,659,9402
16,aws-ap-east-1,692,9402
16,aws-ap-east-1,639,9402
16,aws-ap-east-1,773,9402
16,aws-ap-east-1,656,9402
16,aws-ap-east-1,645,9402
16,aws-ap-east-1,792,9402
16,aws-ap-east-1,837,9402
16,aws-ap-east-1,756,9402
16,aws-ap-east-1,674,9402
16,aws-ap-east-1,247,9402
16,aws-ap-east-1,641,9402
16,aws-ap-east-1,656,9402
16,aws-ap-east-1,654,9402
16,aws-ap-east-1,640,9402
16,aws-ap-east-1,635,9402
16,aws-ap-east-1,669,9402
16,aws-ap-east-1,648,9402
16,aws-ap-east-1,649,9402
16,aws-ap-east-1,639,9402
16,aws-ap-east-1,692,9402
16,aws-ap-east-1,246,9402
16,aws-ap-east-1,647,9402
16,aws-ap-east-1,658,9402
16,aws-ap-east-1,971,9402
16,aws-ap-east-1,268,9402
16,aws-ap-east-1,648,9402
16,aws-ap-east-1,644,9402
16,aws-ap-east-1,671,9402
16,aws-ap-east-1,782,9402
16,aws-ap-east-1,688,9402
16,aws-ap-east-1,653,9402
16,aws-ap-east-1,251,9402
16,aws-ap-east-1,673,9402
16,aws-ap-east-1,679,9402
16,aws-ap-east-1,662,9402
16,aws-ap-east-1,645,9402
16,aws-ap-east-1,647,9402
16,aws-ap-east-1,639,9402
16,aws-ap-east-1,683,9402
16,aws-ap-east-1,649,9402
16,aws-ap-east-1,683,9402
16,aws-ap-east-1,641,9402
16,aws-ap-east-1,647,9402
16,aws-ap-east-1,671,9402
16,aws-ap-east-1,691,9402
16,aws-ap-east-1,656,9402
16,aws-ap-east-1,646,9402
16,aws-ap-east-1,648,9402
16,aws-ap-east-1,641,9402
16,aws-ap-east-1,646,9402
16,aws-ap-east-1,704,9402
16,aws-ap-east-1,1059,9402
16,aws-ap-east-1,1280,9402
16,aws-ap-east-1,652,9402
16,aws-ap-east-1,261,9402
16,aws-ap-east-1,255,9402
16,aws-ap-east-1,718,9402
16,aws-ap-east-1,659,9402
16,aws-ap-east-1,666,9402
16,aws-ap-east-1,261,9402
16,aws-ap-east-1,657,9402
16,aws-ap-east-1,264,9402
16,aws-ap-east-1,277,9402
16,aws-ap-east-1,736,9402
16,aws-ap-east-1,664,9402
16,aws-ap-east-1,681,9402
16,aws-ap-east-1,658,9402
16,aws-ap-east-1,668,9402
16,aws-ap-east-1,656,9402
16,aws-ap-east-1,662,9402
16,aws-ap-east-1,658,9402
16,aws-ap-east-1,670,9402
16,aws-ap-east-1,657,9402
16,aws-ap-east-1,661,9402
16,aws-ap-east-1,678,9402
16,aws-ap-east-1,645,9402
16,aws-ap-east-1,650,9402
16,aws-ap-east-1,686,9402
16,aws-ap-east-1,660,9402
16,aws-ap-east-1,663,9402
16,aws-ap-east-1,654,9402
16,aws-ap-east-1,280,9402
16,aws-ap-east-1,676,9402
16,aws-ap-east-1,269,9402
16,aws-ap-east-1,265,9402
16,aws-ap-east-1,694,9402
16,aws-ap-east-1,678,9402
16,aws-ap-east-1,668,9402
16,aws-ap-east-1,686,9402
16,aws-ap-east-1,673,9402
16,aws-ap-east-1,665,9402
16,aws-ap-east-1,651,9402
16,aws-ap-east-1,657,9402

==> bilder/latency/data/azure.csv <==
17,azure-eastasia,873,9402
17,azure-eastasia,861,9402
17,azure-eastasia,875,9402
17,azure-eastasia,846,9402
17,azure-eastasia,793,9402
17,azure-eastasia,876,9402
17,azure-eastasia,790,9402
17,azure-eastasia,853,9402
17,azure-eastasia,791,9402
17,azure-eastasia,864,9402
17,azure-eastasia,767,9402
17,azure-eastasia,790,9402
17,azure-eastasia,859,9402
17,azure-eastasia,807,9402
17,azure-eastasia,803,9402
17,azure-eastasia,865,9402
17,azure-eastasia,790,9402
17,azure-eastasia,775,9402
17,azure-eastasia,885,9402
17,azure-eastasia,591,9402
17,azure-eastasia,798,9402
17,azure-eastasia,798,9402
17,azure-eastasia,845,9402
17,azure-eastasia,794,9402
17,azure-eastasia,791,9402
17,azure-eastasia,782,9402
17,azure-eastasia,847,9402
17,azure-eastasia,788,9402
17,azure-eastasia,789,9402
17,azure-eastasia,787,9402
17,azure-eastasia,864,9402
17,azure-eastasia,796,9402
17,azure-eastasia,586,9402
17,azure-eastasia,786,9402
17,azure-eastasia,816,9402
17,azure-eastasia,885,9402
17,azure-eastasia,778,9402
17,azure-eastasia,596,9402
17,azure-eastasia,804,9402
17,azure-eastasia,810,9402
17,azure-eastasia,875,9402
17,azure-eastasia,789,9402
17,azure-eastasia,786,9402
17,azure-eastasia,794,9402
17,azure-eastasia,810,9402
17,azure-eastasia,872,9402
17,azure-eastasia,602,9402
17,azure-eastasia,796,9402
17,azure-eastasia,838,9402
17,azure-eastasia,598,9402
17,azure-eastasia,796,9402
17,azure-eastasia,865,9402
17,azure-eastasia,800,9402
17,azure-eastasia,783,9402
17,azure-eastasia,793,9402
17,azure-eastasia,594,9402
17,azure-eastasia,795,9402
17,azure-eastasia,857,9402
17,azure-eastasia,597,9402
17,azure-eastasia,814,9402
17,azure-eastasia,806,9402
17,azure-eastasia,823,9402
17,azure-eastasia,590,9402
17,azure-eastasia,876,9402
17,azure-eastasia,788,9402
17,azure-eastasia,590,9402
17,azure-eastasia,809,9402
17,azure-eastasia,811,9402
17,azure-eastasia,793,9402
17,azure-eastasia,790,9402
17,azure-eastasia,883,9402
17,azure-eastasia,875,9402
17,azure-eastasia,807,9402
17,azure-eastasia,797,9402
17,azure-eastasia,829,9402
17,azure-eastasia,792,9402
17,azure-eastasia,598,9402
17,azure-eastasia,873,9402
17,azure-eastasia,792,9402
17,azure-eastasia,819,9402
17,azure-eastasia,796,9402
17,azure-eastasia,802,9402
17,azure-eastasia,798,9402
17,azure-eastasia,609,9402
17,azure-eastasia,885,9402
17,azure-eastasia,800,9402
17,azure-eastasia,813,9402
17,azure-eastasia,819,9402
17,azure-eastasia,793,9402
17,azure-eastasia,595,9402
17,azure-eastasia,811,9402
17,azure-eastasia,819,9402
17,azure-eastasia,912,9402
17,azure-eastasia,900,9402
17,azure-eastasia,810,9402
17,azure-eastasia,828,9402
17,azure-eastasia,810,9402
17,azure-eastasia,817,9402
17,azure-eastasia,596,9402
17,azure-eastasia,783,9402
18,azure-southeastasia,748,10381
18,azure-southeastasia,764,10381
18,azure-southeastasia,734,10381
18,azure-southeastasia,745,10381
18,azure-southeastasia,737,10381
18,azure-southeastasia,738,10381
18,azure-southeastasia,718,10381
18,azure-southeastasia,571,10381
18,azure-southeastasia,701,10381
18,azure-southeastasia,730,10381
18,azure-southeastasia,683,10381
18,azure-southeastasia,719,10381
18,azure-southeastasia,720,10381
18,azure-southeastasia,688,10381
18,azure-southeastasia,664,10381
18,azure-southeastasia,1071,10381
18,azure-southeastasia,714,10381
18,azure-southeastasia,726,10381
18,azure-southeastasia,744,10381
18,azure-southeastasia,701,10381
18,azure-southeastasia,722,10381
18,azure-southeastasia,650,10381
18,azure-southeastasia,771,10381
18,azure-southeastasia,712,10381
18,azure-southeastasia,688,10381
18,azure-southeastasia,717,10381
18,azure-southeastasia,752,10381
18,azure-southeastasia,1190,10381
18,azure-southeastasia,1155,10381
18,azure-southeastasia,1109,10381
18,azure-southeastasia,741,10381
18,azure-southeastasia,742,10381
18,azure-southeastasia,709,10381
18,azure-southeastasia,727,10381
18,azure-southeastasia,692,10381
18,azure-southeastasia,741,10381
18,azure-southeastasia,715,10381
18,azure-southeastasia,693,10381
18,azure-southeastasia,696,10381
18,azure-southeastasia,715,10381
18,azure-southeastasia,747,10381
18,azure-southeastasia,698,10381
18,azure-southeastasia,716,10381
18,azure-southeastasia,677,10381
18,azure-southeastasia,711,10381
18,azure-southeastasia,784,10381
18,azure-southeastasia,717,10381
18,azure-southeastasia,728,10381
18,azure-southeastasia,708,10381
18,azure-southeastasia,708,10381
18,azure-southeastasia,701,10381
18,azure-southeastasia,768,10381
18,azure-southeastasia,683,10381
18,azure-southeastasia,716,10381
18,azure-southeastasia,716,10381
18,azure-southeastasia,703,10381
18,azure-southeastasia,689,10381
18,azure-southeastasia,576,10381
18,azure-southeastasia,713,10381
18,azure-southeastasia,733,10381
18,azure-southeastasia,712,10381
18,azure-southeastasia,710,10381
18,azure-southeastasia,719,10381
18,azure-southeastasia,739,10381
18,azure-southeastasia,742,10381
18,azure-southeastasia,720,10381
18,azure-southeastasia,686,10381
18,azure-southeastasia,709,10381
18,azure-southeastasia,690,10381
18,azure-southeastasia,734,10381
18,azure-southeastasia,763,10381
18,azure-southeastasia,729,10381
18,azure-southeastasia,719,10381
18,azure-southeastasia,710,10381
18,azure-southeastasia,692,10381
18,azure-southeastasia,793,10381
18,azure-southeastasia,697,10381
18,azure-southeastasia,752,10381
18,azure-southeastasia,806,10381
18,azure-southeastasia,718,10381
18,azure-southeastasia,765,10381
18,azure-southeastasia,730,10381
18,azure-southeastasia,700,10381
18,azure-southeastasia,691,10381
18,azure-southeastasia,741,10381
18,azure-southeastasia,757,10381
18,azure-southeastasia,716,10381
18,azure-southeastasia,744,10381
18,azure-southeastasia,682,10381
18,azure-southeastasia,733,10381
18,azure-southeastasia,690,10381
18,azure-southeastasia,747,10381
18,azure-southeastasia,751,10381
18,azure-southeastasia,721,10381
18,azure-southeastasia,754,10381
18,azure-southeastasia,707,10381
18,azure-southeastasia,730,10381
18,azure-southeastasia,758,10381
18,azure-southeastasia,725,10381
18,azure-southeastasia,695,10381
19,azure-eastus,561,6721
19,azure-eastus,575,6721
19,azure-eastus,549,6721
19,azure-eastus,541,6721
19,azure-eastus,458,6721
19,azure-eastus,517,6721
19,azure-eastus,467,6721
19,azure-eastus,614,6721
19,azure-eastus,1223,6721
19,azure-eastus,836,6721
19,azure-eastus,331,6721
19,azure-eastus,452,6721
19,azure-eastus,522,6721
19,azure-eastus,488,6721
19,azure-eastus,458,6721
19,azure-eastus,558,6721
19,azure-eastus,341,6721
19,azure-eastus,478,6721
19,azure-eastus,540,6721
19,azure-eastus,468,6721
19,azure-eastus,475,6721
19,azure-eastus,455,6721
19,azure-eastus,568,6721
19,azure-eastus,455,6721
19,azure-eastus,468,6721
19,azure-eastus,519,6721
19,azure-eastus,464,6721
19,azure-eastus,480,6721
19,azure-eastus,456,6721
19,azure-eastus,1239,6721
19,azure-eastus,532,6721
19,azure-eastus,468,6721
19,azure-eastus,469,6721
19,azure-eastus,342,6721
19,azure-eastus,443,6721
19,azure-eastus,489,6721
19,azure-eastus,466,6721
19,azure-eastus,448,6721
19,azure-eastus,463,6721
19,azure-eastus,472,6721
19,azure-eastus,595,6721
19,azure-eastus,476,6721
19,azure-eastus,437,6721
19,azure-eastus,465,6721
19,azure-eastus,471,6721
19,azure-eastus,561,6721
19,azure-eastus,546,6721
19,azure-eastus,440,6721
19,azure-eastus,468,6721
19,azure-eastus,475,6721
19,azure-eastus,454,6721
19,azure-eastus,551,6721
19,azure-eastus,521,6721
19,azure-eastus,469,6721
19,azure-eastus,466,6721
19,azure-eastus,440,6721
19,azure-eastus,441,6721
19,azure-eastus,640,6721
19,azure-eastus,442,6721
19,azure-eastus,545,6721
19,azure-eastus,466,6721
19,azure-eastus,455,6721
19,azure-eastus,586,6721
19,azure-eastus,592,6721
19,azure-eastus,478,6721
19,azure-eastus,485,6721
19,azure-eastus,495,6721
19,azure-eastus,451,6721
19,azure-eastus,469,6721
19,azure-eastus,447,6721
19,azure-eastus,559,6721
19,azure-eastus,476,6721
19,azure-eastus,486,6721
19,azure-eastus,449,6721
19,azure-eastus,515,6721
19,azure-eastus,454,6721
19,azure-eastus,449,6721
19,azure-eastus,548,6721
19,azure-eastus,577,6721
19,azure-eastus,571,6721
19,azure-eastus,456,6721
19,azure-eastus,487,6721
19,azure-eastus,466,6721
19,azure-eastus,449,6721
19,azure-eastus,543,6721
19,azure-eastus,522,6721
19,azure-eastus,489,6721
19,azure-eastus,535,6721
19,azure-eastus,463,6721
19,azure-eastus,494,6721
19,azure-eastus,469,6721
19,azure-eastus,456,6721
19,azure-eastus,613,6721
19,azure-eastus,619,6721
19,azure-eastus,585,6721
19,azure-eastus,536,6721
19,azure-eastus,471,6721
19,azure-eastus,458,6721
19,azure-eastus,459,6721
19,azure-eastus,459,6721
20,azure-eastus2,540,6721
20,azure-eastus2,537,6721
20,azure-eastus2,534,6721
20,azure-eastus2,535,6721
20,azure-eastus2,445,6721
20,azure-eastus2,536,6721
20,azure-eastus2,477,6721
20,azure-eastus2,546,6721
20,azure-eastus2,483,6721
20,azure-eastus2,550,6721
20,azure-eastus2,490,6721
20,azure-eastus2,465,6721
20,azure-eastus2,555,6721
20,azure-eastus2,470,6721
20,azure-eastus2,472,6721
20,azure-eastus2,548,6721
20,azure-eastus2,486,6721
20,azure-eastus2,458,6721
20,azure-eastus2,507,6721
20,azure-eastus2,490,6721
20,azure-eastus2,492,6721
20,azure-eastus2,473,6721
20,azure-eastus2,532,6721
20,azure-eastus2,494,6721
20,azure-eastus2,475,6721
20,azure-eastus2,481,6721
20,azure-eastus2,523,6721
20,azure-eastus2,469,6721
20,azure-eastus2,483,6721
20,azure-eastus2,482,6721
20,azure-eastus2,546,6721
20,azure-eastus2,470,6721
20,azure-eastus2,471,6721
20,azure-eastus2,822,6721
20,azure-eastus2,951,6721
20,azure-eastus2,530,6721
20,azure-eastus2,468,6721
20,azure-eastus2,479,6721
20,azure-eastus2,471,6721
20,azure-eastus2,1153,6721
20,azure-eastus2,527,6721
20,azure-eastus2,490,6721
20,azure-eastus2,465,6721
20,azure-eastus2,475,6721
20,azure-eastus2,482,6721
20,azure-eastus2,559,6721
20,azure-eastus2,549,6721
20,azure-eastus2,467,6721
20,azure-eastus2,499,6721
20,azure-eastus2,480,6721
20,azure-eastus2,477,6721
20,azure-eastus2,551,6721
20,azure-eastus2,566,6721
20,azure-eastus2,484,6721
20,azure-eastus2,358,6721
20,azure-eastus2,468,6721
20,azure-eastus2,499,6721
20,azure-eastus2,540,6721
20,azure-eastus2,527,6721
20,azure-eastus2,481,6721
20,azure-eastus2,483,6721
20,azure-eastus2,483,6721
20,azure-eastus2,494,6721
20,azure-eastus2,560,6721
20,azure-eastus2,569,6721
20,azure-eastus2,513,6721
20,azure-eastus2,503,6721
20,azure-eastus2,356,6721
20,azure-eastus2,498,6721
20,azure-eastus2,483,6721
20,azure-eastus2,589,6721
20,azure-eastus2,560,6721
20,azure-eastus2,483,6721
20,azure-eastus2,948,6721
20,azure-eastus2,980,6721
20,azure-eastus2,498,6721
20,azure-eastus2,525,6721
20,azure-eastus2,582,6721
20,azure-eastus2,607,6721
20,azure-eastus2,617,6721
20,azure-eastus2,549,6721
20,azure-eastus2,534,6721
20,azure-eastus2,367,6721
20,azure-eastus2,474,6721
20,azure-eastus2,581,6721
20,azure-eastus2,609,6721
20,azure-eastus2,479,6721
20,azure-eastus2,489,6721
20,azure-eastus2,505,6721
20,azure-eastus2,522,6721
20,azure-eastus2,507,6721
20,azure-eastus2,403,6721
20,azure-eastus2,589,6721
20,azure-eastus2,636,6721
20,azure-eastus2,633,6721
20,azure-eastus2,638,6721
20,azure-eastus2,626,6721
20,azure-eastus2,574,6721
20,azure-eastus2,1168,6721
20,azure-eastus2,1129,6721
21,azure-westus,802,9284
21,azure-westus,692,9284
21,azure-westus,695,9284
21,azure-westus,688,9284
21,azure-westus,695,9284
21,azure-westus,675,9284
21,azure-westus,680,9284
21,azure-westus,698,9284
21,azure-westus,673,9284
21,azure-westus,671,9284
21,azure-westus,670,9284
21,azure-westus,680,9284
21,azure-westus,674,9284
21,azure-westus,670,9284
21,azure-westus,677,9284
21,azure-westus,690,9284
21,azure-westus,681,9284
21,azure-westus,670,9284
21,azure-westus,1668,9284
21,azure-westus,1084,9284
21,azure-westus,675,9284
21,azure-westus,676,9284
21,azure-westus,672,9284
21,azure-westus,670,9284
21,azure-westus,674,9284
21,azure-westus,763,9284
21,azure-westus,687,9284
21,azure-westus,684,9284
21,azure-westus,693,9284
21,azure-westus,696,9284
21,azure-westus,694,9284
21,azure-westus,676,9284
21,azure-westus,678,9284
21,azure-westus,683,9284
21,azure-westus,1420,9284
21,azure-westus,672,9284
21,azure-westus,673,9284
21,azure-westus,678,9284
21,azure-westus,680,9284
21,azure-westus,672,9284
21,azure-westus,672,9284
21,azure-westus,673,9284
21,azure-westus,679,9284
21,azure-westus,676,9284
21,azure-westus,676,9284
21,azure-westus,672,9284
21,azure-westus,670,9284
21,azure-westus,671,9284
21,azure-westus,677,9284
21,azure-westus,685,9284
21,azure-westus,728,9284
21,azure-westus,692,9284
21,azure-westus,696,9284
21,azure-westus,687,9284
21,azure-westus,696,9284
21,azure-westus,685,9284
21,azure-westus,672,9284
21,azure-westus,676,9284
21,azure-westus,675,9284
21,azure-westus,672,9284
21,azure-westus,672,9284
21,azure-westus,675,9284
21,azure-westus,675,9284
21,azure-westus,668,9284
21,azure-westus,676,9284
21,azure-westus,673,9284
21,azure-westus,680,9284
21,azure-westus,678,9284
21,azure-westus,672,9284
21,azure-westus,674,9284
21,azure-westus,678,9284
21,azure-westus,671,9284
21,azure-westus,682,9284
21,azure-westus,677,9284
21,azure-westus,673,9284
21,azure-westus,733,9284
21,azure-westus,677,9284
21,azure-westus,691,9284
21,azure-westus,672,9284
21,azure-westus,674,9284
21,azure-westus,671,9284
21,azure-westus,685,9284
21,azure-westus,687,9284
21,azure-westus,689,9284
21,azure-westus,686,9284
21,azure-westus,688,9284
21,azure-westus,672,9284
21,azure-westus,676,9284
21,azure-westus,676,9284
21,azure-westus,671,9284
21,azure-westus,672,9284
21,azure-westus,674,9284
21,azure-westus,682,9284
21,azure-westus,679,9284
21,azure-westus,683,9284
21,azure-westus,672,9284
21,azure-westus,674,9284
21,azure-westus,684,9284
21,azure-westus,673,9284
21,azure-westus,671,9284
22,azure-southcentralus,668,8371
22,azure-southcentralus,636,8371
22,azure-southcentralus,635,8371
22,azure-southcentralus,642,8371
22,azure-southcentralus,453,8371
22,azure-southcentralus,648,8371
22,azure-southcentralus,636,8371
22,azure-southcentralus,637,8371
22,azure-southcentralus,607,8371
22,azure-southcentralus,614,8371
22,azure-southcentralus,619,8371
22,azure-southcentralus,583,8371
22,azure-southcentralus,624,8371
22,azure-southcentralus,628,8371
22,azure-southcentralus,572,8371
22,azure-southcentralus,639,8371
22,azure-southcentralus,462,8371
22,azure-southcentralus,561,8371
22,azure-southcentralus,626,8371
22,azure-southcentralus,458,8371
22,azure-southcentralus,611,8371
22,azure-southcentralus,599,8371
22,azure-southcentralus,650,8371
22,azure-southcentralus,450,8371
22,azure-southcentralus,605,8371
22,azure-southcentralus,598,8371
22,azure-southcentralus,620,8371
22,azure-southcentralus,633,8371
22,azure-southcentralus,608,8371
22,azure-southcentralus,658,8371
22,azure-southcentralus,633,8371
22,azure-southcentralus,595,8371
22,azure-southcentralus,595,8371
22,azure-southcentralus,624,8371
22,azure-southcentralus,587,8371
22,azure-southcentralus,632,8371
22,azure-southcentralus,622,8371
22,azure-southcentralus,616,8371
22,azure-southcentralus,606,8371
22,azure-southcentralus,588,8371
22,azure-southcentralus,653,8371
22,azure-southcentralus,596,8371
22,azure-southcentralus,464,8371
22,azure-southcentralus,628,8371
22,azure-southcentralus,588,8371
22,azure-southcentralus,638,8371
22,azure-southcentralus,617,8371
22,azure-southcentralus,616,8371
22,azure-southcentralus,575,8371
22,azure-southcentralus,607,8371
22,azure-southcentralus,568,8371
22,azure-southcentralus,641,8371
22,azure-southcentralus,665,8371
22,azure-southcentralus,575,8371
22,azure-southcentralus,623,8371
22,azure-southcentralus,618,8371
22,azure-southcentralus,437,8371
22,azure-southcentralus,630,8371
22,azure-southcentralus,463,8371
22,azure-southcentralus,582,8371
22,azure-southcentralus,639,8371
22,azure-southcentralus,568,8371
22,azure-southcentralus,434,8371
22,azure-southcentralus,635,8371
22,azure-southcentralus,459,8371
22,azure-southcentralus,592,8371
22,azure-southcentralus,448,8371
22,azure-southcentralus,609,8371
22,azure-southcentralus,624,8371
22,azure-southcentralus,571,8371
22,azure-southcentralus,636,8371
22,azure-southcentralus,632,8371
22,azure-southcentralus,607,8371
22,azure-southcentralus,595,8371
22,azure-southcentralus,579,8371
22,azure-southcentralus,477,8371
22,azure-southcentralus,585,8371
22,azure-southcentralus,608,8371
22,azure-southcentralus,628,8371
22,azure-southcentralus,621,8371
22,azure-southcentralus,610,8371
22,azure-southcentralus,1115,8371
22,azure-southcentralus,594,8371
22,azure-southcentralus,577,8371
22,azure-southcentralus,652,8371
22,azure-southcentralus,634,8371
22,azure-southcentralus,595,8371
22,azure-southcentralus,606,8371
22,azure-southcentralus,444,8371
22,azure-southcentralus,624,8371
22,azure-southcentralus,653,8371
22,azure-southcentralus,616,8371
22,azure-southcentralus,684,8371
22,azure-southcentralus,494,8371
22,azure-southcentralus,461,8371
22,azure-southcentralus,658,8371
22,azure-southcentralus,690,8371
22,azure-southcentralus,625,8371
22,azure-southcentralus,654,8371
22,azure-southcentralus,601,8371
23,azure-northeurope,253,1290
23,azure-northeurope,252,1290
23,azure-northeurope,273,1290
23,azure-northeurope,264,1290
23,azure-northeurope,183,1290
23,azure-northeurope,223,1290
23,azure-northeurope,184,1290
23,azure-northeurope,242,1290
23,azure-northeurope,192,1290
23,azure-northeurope,223,1290
23,azure-northeurope,129,1290
23,azure-northeurope,164,1290
23,azure-northeurope,274,1290
23,azure-northeurope,189,1290
23,azure-northeurope,160,1290
23,azure-northeurope,247,1290
23,azure-northeurope,197,1290
23,azure-northeurope,189,1290
23,azure-northeurope,276,1290
23,azure-northeurope,223,1290
23,azure-northeurope,220,1290
23,azure-northeurope,201,1290
23,azure-northeurope,263,1290
23,azure-northeurope,279,1290
23,azure-northeurope,286,1290
23,azure-northeurope,212,1290
23,azure-northeurope,319,1290
23,azure-northeurope,329,1290
23,azure-northeurope,356,1290
23,azure-northeurope,209,1290
23,azure-northeurope,329,1290
23,azure-northeurope,186,1290
23,azure-northeurope,220,1290
23,azure-northeurope,212,1290
23,azure-northeurope,196,1290
23,azure-northeurope,294,1290
23,azure-northeurope,202,1290
23,azure-northeurope,211,1290
23,azure-northeurope,188,1290
23,azure-northeurope,190,1290
23,azure-northeurope,262,1290
23,azure-northeurope,209,1290
23,azure-northeurope,229,1290
23,azure-northeurope,221,1290
23,azure-northeurope,184,1290
23,azure-northeurope,340,1290
23,azure-northeurope,192,1290
23,azure-northeurope,153,1290
23,azure-northeurope,219,1290
23,azure-northeurope,211,1290
23,azure-northeurope,210,1290
23,azure-northeurope,297,1290
23,azure-northeurope,302,1290
23,azure-northeurope,189,1290
23,azure-northeurope,200,1290
23,azure-northeurope,198,1290
23,azure-northeurope,197,1290
23,azure-northeurope,276,1290
23,azure-northeurope,162,1290
23,azure-northeurope,193,1290
23,azure-northeurope,204,1290
23,azure-northeurope,245,1290
23,azure-northeurope,184,1290
23,azure-northeurope,275,1290
23,azure-northeurope,150,1290
23,azure-northeurope,258,1290
23,azure-northeurope,203,1290
23,azure-northeurope,215,1290
23,azure-northeurope,193,1290
23,azure-northeurope,194,1290
23,azure-northeurope,324,1290
23,azure-northeurope,335,1290
23,azure-northeurope,347,1290
23,azure-northeurope,231,1290
23,azure-northeurope,217,1290
23,azure-northeurope,202,1290
23,azure-northeurope,213,1290
23,azure-northeurope,285,1290
23,azure-northeurope,212,1290
23,azure-northeurope,655,1290
23,azure-northeurope,716,1290
23,azure-northeurope,184,1290
23,azure-northeurope,247,1290
23,azure-northeurope,209,1290
23,azure-northeurope,276,1290
23,azure-northeurope,252,1290
23,azure-northeurope,197,1290
23,azure-northeurope,208,1290
23,azure-northeurope,230,1290
23,azure-northeurope,213,1290
23,azure-northeurope,229,1290
23,azure-northeurope,230,1290
23,azure-northeurope,348,1290
23,azure-northeurope,280,1290
23,azure-northeurope,230,1290
23,azure-northeurope,226,1290
23,azure-northeurope,245,1290
23,azure-northeurope,302,1290
23,azure-northeurope,217,1290
23,azure-northeurope,589,1290
24,azure-westeurope,276,630
24,azure-westeurope,209,630
24,azure-westeurope,220,630
24,azure-westeurope,219,630
24,azure-westeurope,151,630
24,azure-westeurope,185,630
24,azure-westeurope,184,630
24,azure-westeurope,232,630
24,azure-westeurope,163,630
24,azure-westeurope,208,630
24,azure-westeurope,159,630
24,azure-westeurope,262,630
24,azure-westeurope,204,630
24,azure-westeurope,155,630
24,azure-westeurope,138,630
24,azure-westeurope,217,630
24,azure-westeurope,189,630
24,azure-westeurope,178,630
24,azure-westeurope,195,630
24,azure-westeurope,192,630
24,azure-westeurope,156,630
24,azure-westeurope,195,630
24,azure-westeurope,210,630
24,azure-westeurope,109,630
24,azure-westeurope,209,630
24,azure-westeurope,149,630
24,azure-westeurope,231,630
24,azure-westeurope,146,630
24,azure-westeurope,134,630
24,azure-westeurope,175,630
24,azure-westeurope,220,630
24,azure-westeurope,184,630
24,azure-westeurope,155,630
24,azure-westeurope,170,630
24,azure-westeurope,133,630
24,azure-westeurope,184,630
24,azure-westeurope,175,630
24,azure-westeurope,142,630
24,azure-westeurope,118,630
24,azure-westeurope,129,630
24,azure-westeurope,198,630
24,azure-westeurope,184,630
24,azure-westeurope,175,630
24,azure-westeurope,161,630
24,azure-westeurope,134,630
24,azure-westeurope,224,630
24,azure-westeurope,211,630
24,azure-westeurope,183,630
24,azure-westeurope,170,630
24,azure-westeurope,133,630
24,azure-westeurope,177,630
24,azure-westeurope,198,630
24,azure-westeurope,208,630
24,azure-westeurope,758,630
24,azure-westeurope,139,630
24,azure-westeurope,148,630
24,azure-westeurope,159,630
24,azure-westeurope,222,630
24,azure-westeurope,206,630
24,azure-westeurope,175,630
24,azure-westeurope,167,630
24,azure-westeurope,118,630
24,azure-westeurope,221,630
24,azure-westeurope,211,630
24,azure-westeurope,169,630
24,azure-westeurope,222,630
24,azure-westeurope,177,630
24,azure-westeurope,148,630
24,azure-westeurope,159,630
24,azure-westeurope,169,630
24,azure-westeurope,243,630
24,azure-westeurope,193,630
24,azure-westeurope,165,630
24,azure-westeurope,143,630
24,azure-westeurope,139,630
24,azure-westeurope,156,630
24,azure-westeurope,176,630
24,azure-westeurope,246,630
24,azure-westeurope,198,630
24,azure-westeurope,186,630
24,azure-westeurope,178,630
24,azure-westeurope,188,630
24,azure-westeurope,144,630
24,azure-westeurope,187,630
24,azure-westeurope,244,630
24,azure-westeurope,188,630
24,azure-westeurope,212,630
24,azure-westeurope,153,630
24,azure-westeurope,207,630
24,azure-westeurope,416,630
24,azure-westeurope,160,630
24,azure-westeurope,175,630
24,azure-westeurope,247,630
24,azure-westeurope,260,630
24,azure-westeurope,166,630
24,azure-westeurope,172,630
24,azure-westeurope,178,630
24,azure-westeurope,190,630
24,azure-westeurope,161,630
24,azure-westeurope,192,630
25,azure-australiaeast,1360,16663
25,azure-australiaeast,1263,16663
25,azure-australiaeast,1323,16663
25,azure-australiaeast,1284,16663
25,azure-australiaeast,1271,16663
25,azure-australiaeast,1266,16663
25,azure-australiaeast,1391,16663
25,azure-australiaeast,1253,16663
25,azure-australiaeast,1381,16663
25,azure-australiaeast,1385,16663
25,azure-australiaeast,1254,16663
25,azure-australiaeast,1258,16663
25,azure-australiaeast,1360,16663
25,azure-australiaeast,1273,16663
25,azure-australiaeast,1273,16663
25,azure-australiaeast,1260,16663
25,azure-australiaeast,1385,16663
25,azure-australiaeast,1331,16663
25,azure-australiaeast,1269,16663
25,azure-australiaeast,1265,16663
25,azure-australiaeast,1304,16663
25,azure-australiaeast,1273,16663
25,azure-australiaeast,1301,16663
25,azure-australiaeast,1264,16663
25,azure-australiaeast,1268,16663
25,azure-australiaeast,1275,16663
25,azure-australiaeast,1255,16663
25,azure-australiaeast,1273,16663
25,azure-australiaeast,1889,16663
25,azure-australiaeast,1254,16663
25,azure-australiaeast,1265,16663
25,azure-australiaeast,1251,16663
25,azure-australiaeast,1269,16663
25,azure-australiaeast,1255,16663
25,azure-australiaeast,1332,16663
25,azure-australiaeast,1279,16663
25,azure-australiaeast,1272,16663
25,azure-australiaeast,1254,16663
25,azure-australiaeast,1272,16663
25,azure-australiaeast,1256,16663
25,azure-australiaeast,1261,16663
25,azure-australiaeast,1255,16663
25,azure-australiaeast,1381,16663
25,azure-australiaeast,1265,16663
25,azure-australiaeast,1255,16663
25,azure-australiaeast,1269,16663
25,azure-australiaeast,1257,16663
25,azure-australiaeast,1318,16663
25,azure-australiaeast,1318,16663
25,azure-australiaeast,1256,16663
25,azure-australiaeast,1450,16663
25,azure-australiaeast,1330,16663
25,azure-australiaeast,1261,16663
25,azure-australiaeast,1320,16663
25,azure-australiaeast,1277,16663
25,azure-australiaeast,1258,16663
25,azure-australiaeast,1255,16663
25,azure-australiaeast,1262,16663
25,azure-australiaeast,1259,16663
25,azure-australiaeast,1272,16663
25,azure-australiaeast,1253,16663
25,azure-australiaeast,1252,16663
25,azure-australiaeast,1259,16663
25,azure-australiaeast,1271,16663
25,azure-australiaeast,1259,16663
25,azure-australiaeast,1273,16663
25,azure-australiaeast,1255,16663
25,azure-australiaeast,1257,16663
25,azure-australiaeast,1260,16663
25,azure-australiaeast,1251,16663
25,azure-australiaeast,1318,16663
25,azure-australiaeast,1464,16663
25,azure-australiaeast,1258,16663
25,azure-australiaeast,1254,16663
25,azure-australiaeast,1297,16663
25,azure-australiaeast,1255,16663
25,azure-australiaeast,1265,16663
25,azure-australiaeast,1259,16663
25,azure-australiaeast,1609,16663
25,azure-australiaeast,1331,16663
25,azure-australiaeast,1264,16663
25,azure-australiaeast,1260,16663
25,azure-australiaeast,1295,16663
25,azure-australiaeast,1260,16663
25,azure-australiaeast,1289,16663
25,azure-australiaeast,1289,16663
25,azure-australiaeast,1756,16663
25,azure-australiaeast,1497,16663
25,azure-australiaeast,1256,16663
25,azure-australiaeast,1261,16663
25,azure-australiaeast,1592,16663
25,azure-australiaeast,1272,16663
25,azure-australiaeast,1262,16663
25,azure-australiaeast,1258,16663
25,azure-australiaeast,1321,16663
25,azure-australiaeast,1351,16663
25,azure-australiaeast,1259,16663
25,azure-australiaeast,1288,16663
25,azure-australiaeast,1255,16663
25,azure-australiaeast,1260,16663
26,azure-uksouth,204,747
26,azure-uksouth,261,747
26,azure-uksouth,215,747
26,azure-uksouth,233,747
26,azure-uksouth,150,747
26,azure-uksouth,229,747
26,azure-uksouth,163,747
26,azure-uksouth,245,747
26,azure-uksouth,142,747
26,azure-uksouth,207,747
26,azure-uksouth,151,747
26,azure-uksouth,139,747
26,azure-uksouth,234,747
26,azure-uksouth,154,747
26,azure-uksouth,170,747
26,azure-uksouth,212,747
26,azure-uksouth,162,747
26,azure-uksouth,136,747
26,azure-uksouth,227,747
26,azure-uksouth,184,747
26,azure-uksouth,170,747
26,azure-uksouth,175,747
26,azure-uksouth,230,747
26,azure-uksouth,149,747
26,azure-uksouth,178,747
26,azure-uksouth,141,747
26,azure-uksouth,235,747
26,azure-uksouth,157,747
26,azure-uksouth,167,747
26,azure-uksouth,194,747
26,azure-uksouth,223,747
26,azure-uksouth,136,747
26,azure-uksouth,654,747
26,azure-uksouth,142,747
26,azure-uksouth,161,747
26,azure-uksouth,318,747
26,azure-uksouth,300,747
26,azure-uksouth,194,747
26,azure-uksouth,178,747
26,azure-uksouth,222,747
26,azure-uksouth,229,747
26,azure-uksouth,225,747
26,azure-uksouth,168,747
26,azure-uksouth,151,747
26,azure-uksouth,137,747
26,azure-uksouth,233,747
26,azure-uksouth,194,747
26,azure-uksouth,261,747
26,azure-uksouth,166,747
26,azure-uksouth,167,747
26,azure-uksouth,140,747
26,azure-uksouth,233,747
26,azure-uksouth,235,747
26,azure-uksouth,148,747
26,azure-uksouth,160,747
26,azure-uksouth,144,747
26,azure-uksouth,117,747
26,azure-uksouth,223,747
26,azure-uksouth,169,747
26,azure-uksouth,196,747
26,azure-uksouth,162,747
26,azure-uksouth,240,747
26,azure-uksouth,215,747
26,azure-uksouth,235,747
26,azure-uksouth,230,747
26,azure-uksouth,176,747
26,azure-uksouth,171,747
26,azure-uksouth,146,747
26,azure-uksouth,153,747
26,azure-uksouth,149,747
26,azure-uksouth,290,747
26,azure-uksouth,298,747
26,azure-uksouth,304,747
26,azure-uksouth,170,747
26,azure-uksouth,200,747
26,azure-uksouth,111,747
26,azure-uksouth,147,747
26,azure-uksouth,280,747
26,azure-uksouth,257,747
26,azure-uksouth,204,747
26,azure-uksouth,282,747
26,azure-uksouth,226,747
26,azure-uksouth,147,747
26,azure-uksouth,155,747
26,azure-uksouth,274,747
26,azure-uksouth,255,747
26,azure-uksouth,281,747
26,azure-uksouth,250,747
26,azure-uksouth,161,747
26,azure-uksouth,172,747
26,azure-uksouth,157,747
26,azure-uksouth,185,747
26,azure-uksouth,230,747
26,azure-uksouth,246,747
26,azure-uksouth,245,747
26,azure-uksouth,774,747
26,azure-uksouth,258,747
26,azure-uksouth,268,747
26,azure-uksouth,150,747
26,azure-uksouth,155,747
27,azure-westus2,821,8508
27,azure-westus2,793,8508
27,azure-westus2,767,8508
27,azure-westus2,755,8508
27,azure-westus2,517,8508
27,azure-westus2,1846,8508
27,azure-westus2,704,8508
27,azure-westus2,776,8508
27,azure-westus2,703,8508
27,azure-westus2,796,8508
27,azure-westus2,710,8508
27,azure-westus2,708,8508
27,azure-westus2,796,8508
27,azure-westus2,706,8508
27,azure-westus2,524,8508
27,azure-westus2,795,8508
27,azure-westus2,707,8508
27,azure-westus2,712,8508
27,azure-westus2,779,8508
27,azure-westus2,699,8508
27,azure-westus2,518,8508
27,azure-westus2,704,8508
27,azure-westus2,790,8508
27,azure-westus2,712,8508
27,azure-westus2,708,8508
27,azure-westus2,701,8508
27,azure-westus2,781,8508
27,azure-westus2,715,8508
27,azure-westus2,521,8508
27,azure-westus2,713,8508
27,azure-westus2,777,8508
27,azure-westus2,715,8508
27,azure-westus2,1144,8508
27,azure-westus2,1111,8508
27,azure-westus2,545,8508
27,azure-westus2,790,8508
27,azure-westus2,750,8508
27,azure-westus2,525,8508
27,azure-westus2,722,8508
27,azure-westus2,699,8508
27,azure-westus2,805,8508
27,azure-westus2,697,8508
27,azure-westus2,552,8508
27,azure-westus2,742,8508
27,azure-westus2,717,8508
27,azure-westus2,794,8508
27,azure-westus2,731,8508
27,azure-westus2,723,8508
27,azure-westus2,703,8508
27,azure-westus2,722,8508
27,azure-westus2,727,8508
27,azure-westus2,817,8508
27,azure-westus2,756,8508
27,azure-westus2,555,8508
27,azure-westus2,534,8508
27,azure-westus2,714,8508
27,azure-westus2,719,8508
27,azure-westus2,805,8508
27,azure-westus2,721,8508
27,azure-westus2,712,8508
27,azure-westus2,540,8508
27,azure-westus2,724,8508
27,azure-westus2,707,8508
27,azure-westus2,837,8508
27,azure-westus2,637,8508
27,azure-westus2,732,8508
27,azure-westus2,718,8508
27,azure-westus2,546,8508
27,azure-westus2,736,8508
27,azure-westus2,705,8508
27,azure-westus2,791,8508
27,azure-westus2,709,8508
27,azure-westus2,712,8508
27,azure-westus2,530,8508
27,azure-westus2,701,8508
27,azure-westus2,713,8508
27,azure-westus2,704,8508
27,azure-westus2,792,8508
27,azure-westus2,772,8508
27,azure-westus2,716,8508
27,azure-westus2,724,8508
27,azure-westus2,700,8508
27,azure-westus2,705,8508
27,azure-westus2,710,8508
27,azure-westus2,808,8508
27,azure-westus2,719,8508
27,azure-westus2,731,8508
27,azure-westus2,718,8508
27,azure-westus2,725,8508
27,azure-westus2,567,8508
27,azure-westus2,734,8508
27,azure-westus2,543,8508
27,azure-westus2,793,8508
27,azure-westus2,728,8508
27,azure-westus2,706,8508
27,azure-westus2,725,8508
27,azure-westus2,718,8508
27,azure-westus2,744,8508
27,azure-westus2,757,8508
27,azure-westus2,739,8508

==> bilder/latency/data/google.csv <==
28,google-us-central1,296,7439
28,google-us-central1,190,7439
28,google-us-central1,286,7439
28,google-us-central1,192,7439
28,google-us-central1,277,7439
28,google-us-central1,255,7439
28,google-us-central1,254,7439
28,google-us-central1,270,7439
28,google-us-central1,200,7439
28,google-us-central1,186,7439
28,google-us-central1,157,7439
28,google-us-central1,268,7439
28,google-us-central1,309,7439
28,google-us-central1,209,7439
28,google-us-central1,152,7439
28,google-us-central1,211,7439
28,google-us-central1,163,7439
28,google-us-central1,254,7439
28,google-us-central1,245,7439
28,google-us-central1,169,7439
28,google-us-central1,158,7439
28,google-us-central1,204,7439
28,google-us-central1,178,7439
28,google-us-central1,156,7439
28,google-us-central1,235,7439
28,google-us-central1,164,7439
28,google-us-central1,268,7439
28,google-us-central1,185,7439
28,google-us-central1,280,7439
28,google-us-central1,193,7439
28,google-us-central1,205,7439
28,google-us-central1,163,7439
28,google-us-central1,169,7439
28,google-us-central1,163,7439
28,google-us-central1,235,7439
28,google-us-central1,202,7439
28,google-us-central1,254,7439
28,google-us-central1,222,7439
28,google-us-central1,170,7439
28,google-us-central1,168,7439
28,google-us-central1,186,7439
28,google-us-central1,155,7439
28,google-us-central1,157,7439
28,google-us-central1,159,7439
28,google-us-central1,762,7439
28,google-us-central1,218,7439
28,google-us-central1,161,7439
28,google-us-central1,180,7439
28,google-us-central1,175,7439
28,google-us-central1,161,7439
28,google-us-central1,288,7439
28,google-us-central1,244,7439
28,google-us-central1,167,7439
28,google-us-central1,166,7439
28,google-us-central1,355,7439
28,google-us-central1,200,7439
28,google-us-central1,328,7439
28,google-us-central1,300,7439
28,google-us-central1,226,7439
28,google-us-central1,328,7439
28,google-us-central1,207,7439
28,google-us-central1,178,7439
28,google-us-central1,188,7439
28,google-us-central1,289,7439
28,google-us-central1,195,7439
28,google-us-central1,191,7439
28,google-us-central1,184,7439
28,google-us-central1,192,7439
28,google-us-central1,172,7439
28,google-us-central1,263,7439
28,google-us-central1,240,7439
28,google-us-central1,273,7439
28,google-us-central1,201,7439
28,google-us-central1,189,7439
28,google-us-central1,270,7439
28,google-us-central1,220,7439
28,google-us-central1,278,7439
28,google-us-central1,291,7439
28,google-us-central1,197,7439
28,google-us-central1,195,7439
28,google-us-central1,175,7439
28,google-us-central1,249,7439
28,google-us-central1,235,7439
28,google-us-central1,235,7439
28,google-us-central1,287,7439
28,google-us-central1,195,7439
28,google-us-central1,198,7439
28,google-us-central1,222,7439
28,google-us-central1,206,7439
28,google-us-central1,269,7439
28,google-us-central1,296,7439
28,google-us-central1,281,7439
28,google-us-central1,178,7439
28,google-us-central1,220,7439
28,google-us-central1,174,7439
28,google-us-central1,163,7439
28,google-us-central1,169,7439
28,google-us-central1,177,7439
28,google-us-central1,208,7439
28,google-us-central1,251,7439
29,google-us-east1,192,7220
29,google-us-east1,707,7220
29,google-us-east1,786,7220
29,google-us-east1,824,7220
29,google-us-east1,768,7220
29,google-us-east1,912,7220
29,google-us-east1,197,7220
29,google-us-east1,171,7220
29,google-us-east1,794,7220
29,google-us-east1,219,7220
29,google-us-east1,209,7220
29,google-us-east1,197,7220
29,google-us-east1,242,7220
29,google-us-east1,778,7220
29,google-us-east1,169,7220
29,google-us-east1,183,7220
29,google-us-east1,819,7220
29,google-us-east1,786,7220
29,google-us-east1,1241,7220
29,google-us-east1,785,7220
29,google-us-east1,165,7220
29,google-us-east1,818,7220
29,google-us-east1,152,7220
29,google-us-east1,146,7220
29,google-us-east1,782,7220
29,google-us-east1,788,7220
29,google-us-east1,223,7220
29,google-us-east1,796,7220
29,google-us-east1,207,7220
29,google-us-east1,802,7220
29,google-us-east1,255,7220
29,google-us-east1,782,7220
29,google-us-east1,148,7220
29,google-us-east1,791,7220
29,google-us-east1,778,7220
29,google-us-east1,235,7220
29,google-us-east1,205,7220
29,google-us-east1,772,7220
29,google-us-east1,154,7220
29,google-us-east1,175,7220
29,google-us-east1,174,7220
29,google-us-east1,151,7220
29,google-us-east1,150,7220
29,google-us-east1,777,7220
29,google-us-east1,786,7220
29,google-us-east1,169,7220
29,google-us-east1,213,7220
29,google-us-east1,165,7220
29,google-us-east1,167,7220
29,google-us-east1,822,7220
29,google-us-east1,904,7220
29,google-us-east1,245,7220
29,google-us-east1,786,7220
29,google-us-east1,861,7220
29,google-us-east1,781,7220
29,google-us-east1,867,7220
29,google-us-east1,338,7220
29,google-us-east1,794,7220
29,google-us-east1,176,7220
29,google-us-east1,146,7220
29,google-us-east1,852,7220
29,google-us-east1,154,7220
29,google-us-east1,798,7220
29,google-us-east1,799,7220
29,google-us-east1,151,7220
29,google-us-east1,163,7220
29,google-us-east1,886,7220
29,google-us-east1,161,7220
29,google-us-east1,192,7220
29,google-us-east1,175,7220
29,google-us-east1,220,7220
29,google-us-east1,215,7220
29,google-us-east1,200,7220
29,google-us-east1,796,7220
29,google-us-east1,792,7220
29,google-us-east1,159,7220
29,google-us-east1,807,7220
29,google-us-east1,177,7220
29,google-us-east1,165,7220
29,google-us-east1,180,7220
29,google-us-east1,801,7220
29,google-us-east1,793,7220
29,google-us-east1,203,7220
29,google-us-east1,868,7220
29,google-us-east1,826,7220
29,google-us-east1,163,7220
29,google-us-east1,693,7220
29,google-us-east1,781,7220
29,google-us-east1,800,7220
29,google-us-east1,783,7220
29,google-us-east1,847,7220
29,google-us-east1,785,7220
29,google-us-east1,198,7220
29,google-us-east1,272,7220
29,google-us-east1,167,7220
29,google-us-east1,798,7220
29,google-us-east1,810,7220
29,google-us-east1,866,7220
29,google-us-east1,157,7220
29,google-us-east1,278,7220
30,google-us-east4,186,6721
30,google-us-east4,251,6721
30,google-us-east4,174,6721
30,google-us-east4,786,6721
30,google-us-east4,168,6721
30,google-us-east4,167,6721
30,google-us-east4,145,6721
30,google-us-east4,187,6721
30,google-us-east4,196,6721
30,google-us-east4,203,6721
30,google-us-east4,136,6721
30,google-us-east4,689,6721
30,google-us-east4,714,6721
30,google-us-east4,135,6721
30,google-us-east4,597,6721
30,google-us-east4,213,6721
30,google-us-east4,139,6721
30,google-us-east4,157,6721
30,google-us-east4,159,6721
30,google-us-east4,218,6721
30,google-us-east4,183,6721
30,google-us-east4,184,6721
30,google-us-east4,249,6721
30,google-us-east4,132,6721
30,google-us-east4,130,6721
30,google-us-east4,160,6721
30,google-us-east4,163,6721
30,google-us-east4,209,6721
30,google-us-east4,692,6721
30,google-us-east4,134,6721
30,google-us-east4,812,6721
30,google-us-east4,141,6721
30,google-us-east4,139,6721
30,google-us-east4,143,6721
30,google-us-east4,755,6721
30,google-us-east4,244,6721
30,google-us-east4,179,6721
30,google-us-east4,134,6721
30,google-us-east4,744,6721
30,google-us-east4,138,6721
30,google-us-east4,236,6721
30,google-us-east4,137,6721
30,google-us-east4,247,6721
30,google-us-east4,726,6721
30,google-us-east4,139,6721
30,google-us-east4,161,6721
30,google-us-east4,235,6721
30,google-us-east4,232,6721
30,google-us-east4,151,6721
30,google-us-east4,143,6721
30,google-us-east4,200,6721
30,google-us-east4,165,6721
30,google-us-east4,700,6721
30,google-us-east4,696,6721
30,google-us-east4,137,6721
30,google-us-east4,209,6721
30,google-us-east4,697,6721
30,google-us-east4,242,6721
30,google-us-east4,213,6721
30,google-us-east4,187,6721
30,google-us-east4,136,6721
30,google-us-east4,229,6721
30,google-us-east4,139,6721
30,google-us-east4,233,6721
30,google-us-east4,169,6721
30,google-us-east4,161,6721
30,google-us-east4,412,6721
30,google-us-east4,172,6721
30,google-us-east4,705,6721
30,google-us-east4,184,6721
30,google-us-east4,148,6721
30,google-us-east4,155,6721
30,google-us-east4,246,6721
30,google-us-east4,149,6721
30,google-us-east4,193,6721
30,google-us-east4,158,6721
30,google-us-east4,147,6721
30,google-us-east4,193,6721
30,google-us-east4,155,6721
30,google-us-east4,149,6721
30,google-us-east4,713,6721
30,google-us-east4,176,6721
30,google-us-east4,166,6721
30,google-us-east4,153,6721
30,google-us-east4,186,6721
30,google-us-east4,152,6721
30,google-us-east4,235,6721
30,google-us-east4,317,6721
30,google-us-east4,189,6721
30,google-us-east4,739,6721
30,google-us-east4,638,6721
30,google-us-east4,248,6721
30,google-us-east4,193,6721
30,google-us-east4,177,6721
30,google-us-east4,150,6721
30,google-us-east4,232,6721
30,google-us-east4,794,6721
30,google-us-east4,800,6721
30,google-us-east4,715,6721
30,google-us-east4,710,6721
30,google-europe-west1,141,471
31,google-europe-west1,84,471
31,google-europe-west1,173,471
31,google-europe-west1,77,471
31,google-europe-west1,329,471
31,google-europe-west1,113,471
31,google-europe-west1,58,471
31,google-europe-west1,79,471
31,google-europe-west1,59,471
31,google-europe-west1,105,471
31,google-europe-west1,59,471
31,google-europe-west1,129,471
31,google-europe-west1,185,471
31,google-europe-west1,124,471
31,google-europe-west1,106,471
31,google-europe-west1,127,471
31,google-europe-west1,52,471
31,google-europe-west1,109,471
31,google-europe-west1,69,471
31,google-europe-west1,89,471
31,google-europe-west1,153,471
31,google-europe-west1,55,471
31,google-europe-west1,69,471
31,google-europe-west1,65,471
31,google-europe-west1,59,471
31,google-europe-west1,115,471
31,google-europe-west1,172,471
31,google-europe-west1,67,471
31,google-europe-west1,157,471
31,google-europe-west1,112,471
31,google-europe-west1,81,471
31,google-europe-west1,148,471
31,google-europe-west1,97,471
31,google-europe-west1,137,471
31,google-europe-west1,79,471
31,google-europe-west1,112,471
31,google-europe-west1,83,471
31,google-europe-west1,143,471
31,google-europe-west1,63,471
31,google-europe-west1,63,471
31,google-europe-west1,91,471
31,google-europe-west1,67,471
31,google-europe-west1,94,471
31,google-europe-west1,75,471
31,google-europe-west1,231,471
31,google-europe-west1,192,471
31,google-europe-west1,66,471
31,google-europe-west1,65,471
31,google-europe-west1,66,471
31,google-europe-west1,74,471
31,google-europe-west1,156,471
31,google-europe-west1,105,471
31,google-europe-west1,172,471
31,google-europe-west1,164,471
31,google-europe-west1,113,471
31,google-europe-west1,64,471
31,google-europe-west1,64,471
31,google-europe-west1,154,471
31,google-europe-west1,61,471
31,google-europe-west1,138,471
31,google-europe-west1,124,471
31,google-europe-west1,109,471
31,google-europe-west1,122,471
31,google-europe-west1,79,471
31,google-europe-west1,90,471
31,google-europe-west1,90,471
31,google-europe-west1,147,471
31,google-europe-west1,120,471
31,google-europe-west1,74,471
31,google-europe-west1,132,471
31,google-europe-west1,90,471
31,google-europe-west1,187,471
31,google-europe-west1,91,471
31,google-europe-west1,249,471
31,google-europe-west1,71,471
31,google-europe-west1,162,471
31,google-europe-west1,120,471
31,google-europe-west1,91,471
31,google-europe-west1,88,471
31,google-europe-west1,99,471
31,google-europe-west1,85,471
31,google-europe-west1,232,471
31,google-europe-west1,80,471
31,google-europe-west1,104,471
31,google-europe-west1,116,471
31,google-europe-west1,92,471
31,google-europe-west1,75,471
31,google-europe-west1,96,471
31,google-europe-west1,194,471
31,google-europe-west1,202,471
31,google-europe-west1,76,471
31,google-europe-west1,76,471
31,google-europe-west1,83,471
31,google-europe-west1,101,471
31,google-europe-west1,69,471
31,google-europe-west1,193,471
31,google-europe-west1,91,471
31,google-europe-west1,106,471
31,google-europe-west1,110,471
31,google-europe-west1,105,471
32,google-europe-west2,250,747
32,google-europe-west2,175,747
32,google-europe-west2,273,747
32,google-europe-west2,82,747
32,google-europe-west2,155,747
32,google-europe-west2,195,747
32,google-europe-west2,169,747
32,google-europe-west2,210,747
32,google-europe-west2,96,747
32,google-europe-west2,152,747
32,google-europe-west2,176,747
32,google-europe-west2,258,747
32,google-europe-west2,63,747
32,google-europe-west2,53,747
32,google-europe-west2,571,747
32,google-europe-west2,269,747
32,google-europe-west2,241,747
32,google-europe-west2,61,747
32,google-europe-west2,164,747
32,google-europe-west2,176,747
32,google-europe-west2,245,747
32,google-europe-west2,178,747
32,google-europe-west2,204,747
32,google-europe-west2,251,747
32,google-europe-west2,236,747
32,google-europe-west2,237,747
32,google-europe-west2,286,747
32,google-europe-west2,75,747
32,google-europe-west2,184,747
32,google-europe-west2,174,747
32,google-europe-west2,184,747
32,google-europe-west2,139,747
32,google-europe-west2,177,747
32,google-europe-west2,64,747
32,google-europe-west2,148,747
32,google-europe-west2,208,747
32,google-europe-west2,208,747
32,google-europe-west2,64,747
32,google-europe-west2,229,747
32,google-europe-west2,201,747
32,google-europe-west2,284,747
32,google-europe-west2,162,747
32,google-europe-west2,197,747
32,google-europe-west2,64,747
32,google-europe-west2,62,747
32,google-europe-west2,79,747
32,google-europe-west2,84,747
32,google-europe-west2,158,747
32,google-europe-west2,92,747
32,google-europe-west2,186,747
32,google-europe-west2,62,747
32,google-europe-west2,283,747
32,google-europe-west2,152,747
32,google-europe-west2,132,747
32,google-europe-west2,191,747
32,google-europe-west2,186,747
32,google-europe-west2,186,747
32,google-europe-west2,134,747
32,google-europe-west2,198,747
32,google-europe-west2,196,747
32,google-europe-west2,182,747
32,google-europe-west2,164,747
32,google-europe-west2,171,747
32,google-europe-west2,215,747
32,google-europe-west2,231,747
32,google-europe-west2,281,747
32,google-europe-west2,185,747
32,google-europe-west2,236,747
32,google-europe-west2,283,747
32,google-europe-west2,258,747
32,google-europe-west2,117,747
32,google-europe-west2,132,747
32,google-europe-west2,212,747
32,google-europe-west2,259,747
32,google-europe-west2,213,747
32,google-europe-west2,188,747
32,google-europe-west2,197,747
32,google-europe-west2,211,747
32,google-europe-west2,153,747
32,google-europe-west2,86,747
32,google-europe-west2,95,747
32,google-europe-west2,142,747
32,google-europe-west2,94,747
32,google-europe-west2,124,747
32,google-europe-west2,224,747
32,google-europe-west2,198,747
32,google-europe-west2,202,747
32,google-europe-west2,198,747
32,google-europe-west2,84,747
32,google-europe-west2,82,747
32,google-europe-west2,190,747
32,google-europe-west2,285,747
32,google-europe-west2,103,747
32,google-europe-west2,266,747
32,google-europe-west2,221,747
32,google-europe-west2,99,747
32,google-europe-west2,229,747
32,google-europe-west2,223,747
32,google-europe-west2,204,747
32,google-europe-west2,426,747
33,google-asia-east2,2068,9402
33,google-asia-east2,2016,9402
33,google-asia-east2,2072,9402
33,google-asia-east2,2018,9402
33,google-asia-east2,1979,9402
33,google-asia-east2,2006,9402
33,google-asia-east2,2048,9402
33,google-asia-east2,2053,9402
33,google-asia-east2,2109,9402
33,google-asia-east2,323,9402
33,google-asia-east2,1981,9402
33,google-asia-east2,1977,9402
33,google-asia-east2,2057,9402
33,google-asia-east2,325,9402
33,google-asia-east2,1978,9402
33,google-asia-east2,2004,9402
33,google-asia-east2,2049,9402
33,google-asia-east2,2001,9402
33,google-asia-east2,2007,9402
33,google-asia-east2,2000,9402
33,google-asia-east2,1985,9402
33,google-asia-east2,1960,9402
33,google-asia-east2,358,9402
33,google-asia-east2,1970,9402
33,google-asia-east2,1998,9402
33,google-asia-east2,1986,9402
33,google-asia-east2,2006,9402
33,google-asia-east2,2028,9402
33,google-asia-east2,2000,9402
33,google-asia-east2,2726,9402
33,google-asia-east2,344,9402
33,google-asia-east2,318,9402
33,google-asia-east2,2060,9402
33,google-asia-east2,2015,9402
33,google-asia-east2,1982,9402
33,google-asia-east2,2051,9402
33,google-asia-east2,2140,9402
33,google-asia-east2,2013,9402
33,google-asia-east2,2056,9402
33,google-asia-east2,1987,9402
33,google-asia-east2,360,9402
33,google-asia-east2,1812,9402
33,google-asia-east2,2079,9402
33,google-asia-east2,2048,9402
33,google-asia-east2,1994,9402
33,google-asia-east2,2039,9402
33,google-asia-east2,2060,9402
33,google-asia-east2,2088,9402
33,google-asia-east2,2128,9402
33,google-asia-east2,1981,9402
33,google-asia-east2,2008,9402
33,google-asia-east2,2044,9402
33,google-asia-east2,2056,9402
33,google-asia-east2,1971,9402
33,google-asia-east2,2065,9402
33,google-asia-east2,2000,9402
33,google-asia-east2,2003,9402
33,google-asia-east2,1995,9402
33,google-asia-east2,397,9402
33,google-asia-east2,2106,9402
33,google-asia-east2,2008,9402
33,google-asia-east2,1992,9402
33,google-asia-east2,336,9402
33,google-asia-east2,2066,9402
33,google-asia-east2,1987,9402
33,google-asia-east2,1988,9402
33,google-asia-east2,2027,9402
33,google-asia-east2,2000,9402
33,google-asia-east2,2062,9402
33,google-asia-east2,1719,9402
33,google-asia-east2,356,9402
33,google-asia-east2,427,9402
33,google-asia-east2,2002,9402
33,google-asia-east2,2091,9402
33,google-asia-east2,2108,9402
33,google-asia-east2,2010,9402
33,google-asia-east2,2020,9402
33,google-asia-east2,2044,9402
33,google-asia-east2,2603,9402
33,google-asia-east2,2038,9402
33,google-asia-east2,2136,9402
33,google-asia-east2,1976,9402
33,google-asia-east2,2003,9402
33,google-asia-east2,1980,9402
33,google-asia-east2,408,9402
33,google-asia-east2,353,9402
33,google-asia-east2,2063,9402
33,google-asia-east2,670,9402
33,google-asia-east2,2105,9402
33,google-asia-east2,2013,9402
33,google-asia-east2,379,9402
33,google-asia-east2,424,9402
33,google-asia-east2,361,9402
33,google-asia-east2,2036,9402
33,google-asia-east2,2048,9402
33,google-asia-east2,2023,9402
33,google-asia-east2,2014,9402
33,google-asia-east2,1990,9402
33,google-asia-east2,2008,9402
33,google-asia-east2,1987,9402
34,google-asia-northeast1,1794,9669
34,google-asia-northeast1,1688,9669
34,google-asia-northeast1,1745,9669
34,google-asia-northeast1,1696,9669
34,google-asia-northeast1,1691,9669
34,google-asia-northeast1,1731,9669
34,google-asia-northeast1,1678,9669
34,google-asia-northeast1,1461,9669
34,google-asia-northeast1,1686,9669
34,google-asia-northeast1,1691,9669
34,google-asia-northeast1,1770,9669
34,google-asia-northeast1,1695,9669
34,google-asia-northeast1,1762,9669
34,google-asia-northeast1,1701,9669
34,google-asia-northeast1,1661,9669
34,google-asia-northeast1,1703,9669
34,google-asia-northeast1,1663,9669
34,google-asia-northeast1,1695,9669
34,google-asia-northeast1,1668,9669
34,google-asia-northeast1,1663,9669
34,google-asia-northeast1,1705,9669
34,google-asia-northeast1,1682,9669
34,google-asia-northeast1,1676,9669
34,google-asia-northeast1,1658,9669
34,google-asia-northeast1,1722,9669
34,google-asia-northeast1,1667,9669
34,google-asia-northeast1,333,9669
34,google-asia-northeast1,1682,9669
34,google-asia-northeast1,1678,9669
34,google-asia-northeast1,1737,9669
34,google-asia-northeast1,1684,9669
34,google-asia-northeast1,341,9669
34,google-asia-northeast1,1754,9669
34,google-asia-northeast1,1702,9669
34,google-asia-northeast1,1677,9669
34,google-asia-northeast1,1726,9669
34,google-asia-northeast1,1434,9669
34,google-asia-northeast1,1666,9669
34,google-asia-northeast1,1745,9669
34,google-asia-northeast1,1714,9669
34,google-asia-northeast1,1692,9669
34,google-asia-northeast1,1790,9669
34,google-asia-northeast1,1684,9669
34,google-asia-northeast1,1694,9669
34,google-asia-northeast1,1673,9669
34,google-asia-northeast1,305,9669
34,google-asia-northeast1,1453,9669
34,google-asia-northeast1,1502,9669
34,google-asia-northeast1,1465,9669
34,google-asia-northeast1,1686,9669
34,google-asia-northeast1,1712,9669
34,google-asia-northeast1,1832,9669
34,google-asia-northeast1,1902,9669
34,google-asia-northeast1,1691,9669
34,google-asia-northeast1,1691,9669
34,google-asia-northeast1,1693,9669
34,google-asia-northeast1,1668,9669
34,google-asia-northeast1,1814,9669
34,google-asia-northeast1,1682,9669
34,google-asia-northeast1,1759,9669
34,google-asia-northeast1,305,9669
34,google-asia-northeast1,284,9669
34,google-asia-northeast1,1708,9669
34,google-asia-northeast1,354,9669
34,google-asia-northeast1,1736,9669
34,google-asia-northeast1,1758,9669
34,google-asia-northeast1,1799,9669
34,google-asia-northeast1,1705,9669
34,google-asia-northeast1,291,9669
34,google-asia-northeast1,299,9669
34,google-asia-northeast1,1810,9669
34,google-asia-northeast1,1721,9669
34,google-asia-northeast1,1669,9669
34,google-asia-northeast1,1684,9669
34,google-asia-northeast1,1700,9669
34,google-asia-northeast1,1689,9669
34,google-asia-northeast1,1669,9669
34,google-asia-northeast1,1703,9669
34,google-asia-northeast1,1732,9669
34,google-asia-northeast1,1711,9669
34,google-asia-northeast1,1442,9669
34,google-asia-northeast1,1692,9669
34,google-asia-northeast1,372,9669
34,google-asia-northeast1,1702,9669
34,google-asia-northeast1,287,9669
34,google-asia-northeast1,1778,9669
34,google-asia-northeast1,306,9669
34,google-asia-northeast1,1729,9669
34,google-asia-northeast1,1712,9669
34,google-asia-northeast1,1697,9669
34,google-asia-northeast1,296,9669
34,google-asia-northeast1,1678,9669
34,google-asia-northeast1,305,9669
34,google-asia-northeast1,1714,9669
34,google-asia-northeast1,1714,9669
34,google-asia-northeast1,306,9669
34,google-asia-northeast1,1761,9669
34,google-asia-northeast1,1786,9669
34,google-asia-northeast1,1733,9669
34,google-asia-northeast1,1672,9669

==> bilder/latency/data/ibm.csv <==
35,ibm-eu-de,302,365
35,ibm-eu-de,198,365
35,ibm-eu-de,210,365
35,ibm-eu-de,164,365
35,ibm-eu-de,163,365
35,ibm-eu-de,113,365
35,ibm-eu-de,167,365
35,ibm-eu-de,146,365
35,ibm-eu-de,226,365
35,ibm-eu-de,159,365
35,ibm-eu-de,201,365
35,ibm-eu-de,209,365
35,ibm-eu-de,159,365
35,ibm-eu-de,151,365
35,ibm-eu-de,227,365
35,ibm-eu-de,160,365
35,ibm-eu-de,237,365
35,ibm-eu-de,456,365
35,ibm-eu-de,115,365
35,ibm-eu-de,188,365
35,ibm-eu-de,174,365
35,ibm-eu-de,152,365
35,ibm-eu-de,149,365
35,ibm-eu-de,154,365
35,ibm-eu-de,180,365
35,ibm-eu-de,156,365
35,ibm-eu-de,116,365
35,ibm-eu-de,146,365
35,ibm-eu-de,143,365
35,ibm-eu-de,149,365
35,ibm-eu-de,152,365
35,ibm-eu-de,148,365
35,ibm-eu-de,158,365
35,ibm-eu-de,141,365
35,ibm-eu-de,177,365
35,ibm-eu-de,159,365
35,ibm-eu-de,194,365
35,ibm-eu-de,261,365
35,ibm-eu-de,170,365
35,ibm-eu-de,117,365
35,ibm-eu-de,154,365
35,ibm-eu-de,148,365
35,ibm-eu-de,156,365
35,ibm-eu-de,97,365
35,ibm-eu-de,286,365
35,ibm-eu-de,170,365
35,ibm-eu-de,266,365
35,ibm-eu-de,343,365
35,ibm-eu-de,148,365
35,ibm-eu-de,280,365
35,ibm-eu-de,155,365
35,ibm-eu-de,101,365
35,ibm-eu-de,151,365
35,ibm-eu-de,152,365
35,ibm-eu-de,162,365
35,ibm-eu-de,220,365
35,ibm-eu-de,113,365
35,ibm-eu-de,150,365
35,ibm-eu-de,148,365
35,ibm-eu-de,154,365
35,ibm-eu-de,177,365
35,ibm-eu-de,174,365
35,ibm-eu-de,177,365
35,ibm-eu-de,154,365
35,ibm-eu-de,153,365
35,ibm-eu-de,136,365
35,ibm-eu-de,143,365
35,ibm-eu-de,175,365
35,ibm-eu-de,266,365
35,ibm-eu-de,163,365
35,ibm-eu-de,183,365
35,ibm-eu-de,177,365
35,ibm-eu-de,160,365
35,ibm-eu-de,159,365
35,ibm-eu-de,179,365
35,ibm-eu-de,168,365
35,ibm-eu-de,325,365
35,ibm-eu-de,283,365
35,ibm-eu-de,2162,365
35,ibm-eu-de,931,365
35,ibm-eu-de,149,365
35,ibm-eu-de,105,365
35,ibm-eu-de,199,365
35,ibm-eu-de,144,365
35,ibm-eu-de,148,365
35,ibm-eu-de,166,365
35,ibm-eu-de,142,365
35,ibm-eu-de,172,365
35,ibm-eu-de,155,365
35,ibm-eu-de,249,365
35,ibm-eu-de,171,365
35,ibm-eu-de,179,365
35,ibm-eu-de,151,365
35,ibm-eu-de,140,365
35,ibm-eu-de,175,365
35,ibm-eu-de,153,365
35,ibm-eu-de,106,365
35,ibm-eu-de,192,365
35,ibm-eu-de,276,365
35,ibm-eu-de,156,365
36,ibm-eu-gb,284,747
36,ibm-eu-gb,224,747
36,ibm-eu-gb,227,747
36,ibm-eu-gb,275,747
36,ibm-eu-gb,220,747
36,ibm-eu-gb,304,747
36,ibm-eu-gb,200,747
36,ibm-eu-gb,228,747
36,ibm-eu-gb,245,747
36,ibm-eu-gb,233,747
36,ibm-eu-gb,207,747
36,ibm-eu-gb,217,747
36,ibm-eu-gb,230,747
36,ibm-eu-gb,211,747
36,ibm-eu-gb,189,747
36,ibm-eu-gb,218,747
36,ibm-eu-gb,195,747
36,ibm-eu-gb,193,747
36,ibm-eu-gb,242,747
36,ibm-eu-gb,200,747
36,ibm-eu-gb,192,747
36,ibm-eu-gb,195,747
36,ibm-eu-gb,227,747
36,ibm-eu-gb,249,747
36,ibm-eu-gb,210,747
36,ibm-eu-gb,204,747
36,ibm-eu-gb,221,747
36,ibm-eu-gb,187,747
36,ibm-eu-gb,203,747
36,ibm-eu-gb,194,747
36,ibm-eu-gb,261,747
36,ibm-eu-gb,204,747
36,ibm-eu-gb,254,747
36,ibm-eu-gb,232,747
36,ibm-eu-gb,124,747
36,ibm-eu-gb,225,747
36,ibm-eu-gb,194,747
36,ibm-eu-gb,196,747
36,ibm-eu-gb,211,747
36,ibm-eu-gb,221,747
36,ibm-eu-gb,221,747
36,ibm-eu-gb,204,747
36,ibm-eu-gb,174,747
36,ibm-eu-gb,167,747
36,ibm-eu-gb,228,747
36,ibm-eu-gb,231,747
36,ibm-eu-gb,222,747
36,ibm-eu-gb,200,747
36,ibm-eu-gb,227,747
36,ibm-eu-gb,206,747
36,ibm-eu-gb,223,747
36,ibm-eu-gb,223,747
36,ibm-eu-gb,269,747
36,ibm-eu-gb,185,747
36,ibm-eu-gb,232,747
36,ibm-eu-gb,129,747
36,ibm-eu-gb,208,747
36,ibm-eu-gb,219,747
36,ibm-eu-gb,188,747
36,ibm-eu-gb,193,747
36,ibm-eu-gb,239,747
36,ibm-eu-gb,222,747
36,ibm-eu-gb,230,747
36,ibm-eu-gb,278,747
36,ibm-eu-gb,209,747
36,ibm-eu-gb,208,747
36,ibm-eu-gb,260,747
36,ibm-eu-gb,205,747
36,ibm-eu-gb,239,747
36,ibm-eu-gb,203,747
36,ibm-eu-gb,253,747
36,ibm-eu-gb,242,747
36,ibm-eu-gb,230,747
36,ibm-eu-gb,216,747
36,ibm-eu-gb,193,747
36,ibm-eu-gb,235,747
36,ibm-eu-gb,225,747
36,ibm-eu-gb,249,747
36,ibm-eu-gb,214,747
36,ibm-eu-gb,210,747
36,ibm-eu-gb,218,747
36,ibm-eu-gb,222,747
36,ibm-eu-gb,220,747
36,ibm-eu-gb,248,747
36,ibm-eu-gb,239,747
36,ibm-eu-gb,132,747
36,ibm-eu-gb,191,747
36,ibm-eu-gb,243,747
36,ibm-eu-gb,179,747
36,ibm-eu-gb,1121,747
36,ibm-eu-gb,238,747
36,ibm-eu-gb,255,747
36,ibm-eu-gb,241,747
36,ibm-eu-gb,234,747
36,ibm-eu-gb,205,747
36,ibm-eu-gb,194,747
36,ibm-eu-gb,230,747
36,ibm-eu-gb,199,747
36,ibm-eu-gb,224,747
36,ibm-eu-gb,217,747
37,ibm-us-east,545,6600
37,ibm-us-east,528,6600
37,ibm-us-east,495,6600
37,ibm-us-east,517,6600
37,ibm-us-east,490,6600
37,ibm-us-east,502,6600
37,ibm-us-east,446,6600
37,ibm-us-east,501,6600
37,ibm-us-east,1023,6600
37,ibm-us-east,587,6600
37,ibm-us-east,464,6600
37,ibm-us-east,457,6600
37,ibm-us-east,476,6600
37,ibm-us-east,498,6600
37,ibm-us-east,445,6600
37,ibm-us-east,492,6600
37,ibm-us-east,173,6600
37,ibm-us-east,502,6600
37,ibm-us-east,487,6600
37,ibm-us-east,451,6600
37,ibm-us-east,453,6600
37,ibm-us-east,499,6600
37,ibm-us-east,513,6600
37,ibm-us-east,505,6600
37,ibm-us-east,423,6600
37,ibm-us-east,500,6600
37,ibm-us-east,479,6600
37,ibm-us-east,451,6600
37,ibm-us-east,460,6600
37,ibm-us-east,571,6600
37,ibm-us-east,504,6600
37,ibm-us-east,523,6600
37,ibm-us-east,477,6600
37,ibm-us-east,463,6600
37,ibm-us-east,470,6600
37,ibm-us-east,486,6600
37,ibm-us-east,839,6600
37,ibm-us-east,475,6600
37,ibm-us-east,481,6600
37,ibm-us-east,471,6600
37,ibm-us-east,510,6600
37,ibm-us-east,480,6600
37,ibm-us-east,460,6600
37,ibm-us-east,446,6600
37,ibm-us-east,516,6600
37,ibm-us-east,503,6600
37,ibm-us-east,481,6600
37,ibm-us-east,483,6600
37,ibm-us-east,464,6600
37,ibm-us-east,475,6600
37,ibm-us-east,477,6600
37,ibm-us-east,511,6600
37,ibm-us-east,182,6600
37,ibm-us-east,480,6600
37,ibm-us-east,530,6600
37,ibm-us-east,474,6600
37,ibm-us-east,467,6600
37,ibm-us-east,535,6600
37,ibm-us-east,614,6600
37,ibm-us-east,471,6600
37,ibm-us-east,193,6600
37,ibm-us-east,523,6600
37,ibm-us-east,488,6600
37,ibm-us-east,518,6600
37,ibm-us-east,195,6600
37,ibm-us-east,461,6600
37,ibm-us-east,485,6600
37,ibm-us-east,507,6600
37,ibm-us-east,459,6600
37,ibm-us-east,496,6600
37,ibm-us-east,511,6600
37,ibm-us-east,506,6600
37,ibm-us-east,490,6600
37,ibm-us-east,492,6600
37,ibm-us-east,173,6600
37,ibm-us-east,477,6600
37,ibm-us-east,511,6600
37,ibm-us-east,494,6600
37,ibm-us-east,466,6600
37,ibm-us-east,478,6600
37,ibm-us-east,467,6600
37,ibm-us-east,482,6600
37,ibm-us-east,482,6600
37,ibm-us-east,178,6600
37,ibm-us-east,491,6600
37,ibm-us-east,479,6600
37,ibm-us-east,483,6600
37,ibm-us-east,318,6600
37,ibm-us-east,514,6600
37,ibm-us-east,581,6600
37,ibm-us-east,501,6600
37,ibm-us-east,473,6600
37,ibm-us-east,499,6600
37,ibm-us-east,537,6600
37,ibm-us-east,498,6600
37,ibm-us-east,221,6600
37,ibm-us-east,487,6600
37,ibm-us-east,760,6600
37,ibm-us-east,497,6600
37,ibm-us-east,220,6600
38,ibm-us-south,642,8371
38,ibm-us-south,591,8371
38,ibm-us-south,594,8371
38,ibm-us-south,633,8371
38,ibm-us-south,944,8371
38,ibm-us-south,620,8371
38,ibm-us-south,673,8371
38,ibm-us-south,657,8371
38,ibm-us-south,613,8371
38,ibm-us-south,623,8371
38,ibm-us-south,722,8371
38,ibm-us-south,663,8371
38,ibm-us-south,657,8371
38,ibm-us-south,314,8371
38,ibm-us-south,659,8371
38,ibm-us-south,593,8371
38,ibm-us-south,589,8371
38,ibm-us-south,577,8371
38,ibm-us-south,764,8371
38,ibm-us-south,601,8371
38,ibm-us-south,593,8371
38,ibm-us-south,224,8371
38,ibm-us-south,644,8371
38,ibm-us-south,613,8371
38,ibm-us-south,601,8371
38,ibm-us-south,568,8371
38,ibm-us-south,812,8371
38,ibm-us-south,665,8371
38,ibm-us-south,560,8371
38,ibm-us-south,1308,8371
38,ibm-us-south,610,8371
38,ibm-us-south,606,8371
38,ibm-us-south,689,8371
38,ibm-us-south,686,8371
38,ibm-us-south,730,8371
38,ibm-us-south,752,8371
38,ibm-us-south,623,8371
38,ibm-us-south,591,8371
38,ibm-us-south,620,8371
38,ibm-us-south,667,8371
38,ibm-us-south,610,8371
38,ibm-us-south,577,8371
38,ibm-us-south,602,8371
38,ibm-us-south,586,8371
38,ibm-us-south,598,8371
38,ibm-us-south,607,8371
38,ibm-us-south,323,8371
38,ibm-us-south,676,8371
38,ibm-us-south,598,8371
38,ibm-us-south,611,8371
38,ibm-us-south,594,8371
38,ibm-us-south,638,8371
38,ibm-us-south,685,8371
38,ibm-us-south,678,8371
38,ibm-us-south,229,8371
38,ibm-us-south,676,8371
38,ibm-us-south,578,8371
38,ibm-us-south,612,8371
38,ibm-us-south,600,8371
38,ibm-us-south,590,8371
38,ibm-us-south,251,8371
38,ibm-us-south,581,8371
38,ibm-us-south,572,8371
38,ibm-us-south,655,8371
38,ibm-us-south,605,8371
38,ibm-us-south,586,8371
38,ibm-us-south,256,8371
38,ibm-us-south,681,8371
38,ibm-us-south,584,8371
38,ibm-us-south,622,8371
38,ibm-us-south,731,8371
38,ibm-us-south,732,8371
38,ibm-us-south,220,8371
38,ibm-us-south,604,8371
38,ibm-us-south,615,8371
38,ibm-us-south,1251,8371
38,ibm-us-south,584,8371
38,ibm-us-south,615,8371
38,ibm-us-south,593,8371
38,ibm-us-south,586,8371
38,ibm-us-south,632,8371
38,ibm-us-south,578,8371
38,ibm-us-south,231,8371
38,ibm-us-south,1238,8371
38,ibm-us-south,604,8371
38,ibm-us-south,605,8371
38,ibm-us-south,596,8371
38,ibm-us-south,655,8371
38,ibm-us-south,695,8371
38,ibm-us-south,685,8371
38,ibm-us-south,661,8371
38,ibm-us-south,590,8371
38,ibm-us-south,600,8371
38,ibm-us-south,623,8371
38,ibm-us-south,660,8371
38,ibm-us-south,612,8371
38,ibm-us-south,243,8371
38,ibm-us-south,561,8371
38,ibm-us-south,561,8371
38,ibm-us-south,645,8371
39,ibm-jo-tok,1293,9669
39,ibm-jo-tok,1268,9669
39,ibm-jo-tok,1226,9669
39,ibm-jo-tok,1282,9669
39,ibm-jo-tok,1227,9669
39,ibm-jo-tok,1249,9669
39,ibm-jo-tok,1252,9669
39,ibm-jo-tok,1229,9669
39,ibm-jo-tok,1227,9669
39,ibm-jo-tok,1267,9669
39,ibm-jo-tok,1224,9669
39,ibm-jo-tok,1268,9669
39,ibm-jo-tok,1481,9669
39,ibm-jo-tok,1194,9669
39,ibm-jo-tok,1207,9669
39,ibm-jo-tok,1363,9669
39,ibm-jo-tok,1228,9669
39,ibm-jo-tok,1520,9669
39,ibm-jo-tok,1240,9669
39,ibm-jo-tok,1254,9669
39,ibm-jo-tok,1212,9669
39,ibm-jo-tok,1211,9669
39,ibm-jo-tok,1268,9669
39,ibm-jo-tok,1205,9669
39,ibm-jo-tok,1201,9669
39,ibm-jo-tok,1283,9669
39,ibm-jo-tok,1204,9669
39,ibm-jo-tok,1145,9669
39,ibm-jo-tok,1194,9669
39,ibm-jo-tok,1199,9669
39,ibm-jo-tok,1212,9669
39,ibm-jo-tok,1330,9669
39,ibm-jo-tok,1252,9669
39,ibm-jo-tok,1209,9669
39,ibm-jo-tok,1221,9669
39,ibm-jo-tok,1217,9669
39,ibm-jo-tok,1161,9669
39,ibm-jo-tok,1259,9669
39,ibm-jo-tok,1188,9669
39,ibm-jo-tok,1879,9669
39,ibm-jo-tok,1240,9669
39,ibm-jo-tok,1249,9669
39,ibm-jo-tok,1386,9669
39,ibm-jo-tok,1173,9669
39,ibm-jo-tok,1889,9669
39,ibm-jo-tok,1282,9669
39,ibm-jo-tok,1295,9669
39,ibm-jo-tok,1386,9669
39,ibm-jo-tok,1200,9669
39,ibm-jo-tok,1372,9669
39,ibm-jo-tok,1231,9669
39,ibm-jo-tok,1279,9669
39,ibm-jo-tok,1221,9669
39,ibm-jo-tok,1329,9669
39,ibm-jo-tok,1296,9669
39,ibm-jo-tok,1202,9669
39,ibm-jo-tok,1214,9669
39,ibm-jo-tok,1250,9669
39,ibm-jo-tok,1222,9669
39,ibm-jo-tok,1159,9669
39,ibm-jo-tok,1210,9669
39,ibm-jo-tok,1215,9669
39,ibm-jo-tok,1238,9669
39,ibm-jo-tok,1239,9669
39,ibm-jo-tok,1263,9669
39,ibm-jo-tok,1253,9669
39,ibm-jo-tok,1231,9669
39,ibm-jo-tok,1239,9669
39,ibm-jo-tok,1196,9669
39,ibm-jo-tok,1201,9669
39,ibm-jo-tok,1252,9669
39,ibm-jo-tok,1251,9669
39,ibm-jo-tok,1269,9669
39,ibm-jo-tok,1202,9669
39,ibm-jo-tok,1244,9669
39,ibm-jo-tok,1205,9669
39,ibm-jo-tok,1234,9669
39,ibm-jo-tok,1187,9669
39,ibm-jo-tok,1212,9669
39,ibm-jo-tok,1222,9669
39,ibm-jo-tok,1224,9669
39,ibm-jo-tok,1254,9669
39,ibm-jo-tok,1180,9669
39,ibm-jo-tok,1163,9669
39,ibm-jo-tok,1264,9669
39,ibm-jo-tok,1310,9669
39,ibm-jo-tok,1369,9669
39,ibm-jo-tok,1391,9669
39,ibm-jo-tok,1218,9669
39,ibm-jo-tok,1259,9669
39,ibm-jo-tok,1396,9669
39,ibm-jo-tok,1388,9669
39,ibm-jo-tok,1254,9669
39,ibm-jo-tok,1249,9669
39,ibm-jo-tok,1266,9669
39,ibm-jo-tok,1207,9669
39,ibm-jo-tok,1234,9669
39,ibm-jo-tok,1970,9669
39,ibm-jo-tok,2029,9669
39,ibm-jo-tok,2095,9669

==> bilder/latency/raw_latency_data.csv <==
#cloud,ms,km
aws-us-east-1,454,6721
aws-us-east-1,353,6721
aws-us-east-1,176,6721
aws-us-east-1,174,6721
aws-us-east-1,346,6721
aws-us-east-1,167,6721
aws-us-east-1,347,6721
aws-us-east-1,355,6721
aws-us-east-1,347,6721
aws-us-east-1,360,6721
aws-us-east-1,148,6721
aws-us-east-1,353,6721
aws-us-east-1,371,6721
aws-us-east-1,449,6721
aws-us-east-1,356,6721
aws-us-east-1,166,6721
aws-us-east-1,345,6721
aws-us-east-1,156,6721
aws-us-east-1,168,6721
aws-us-east-1,343,6721
aws-us-east-1,152,6721
aws-us-east-1,347,6721
aws-us-east-1,386,6721
aws-us-east-1,146,6721
aws-us-east-1,344,6721
aws-us-east-1,151,6721
aws-us-east-1,374,6721
aws-us-east-1,352,6721
aws-us-east-1,350,6721
aws-us-east-1,149,6721
aws-us-east-1,372,6721
aws-us-east-1,189,6721
aws-us-east-1,358,6721
aws-us-east-1,188,6721
aws-us-east-1,361,6721
aws-us-east-1,175,6721
aws-us-east-1,373,6721
aws-us-east-1,346,6721
aws-us-east-1,152,6721
aws-us-east-1,156,6721
aws-us-east-1,472,6721
aws-us-east-1,354,6721
aws-us-east-1,344,6721
aws-us-east-1,156,6721
aws-us-east-1,361,6721
aws-us-east-1,381,6721
aws-us-east-1,349,6721
aws-us-east-1,358,6721
aws-us-east-1,370,6721
aws-us-east-1,355,6721
aws-us-east-1,166,6721
aws-us-east-1,376,6721
aws-us-east-1,159,6721
aws-us-east-1,199,6721
aws-us-east-1,352,6721
aws-us-east-1,373,6721
aws-us-east-1,346,6721
aws-us-east-1,374,6721
aws-us-east-1,149,6721
aws-us-east-1,355,6721
aws-us-east-1,384,6721
aws-us-east-1,364,6721
aws-us-east-1,160,6721
aws-us-east-1,389,6721
aws-us-east-1,163,6721
aws-us-east-1,368,6721
aws-us-east-1,370,6721
aws-us-east-1,436,6721
aws-us-east-1,371,6721
aws-us-east-1,170,6721
aws-us-east-1,381,6721
aws-us-east-1,396,6721
aws-us-east-1,357,6721
aws-us-east-1,188,6721
aws-us-east-1,363,6721
aws-us-east-1,362,6721
aws-us-east-1,156,6721
aws-us-east-1,380,6721
aws-us-east-1,350,6721
aws-us-east-1,439,6721
aws-us-east-1,371,6721
aws-us-east-1,358,6721
aws-us-east-1,359,6721
aws-us-east-1,392,6721
aws-us-east-1,387,6721
aws-us-east-1,367,6721
aws-us-east-1,359,6721
aws-us-east-1,359,6721
aws-us-east-1,383,6721
aws-us-east-1,162,6721
aws-us-east-1,168,6721
aws-us-east-1,481,6721
aws-us-east-1,408,6721
aws-us-east-1,358,6721
aws-us-east-1,378,6721
aws-us-east-1,187,6721
aws-us-east-1,362,6721
aws-us-east-1,469,6721
aws-us-east-1,368,6721
aws-us-east-1,178,6721
aws-us-east-2,398,7225
aws-us-east-2,393,7225
aws-us-east-2,403,7225
aws-us-east-2,393,7225
aws-us-east-2,375,7225
aws-us-east-2,484,7225
aws-us-east-2,381,7225
aws-us-east-2,397,7225
aws-us-east-2,400,7225
aws-us-east-2,403,7225
aws-us-east-2,385,7225
aws-us-east-2,373,7225
aws-us-east-2,405,7225
aws-us-east-2,382,7225
aws-us-east-2,480,7225
aws-us-east-2,393,7225
aws-us-east-2,369,7225
aws-us-east-2,375,7225
aws-us-east-2,401,7225
aws-us-east-2,376,7225
aws-us-east-2,377,7225
aws-us-east-2,372,7225
aws-us-east-2,422,7225
aws-us-east-2,398,7225
aws-us-east-2,379,7225
aws-us-east-2,376,7225
aws-us-east-2,385,7225
aws-us-east-2,374,7225
aws-us-east-2,370,7225
aws-us-east-2,374,7225
aws-us-east-2,455,7225
aws-us-east-2,159,7225
aws-us-east-2,379,7225
aws-us-east-2,375,7225
aws-us-east-2,373,7225
aws-us-east-2,391,7225
aws-us-east-2,163,7225
aws-us-east-2,155,7225
aws-us-east-2,156,7225
aws-us-east-2,392,7225
aws-us-east-2,390,7225
aws-us-east-2,399,7225
aws-us-east-2,393,7225
aws-us-east-2,384,7225
aws-us-east-2,161,7225
aws-us-east-2,405,7225
aws-us-east-2,377,7225
aws-us-east-2,377,7225
aws-us-east-2,377,7225
aws-us-east-2,374,7225
aws-us-east-2,161,7225
aws-us-east-2,405,7225
aws-us-east-2,384,7225
aws-us-east-2,379,7225
aws-us-east-2,385,7225
aws-us-east-2,388,7225
aws-us-east-2,383,7225
aws-us-east-2,430,7225
aws-us-east-2,380,7225
aws-us-east-2,389,7225
aws-us-east-2,191,7225
aws-us-east-2,384,7225
aws-us-east-2,406,7225
aws-us-east-2,397,7225
aws-us-east-2,394,7225
aws-us-east-2,389,7225
aws-us-east-2,383,7225
aws-us-east-2,160,7225
aws-us-east-2,393,7225
aws-us-east-2,390,7225
aws-us-east-2,447,7225
aws-us-east-2,422,7225
aws-us-east-2,399,7225
aws-us-east-2,400,7225
aws-us-east-2,394,7225
aws-us-east-2,404,7225
aws-us-east-2,180,7225
aws-us-east-2,425,7225
aws-us-east-2,387,7225
aws-us-east-2,399,7225
aws-us-east-2,178,7225
aws-us-east-2,398,7225
aws-us-east-2,171,7225
aws-us-east-2,396,7225
aws-us-east-2,396,7225
aws-us-east-2,388,7225
aws-us-east-2,388,7225
aws-us-east-2,388,7225
aws-us-east-2,389,7225
aws-us-east-2,391,7225
aws-us-east-2,174,7225
aws-us-east-2,387,7225
aws-us-east-2,411,7225
aws-us-east-2,386,7225
aws-us-east-2,381,7225
aws-us-east-2,387,7225
aws-us-east-2,383,7225
aws-us-east-2,399,7225
aws-us-east-2,167,7225
aws-us-east-2,391,7225
aws-us-west-2,1048,8690
aws-us-west-2,587,8690
aws-us-west-2,253,8690
aws-us-west-2,234,8690
aws-us-west-2,580,8690
aws-us-west-2,614,8690
aws-us-west-2,577,8690
aws-us-west-2,600,8690
aws-us-west-2,224,8690
aws-us-west-2,576,8690
aws-us-west-2,575,8690
aws-us-west-2,569,8690
aws-us-west-2,229,8690
aws-us-west-2,225,8690
aws-us-west-2,575,8690
aws-us-west-2,599,8690
aws-us-west-2,569,8690
aws-us-west-2,228,8690
aws-us-west-2,591,8690
aws-us-west-2,585,8690
aws-us-west-2,585,8690
aws-us-west-2,226,8690
aws-us-west-2,618,8690
aws-us-west-2,590,8690
aws-us-west-2,584,8690
aws-us-west-2,583,8690
aws-us-west-2,594,8690
aws-us-west-2,570,8690
aws-us-west-2,571,8690
aws-us-west-2,269,8690
aws-us-west-2,608,8690
aws-us-west-2,581,8690
aws-us-west-2,651,8690
aws-us-west-2,593,8690
aws-us-west-2,591,8690
aws-us-west-2,263,8690
aws-us-west-2,587,8690
aws-us-west-2,590,8690
aws-us-west-2,580,8690
aws-us-west-2,608,8690
aws-us-west-2,599,8690
aws-us-west-2,229,8690
aws-us-west-2,572,8690
aws-us-west-2,586,8690
aws-us-west-2,578,8690
aws-us-west-2,579,8690
aws-us-west-2,586,8690
aws-us-west-2,617,8690
aws-us-west-2,232,8690
aws-us-west-2,583,8690
aws-us-west-2,577,8690
aws-us-west-2,626,8690
aws-us-west-2,582,8690
aws-us-west-2,588,8690
aws-us-west-2,613,8690
aws-us-west-2,310,8690
aws-us-west-2,237,8690
aws-us-west-2,590,8690
aws-us-west-2,569,8690
aws-us-west-2,594,8690
aws-us-west-2,590,8690
aws-us-west-2,223,8690
aws-us-west-2,575,8690
aws-us-west-2,599,8690
aws-us-west-2,708,8690
aws-us-west-2,598,8690
aws-us-west-2,588,8690
aws-us-west-2,586,8690
aws-us-west-2,237,8690
aws-us-west-2,582,8690
aws-us-west-2,245,8690
aws-us-west-2,589,8690
aws-us-west-2,239,8690
aws-us-west-2,570,8690
aws-us-west-2,611,8690
aws-us-west-2,578,8690
aws-us-west-2,584,8690
aws-us-west-2,263,8690
aws-us-west-2,239,8690
aws-us-west-2,599,8690
aws-us-west-2,603,8690
aws-us-west-2,595,8690
aws-us-west-2,254,8690
aws-us-west-2,617,8690
aws-us-west-2,268,8690
aws-us-west-2,594,8690
aws-us-west-2,239,8690
aws-us-west-2,248,8690
aws-us-west-2,605,8690
aws-us-west-2,591,8690
aws-us-west-2,604,8690
aws-us-west-2,595,8690
aws-us-west-2,618,8690
aws-us-west-2,654,8690
aws-us-west-2,626,8690
aws-us-west-2,263,8690
aws-us-west-2,622,8690
aws-us-west-2,614,8690
aws-us-west-2,606,8690
aws-us-west-2,599,8690
aws-us-west-1,567,9284
aws-us-west-1,635,9284
aws-us-west-1,572,9284
aws-us-west-1,557,9284
aws-us-west-1,536,9284
aws-us-west-1,547,9284
aws-us-west-1,559,9284
aws-us-west-1,1138,9284
aws-us-west-1,545,9284
aws-us-west-1,546,9284
aws-us-west-1,541,9284
aws-us-west-1,538,9284
aws-us-west-1,542,9284
aws-us-west-1,532,9284
aws-us-west-1,522,9284
aws-us-west-1,545,9284
aws-us-west-1,525,9284
aws-us-west-1,542,9284
aws-us-west-1,534,9284
aws-us-west-1,218,9284
aws-us-west-1,543,9284
aws-us-west-1,212,9284
aws-us-west-1,559,9284
aws-us-west-1,524,9284
aws-us-west-1,521,9284
aws-us-west-1,525,9284
aws-us-west-1,558,9284
aws-us-west-1,522,9284
aws-us-west-1,210,9284
aws-us-west-1,540,9284
aws-us-west-1,557,9284
aws-us-west-1,218,9284
aws-us-west-1,550,9284
aws-us-west-1,537,9284
aws-us-west-1,209,9284
aws-us-west-1,558,9284
aws-us-west-1,533,9284
aws-us-west-1,228,9284
aws-us-west-1,212,9284
aws-us-west-1,535,9284
aws-us-west-1,546,9284
aws-us-west-1,537,9284
aws-us-west-1,317,9284
aws-us-west-1,558,9284
aws-us-west-1,543,9284
aws-us-west-1,559,9284
aws-us-west-1,546,9284
aws-us-west-1,557,9284
aws-us-west-1,578,9284
aws-us-west-1,546,9284
aws-us-west-1,218,9284
aws-us-west-1,566,9284
aws-us-west-1,223,9284
aws-us-west-1,530,9284
aws-us-west-1,538,9284
aws-us-west-1,212,9284
aws-us-west-1,218,9284
aws-us-west-1,568,9284
aws-us-west-1,229,9284
aws-us-west-1,550,9284
aws-us-west-1,528,9284
aws-us-west-1,228,9284
aws-us-west-1,546,9284
aws-us-west-1,555,9284
aws-us-west-1,564,9284
aws-us-west-1,589,9284
aws-us-west-1,231,9284
aws-us-west-1,224,9284
aws-us-west-1,231,9284
aws-us-west-1,538,9284
aws-us-west-1,550,9284
aws-us-west-1,578,9284
aws-us-west-1,224,9284
aws-us-west-1,244,9284
aws-us-west-1,559,9284
aws-us-west-1,816,9284
aws-us-west-1,220,9284
aws-us-west-1,576,9284
aws-us-west-1,533,9284
aws-us-west-1,546,9284
aws-us-west-1,541,9284
aws-us-west-1,543,9284
aws-us-west-1,561,9284
aws-us-west-1,229,9284
aws-us-west-1,556,9284
aws-us-west-1,549,9284
aws-us-west-1,554,9284
aws-us-west-1,578,9284
aws-us-west-1,234,9284
aws-us-west-1,537,9284
aws-us-west-1,241,9284
aws-us-west-1,551,9284
aws-us-west-1,546,9284
aws-us-west-1,532,9284
aws-us-west-1,223,9284
aws-us-west-1,239,9284
aws-us-west-1,563,9284
aws-us-west-1,248,9284
aws-us-west-1,247,9284
aws-us-west-1,234,9284
aws-ca-central-1,426,5477
aws-ca-central-1,436,5477
aws-ca-central-1,407,5477
aws-ca-central-1,593,5477
aws-ca-central-1,396,5477
aws-ca-central-1,535,5477
aws-ca-central-1,160,5477
aws-ca-central-1,514,5477
aws-ca-central-1,193,5477
aws-ca-central-1,455,5477
aws-ca-central-1,385,5477
aws-ca-central-1,419,5477
aws-ca-central-1,441,5477
aws-ca-central-1,272,5477
aws-ca-central-1,410,5477
aws-ca-central-1,432,5477
aws-ca-central-1,162,5477
aws-ca-central-1,407,5477
aws-ca-central-1,534,5477
aws-ca-central-1,163,5477
aws-ca-central-1,602,5477
aws-ca-central-1,400,5477
aws-ca-central-1,450,5477
aws-ca-central-1,390,5477
aws-ca-central-1,389,5477
aws-ca-central-1,183,5477
aws-ca-central-1,474,5477
aws-ca-central-1,172,5477
aws-ca-central-1,394,5477
aws-ca-central-1,387,5477
aws-ca-central-1,427,5477
aws-ca-central-1,162,5477
aws-ca-central-1,387,5477
aws-ca-central-1,172,5477
aws-ca-central-1,390,5477
aws-ca-central-1,435,5477
aws-ca-central-1,402,5477
aws-ca-central-1,165,5477
aws-ca-central-1,389,5477
aws-ca-central-1,162,5477
aws-ca-central-1,406,5477
aws-ca-central-1,167,5477
aws-ca-central-1,160,5477
aws-ca-central-1,393,5477
aws-ca-central-1,398,5477
aws-ca-central-1,444,5477
aws-ca-central-1,386,5477
aws-ca-central-1,390,5477
aws-ca-central-1,173,5477
aws-ca-central-1,174,5477
aws-ca-central-1,389,5477
aws-ca-central-1,415,5477
aws-ca-central-1,399,5477
aws-ca-central-1,389,5477
aws-ca-central-1,430,5477
aws-ca-central-1,394,5477
aws-ca-central-1,392,5477
aws-ca-central-1,438,5477
aws-ca-central-1,392,5477
aws-ca-central-1,413,5477
aws-ca-central-1,173,5477
aws-ca-central-1,395,5477
aws-ca-central-1,168,5477
aws-ca-central-1,447,5477
aws-ca-central-1,391,5477
aws-ca-central-1,428,5477
aws-ca-central-1,188,5477
aws-ca-central-1,171,5477
aws-ca-central-1,394,5477
aws-ca-central-1,404,5477
aws-ca-central-1,419,5477
aws-ca-central-1,408,5477
aws-ca-central-1,174,5477
aws-ca-central-1,416,5477
aws-ca-central-1,417,5477
aws-ca-central-1,175,5477
aws-ca-central-1,401,5477
aws-ca-central-1,456,5477
aws-ca-central-1,418,5477
aws-ca-central-1,397,5477
aws-ca-central-1,395,5477
aws-ca-central-1,395,5477
aws-ca-central-1,188,5477
aws-ca-central-1,174,5477
aws-ca-central-1,440,5477
aws-ca-central-1,421,5477
aws-ca-central-1,444,5477
aws-ca-central-1,194,5477
aws-ca-central-1,416,5477
aws-ca-central-1,416,5477
aws-ca-central-1,186,5477
aws-ca-central-1,184,5477
aws-ca-central-1,421,5477
aws-ca-central-1,653,5477
aws-ca-central-1,416,5477
aws-ca-central-1,428,5477
aws-ca-central-1,407,5477
aws-ca-central-1,187,5477
aws-ca-central-1,191,5477
aws-ca-central-1,412,5477
aws-sa-east-1,769,9531
aws-sa-east-1,728,9531
aws-sa-east-1,963,9531
aws-sa-east-1,772,9531
aws-sa-east-1,704,9531
aws-sa-east-1,750,9531
aws-sa-east-1,722,9531
aws-sa-east-1,714,9531
aws-sa-east-1,707,9531
aws-sa-east-1,760,9531
aws-sa-east-1,721,9531
aws-sa-east-1,730,9531
aws-sa-east-1,737,9531
aws-sa-east-1,724,9531
aws-sa-east-1,702,9531
aws-sa-east-1,754,9531
aws-sa-east-1,868,9531
aws-sa-east-1,1203,9531
aws-sa-east-1,746,9531
aws-sa-east-1,740,9531
aws-sa-east-1,710,9531
aws-sa-east-1,270,9531
aws-sa-east-1,1111,9531
aws-sa-east-1,733,9531
aws-sa-east-1,705,9531
aws-sa-east-1,700,9531
aws-sa-east-1,748,9531
aws-sa-east-1,741,9531
aws-sa-east-1,708,9531
aws-sa-east-1,705,9531
aws-sa-east-1,739,9531
aws-sa-east-1,1223,9531
aws-sa-east-1,293,9531
aws-sa-east-1,706,9531
aws-sa-east-1,728,9531
aws-sa-east-1,730,9531
aws-sa-east-1,755,9531
aws-sa-east-1,734,9531
aws-sa-east-1,727,9531
aws-sa-east-1,711,9531
aws-sa-east-1,750,9531
aws-sa-east-1,732,9531
aws-sa-east-1,718,9531
aws-sa-east-1,713,9531
aws-sa-east-1,710,9531
aws-sa-east-1,758,9531
aws-sa-east-1,722,9531
aws-sa-east-1,724,9531
aws-sa-east-1,280,9531
aws-sa-east-1,924,9531
aws-sa-east-1,716,9531
aws-sa-east-1,763,9531
aws-sa-east-1,720,9531
aws-sa-east-1,721,9531
aws-sa-east-1,715,9531
aws-sa-east-1,709,9531
aws-sa-east-1,280,9531
aws-sa-east-1,733,9531
aws-sa-east-1,723,9531
aws-sa-east-1,714,9531
aws-sa-east-1,273,9531
aws-sa-east-1,711,9531
aws-sa-east-1,283,9531
aws-sa-east-1,752,9531
aws-sa-east-1,722,9531
aws-sa-east-1,292,9531
aws-sa-east-1,302,9531
aws-sa-east-1,331,9531
aws-sa-east-1,295,9531
aws-sa-east-1,290,9531
aws-sa-east-1,752,9531
aws-sa-east-1,769,9531
aws-sa-east-1,997,9531
aws-sa-east-1,293,9531
aws-sa-east-1,725,9531
aws-sa-east-1,282,9531
aws-sa-east-1,727,9531
aws-sa-east-1,752,9531
aws-sa-east-1,732,9531
aws-sa-east-1,726,9531
aws-sa-east-1,736,9531
aws-sa-east-1,723,9531
aws-sa-east-1,720,9531
aws-sa-east-1,282,9531
aws-sa-east-1,758,9531
aws-sa-east-1,738,9531
aws-sa-east-1,727,9531
aws-sa-east-1,736,9531
aws-sa-east-1,717,9531
aws-sa-east-1,292,9531
aws-sa-east-1,287,9531
aws-sa-east-1,286,9531
aws-sa-east-1,768,9531
aws-sa-east-1,750,9531
aws-sa-east-1,767,9531
aws-sa-east-1,735,9531
aws-sa-east-1,745,9531
aws-sa-east-1,298,9531
aws-sa-east-1,764,9531
aws-sa-east-1,734,9531
aws-eu-west-1 ,192,1290
aws-eu-west-1 ,187,1290
aws-eu-west-1 ,177,1290
aws-eu-west-1 ,112,1290
aws-eu-west-1 ,160,1290
aws-eu-west-1 ,191,1290
aws-eu-west-1 ,164,1290
aws-eu-west-1 ,190,1290
aws-eu-west-1 ,91,1290
aws-eu-west-1 ,189,1290
aws-eu-west-1 ,201,1290
aws-eu-west-1 ,160,1290
aws-eu-west-1 ,169,1290
aws-eu-west-1 ,161,1290
aws-eu-west-1 ,88,1290
aws-eu-west-1 ,193,1290
aws-eu-west-1 ,159,1290
aws-eu-west-1 ,170,1290
aws-eu-west-1 ,186,1290
aws-eu-west-1 ,172,1290
aws-eu-west-1 ,182,1290
aws-eu-west-1 ,166,1290
aws-eu-west-1 ,203,1290
aws-eu-west-1 ,176,1290
aws-eu-west-1 ,169,1290
aws-eu-west-1 ,206,1290
aws-eu-west-1 ,169,1290
aws-eu-west-1 ,161,1290
aws-eu-west-1 ,87,1290
aws-eu-west-1 ,190,1290
aws-eu-west-1 ,182,1290
aws-eu-west-1 ,160,1290
aws-eu-west-1 ,172,1290
aws-eu-west-1 ,164,1290
aws-eu-west-1 ,94,1290
aws-eu-west-1 ,111,1290
aws-eu-west-1 ,189,1290
aws-eu-west-1 ,178,1290
aws-eu-west-1 ,161,1290
aws-eu-west-1 ,169,1290
aws-eu-west-1 ,177,1290
aws-eu-west-1 ,172,1290
aws-eu-west-1 ,166,1290
aws-eu-west-1 ,164,1290
aws-eu-west-1 ,173,1290
aws-eu-west-1 ,191,1290
aws-eu-west-1 ,90,1290
aws-eu-west-1 ,212,1290
aws-eu-west-1 ,108,1290
aws-eu-west-1 ,168,1290
aws-eu-west-1 ,166,1290
aws-eu-west-1 ,112,1290
aws-eu-west-1 ,175,1290
aws-eu-west-1 ,88,1290
aws-eu-west-1 ,94,1290
aws-eu-west-1 ,174,1290
aws-eu-west-1 ,174,1290
aws-eu-west-1 ,100,1290
aws-eu-west-1 ,165,1290
aws-eu-west-1 ,208,1290
aws-eu-west-1 ,174,1290
aws-eu-west-1 ,177,1290
aws-eu-west-1 ,102,1290
aws-eu-west-1 ,216,1290
aws-eu-west-1 ,184,1290
aws-eu-west-1 ,187,1290
aws-eu-west-1 ,184,1290
aws-eu-west-1 ,163,1290
aws-eu-west-1 ,169,1290
aws-eu-west-1 ,185,1290
aws-eu-west-1 ,198,1290
aws-eu-west-1 ,178,1290
aws-eu-west-1 ,187,1290
aws-eu-west-1 ,256,1290
aws-eu-west-1 ,199,1290
aws-eu-west-1 ,177,1290
aws-eu-west-1 ,113,1290
aws-eu-west-1 ,102,1290
aws-eu-west-1 ,177,1290
aws-eu-west-1 ,187,1290
aws-eu-west-1 ,195,1290
aws-eu-west-1 ,377,1290
aws-eu-west-1 ,184,1290
aws-eu-west-1 ,168,1290
aws-eu-west-1 ,216,1290
aws-eu-west-1 ,121,1290
aws-eu-west-1 ,196,1290
aws-eu-west-1 ,202,1290
aws-eu-west-1 ,210,1290
aws-eu-west-1 ,202,1290
aws-eu-west-1 ,203,1290
aws-eu-west-1 ,195,1290
aws-eu-west-1 ,217,1290
aws-eu-west-1 ,205,1290
aws-eu-west-1 ,129,1290
aws-eu-west-1 ,216,1290
aws-eu-west-1 ,121,1290
aws-eu-west-1 ,111,1290
aws-eu-west-1 ,187,1290
aws-eu-west-1 ,186,1290
aws-eu-central-1 ,114,365
aws-eu-central-1 ,75,365
aws-eu-central-1 ,76,365
aws-eu-central-1 ,92,365
aws-eu-central-1 ,52,365
aws-eu-central-1 ,83,365
aws-eu-central-1 ,56,365
aws-eu-central-1 ,76,365
aws-eu-central-1 ,58,365
aws-eu-central-1 ,92,365
aws-eu-central-1 ,80,365
aws-eu-central-1 ,51,365
aws-eu-central-1 ,74,365
aws-eu-central-1 ,68,365
aws-eu-central-1 ,66,365
aws-eu-central-1 ,83,365
aws-eu-central-1 ,66,365
aws-eu-central-1 ,54,365
aws-eu-central-1 ,77,365
aws-eu-central-1 ,59,365
aws-eu-central-1 ,55,365
aws-eu-central-1 ,52,365
aws-eu-central-1 ,81,365
aws-eu-central-1 ,59,365
aws-eu-central-1 ,58,365
aws-eu-central-1 ,66,365
aws-eu-central-1 ,83,365
aws-eu-central-1 ,72,365
aws-eu-central-1 ,78,365
aws-eu-central-1 ,70,365
aws-eu-central-1 ,130,365
aws-eu-central-1 ,63,365
aws-eu-central-1 ,92,365
aws-eu-central-1 ,79,365
aws-eu-central-1 ,65,365
aws-eu-central-1 ,95,365
aws-eu-central-1 ,64,365
aws-eu-central-1 ,67,365
aws-eu-central-1 ,71,365
aws-eu-central-1 ,69,365
aws-eu-central-1 ,80,365
aws-eu-central-1 ,58,365
aws-eu-central-1 ,59,365
aws-eu-central-1 ,85,365
aws-eu-central-1 ,69,365
aws-eu-central-1 ,61,365
aws-eu-central-1 ,76,365
aws-eu-central-1 ,64,365
aws-eu-central-1 ,74,365
aws-eu-central-1 ,60,365
aws-eu-central-1 ,81,365
aws-eu-central-1 ,92,365
aws-eu-central-1 ,71,365
aws-eu-central-1 ,84,365
aws-eu-central-1 ,80,365
aws-eu-central-1 ,91,365
aws-eu-central-1 ,83,365
aws-eu-central-1 ,75,365
aws-eu-central-1 ,78,365
aws-eu-central-1 ,71,365
aws-eu-central-1 ,91,365
aws-eu-central-1 ,70,365
aws-eu-central-1 ,73,365
aws-eu-central-1 ,93,365
aws-eu-central-1 ,89,365
aws-eu-central-1 ,67,365
aws-eu-central-1 ,64,365
aws-eu-central-1 ,72,365
aws-eu-central-1 ,85,365
aws-eu-central-1 ,71,365
aws-eu-central-1 ,115,365
aws-eu-central-1 ,78,365
aws-eu-central-1 ,73,365
aws-eu-central-1 ,82,365
aws-eu-central-1 ,71,365
aws-eu-central-1 ,59,365
aws-eu-central-1 ,76,365
aws-eu-central-1 ,100,365
aws-eu-central-1 ,77,365
aws-eu-central-1 ,78,365
aws-eu-central-1 ,73,365
aws-eu-central-1 ,60,365
aws-eu-central-1 ,85,365
aws-eu-central-1 ,90,365
aws-eu-central-1 ,116,365
aws-eu-central-1 ,98,365
aws-eu-central-1 ,87,365
aws-eu-central-1 ,99,365
aws-eu-central-1 ,94,365
aws-eu-central-1 ,94,365
aws-eu-central-1 ,87,365
aws-eu-central-1 ,107,365
aws-eu-central-1 ,91,365
aws-eu-central-1 ,85,365
aws-eu-central-1 ,83,365
aws-eu-central-1 ,80,365
aws-eu-central-1 ,328,365
aws-eu-central-1 ,96,365
aws-eu-central-1 ,95,365
aws-eu-central-1 ,93,365
aws-eu-west-2  ,165,747
aws-eu-west-2  ,154,747
aws-eu-west-2  ,176,747
aws-eu-west-2  ,146,747
aws-eu-west-2  ,133,747
aws-eu-west-2  ,166,747
aws-eu-west-2  ,151,747
aws-eu-west-2  ,172,747
aws-eu-west-2  ,148,747
aws-eu-west-2  ,165,747
aws-eu-west-2  ,132,747
aws-eu-west-2  ,135,747
aws-eu-west-2  ,144,747
aws-eu-west-2  ,79,747
aws-eu-west-2  ,140,747
aws-eu-west-2  ,168,747
aws-eu-west-2  ,137,747
aws-eu-west-2  ,76,747
aws-eu-west-2  ,145,747
aws-eu-west-2  ,79,747
aws-eu-west-2  ,134,747
aws-eu-west-2  ,105,747
aws-eu-west-2  ,160,747
aws-eu-west-2  ,136,747
aws-eu-west-2  ,143,747
aws-eu-west-2  ,78,747
aws-eu-west-2  ,187,747
aws-eu-west-2  ,137,747
aws-eu-west-2  ,148,747
aws-eu-west-2  ,79,747
aws-eu-west-2  ,164,747
aws-eu-west-2  ,203,747
aws-eu-west-2  ,147,747
aws-eu-west-2  ,89,747
aws-eu-west-2  ,187,747
aws-eu-west-2  ,198,747
aws-eu-west-2  ,146,747
aws-eu-west-2  ,85,747
aws-eu-west-2  ,156,747
aws-eu-west-2  ,137,747
aws-eu-west-2  ,151,747
aws-eu-west-2  ,150,747
aws-eu-west-2  ,104,747
aws-eu-west-2  ,83,747
aws-eu-west-2  ,143,747
aws-eu-west-2  ,172,747
aws-eu-west-2  ,149,747
aws-eu-west-2  ,378,747
aws-eu-west-2  ,141,747
aws-eu-west-2  ,106,747
aws-eu-west-2  ,171,747
aws-eu-west-2  ,161,747
aws-eu-west-2  ,168,747
aws-eu-west-2  ,143,747
aws-eu-west-2  ,188,747
aws-eu-west-2  ,89,747
aws-eu-west-2  ,143,747
aws-eu-west-2  ,160,747
aws-eu-west-2  ,147,747
aws-eu-west-2  ,168,747
aws-eu-west-2  ,86,747
aws-eu-west-2  ,95,747
aws-eu-west-2  ,99,747
aws-eu-west-2  ,185,747
aws-eu-west-2  ,242,747
aws-eu-west-2  ,90,747
aws-eu-west-2  ,101,747
aws-eu-west-2  ,95,747
aws-eu-west-2  ,99,747
aws-eu-west-2  ,165,747
aws-eu-west-2  ,191,747
aws-eu-west-2  ,162,747
aws-eu-west-2  ,150,747
aws-eu-west-2  ,122,747
aws-eu-west-2  ,96,747
aws-eu-west-2  ,163,747
aws-eu-west-2  ,114,747
aws-eu-west-2  ,195,747
aws-eu-west-2  ,185,747
aws-eu-west-2  ,107,747
aws-eu-west-2  ,118,747
aws-eu-west-2  ,154,747
aws-eu-west-2  ,102,747
aws-eu-west-2  ,155,747
aws-eu-west-2  ,188,747
aws-eu-west-2  ,172,747
aws-eu-west-2  ,108,747
aws-eu-west-2  ,179,747
aws-eu-west-2  ,197,747
aws-eu-west-2  ,106,747
aws-eu-west-2  ,98,747
aws-eu-west-2  ,111,747
aws-eu-west-2  ,186,747
aws-eu-west-2  ,169,747
aws-eu-west-2  ,174,747
aws-eu-west-2  ,169,747
aws-eu-west-2  ,116,747
aws-eu-west-2  ,116,747
aws-eu-west-2  ,133,747
aws-eu-west-2  ,112,747
aws-eu-west-3,191,435
aws-eu-west-3,136,435
aws-eu-west-3,154,435
aws-eu-west-3,137,435
aws-eu-west-3,114,435
aws-eu-west-3,127,435
aws-eu-west-3,72,435
aws-eu-west-3,137,435
aws-eu-west-3,74,435
aws-eu-west-3,164,435
aws-eu-west-3,116,435
aws-eu-west-3,121,435
aws-eu-west-3,156,435
aws-eu-west-3,121,435
aws-eu-west-3,69,435
aws-eu-west-3,157,435
aws-eu-west-3,117,435
aws-eu-west-3,86,435
aws-eu-west-3,156,435
aws-eu-west-3,116,435
aws-eu-west-3,120,435
aws-eu-west-3,116,435
aws-eu-west-3,135,435
aws-eu-west-3,90,435
aws-eu-west-3,121,435
aws-eu-west-3,116,435
aws-eu-west-3,152,435
aws-eu-west-3,75,435
aws-eu-west-3,77,435
aws-eu-west-3,122,435
aws-eu-west-3,142,435
aws-eu-west-3,121,435
aws-eu-west-3,97,435
aws-eu-west-3,81,435
aws-eu-west-3,95,435
aws-eu-west-3,178,435
aws-eu-west-3,130,435
aws-eu-west-3,124,435
aws-eu-west-3,79,435
aws-eu-west-3,73,435
aws-eu-west-3,159,435
aws-eu-west-3,151,435
aws-eu-west-3,122,435
aws-eu-west-3,115,435
aws-eu-west-3,117,435
aws-eu-west-3,136,435
aws-eu-west-3,148,435
aws-eu-west-3,139,435
aws-eu-west-3,108,435
aws-eu-west-3,95,435
aws-eu-west-3,87,435
aws-eu-west-3,142,435
aws-eu-west-3,135,435
aws-eu-west-3,119,435
aws-eu-west-3,136,435
aws-eu-west-3,128,435
aws-eu-west-3,128,435
aws-eu-west-3,152,435
aws-eu-west-3,130,435
aws-eu-west-3,138,435
aws-eu-west-3,72,435
aws-eu-west-3,81,435
aws-eu-west-3,127,435
aws-eu-west-3,127,435
aws-eu-west-3,415,435
aws-eu-west-3,129,435
aws-eu-west-3,97,435
aws-eu-west-3,87,435
aws-eu-west-3,84,435
aws-eu-west-3,122,435
aws-eu-west-3,132,435
aws-eu-west-3,165,435
aws-eu-west-3,85,435
aws-eu-west-3,148,435
aws-eu-west-3,100,435
aws-eu-west-3,139,435
aws-eu-west-3,96,435
aws-eu-west-3,164,435
aws-eu-west-3,180,435
aws-eu-west-3,127,435
aws-eu-west-3,133,435
aws-eu-west-3,99,435
aws-eu-west-3,105,435
aws-eu-west-3,98,435
aws-eu-west-3,189,435
aws-eu-west-3,160,435
aws-eu-west-3,132,435
aws-eu-west-3,160,435
aws-eu-west-3,289,435
aws-eu-west-3,95,435
aws-eu-west-3,125,435
aws-eu-west-3,110,435
aws-eu-west-3,184,435
aws-eu-west-3,172,435
aws-eu-west-3,166,435
aws-eu-west-3,114,435
aws-eu-west-3,107,435
aws-eu-west-3,111,435
aws-eu-west-3,107,435
aws-eu-west-3,157,435
aws-eu-north-1,187,1544
aws-eu-north-1,177,1544
aws-eu-north-1,215,1544
aws-eu-north-1,252,1544
aws-eu-north-1,150,1544
aws-eu-north-1,206,1544
aws-eu-north-1,131,1544
aws-eu-north-1,162,1544
aws-eu-north-1,252,1544
aws-eu-north-1,176,1544
aws-eu-north-1,142,1544
aws-eu-north-1,160,1544
aws-eu-north-1,159,1544
aws-eu-north-1,86,1544
aws-eu-north-1,82,1544
aws-eu-north-1,184,1544
aws-eu-north-1,135,1544
aws-eu-north-1,130,1544
aws-eu-north-1,179,1544
aws-eu-north-1,130,1544
aws-eu-north-1,134,1544
aws-eu-north-1,142,1544
aws-eu-north-1,190,1544
aws-eu-north-1,177,1544
aws-eu-north-1,602,1544
aws-eu-north-1,151,1544
aws-eu-north-1,151,1544
aws-eu-north-1,101,1544
aws-eu-north-1,131,1544
aws-eu-north-1,149,1544
aws-eu-north-1,164,1544
aws-eu-north-1,99,1544
aws-eu-north-1,179,1544
aws-eu-north-1,145,1544
aws-eu-north-1,164,1544
aws-eu-north-1,169,1544
aws-eu-north-1,164,1544
aws-eu-north-1,93,1544
aws-eu-north-1,86,1544
aws-eu-north-1,145,1544
aws-eu-north-1,150,1544
aws-eu-north-1,164,1544
aws-eu-north-1,101,1544
aws-eu-north-1,138,1544
aws-eu-north-1,145,1544
aws-eu-north-1,171,1544
aws-eu-north-1,138,1544
aws-eu-north-1,154,1544
aws-eu-north-1,148,1544
aws-eu-north-1,142,1544
aws-eu-north-1,88,1544
aws-eu-north-1,214,1544
aws-eu-north-1,137,1544
aws-eu-north-1,235,1544
aws-eu-north-1,147,1544
aws-eu-north-1,141,1544
aws-eu-north-1,167,1544
aws-eu-north-1,175,1544
aws-eu-north-1,154,1544
aws-eu-north-1,163,1544
aws-eu-north-1,141,1544
aws-eu-north-1,113,1544
aws-eu-north-1,84,1544
aws-eu-north-1,169,1544
aws-eu-north-1,172,1544
aws-eu-north-1,183,1544
aws-eu-north-1,150,1544
aws-eu-north-1,155,1544
aws-eu-north-1,106,1544
aws-eu-north-1,106,1544
aws-eu-north-1,186,1544
aws-eu-north-1,401,1544
aws-eu-north-1,155,1544
aws-eu-north-1,104,1544
aws-eu-north-1,154,1544
aws-eu-north-1,101,1544
aws-eu-north-1,103,1544
aws-eu-north-1,170,1544
aws-eu-north-1,192,1544
aws-eu-north-1,155,1544
aws-eu-north-1,144,1544
aws-eu-north-1,112,1544
aws-eu-north-1,109,1544
aws-eu-north-1,144,1544
aws-eu-north-1,173,1544
aws-eu-north-1,185,1544
aws-eu-north-1,127,1544
aws-eu-north-1,178,1544
aws-eu-north-1,105,1544
aws-eu-north-1,110,1544
aws-eu-north-1,163,1544
aws-eu-north-1,172,1544
aws-eu-north-1,217,1544
aws-eu-north-1,165,1544
aws-eu-north-1,167,1544
aws-eu-north-1,168,1544
aws-eu-north-1,180,1544
aws-eu-north-1,179,1544
aws-eu-north-1,142,1544
aws-eu-north-1,166,1544
aws-ap-southeast1,747,10381
aws-ap-southeast1,550,10381
aws-ap-southeast1,706,10381
aws-ap-southeast1,555,10381
aws-ap-southeast1,566,10381
aws-ap-southeast1,543,10381
aws-ap-southeast1,545,10381
aws-ap-southeast1,552,10381
aws-ap-southeast1,723,10381
aws-ap-southeast1,550,10381
aws-ap-southeast1,706,10381
aws-ap-southeast1,549,10381
aws-ap-southeast1,1169,10381
aws-ap-southeast1,357,10381
aws-ap-southeast1,543,10381
aws-ap-southeast1,569,10381
aws-ap-southeast1,542,10381
aws-ap-southeast1,567,10381
aws-ap-southeast1,706,10381
aws-ap-southeast1,544,10381
aws-ap-southeast1,714,10381
aws-ap-southeast1,532,10381
aws-ap-southeast1,560,10381
aws-ap-southeast1,713,10381
aws-ap-southeast1,545,10381
aws-ap-southeast1,538,10381
aws-ap-southeast1,564,10381
aws-ap-southeast1,729,10381
aws-ap-southeast1,542,10381
aws-ap-southeast1,564,10381
aws-ap-southeast1,539,10381
aws-ap-southeast1,546,10381
aws-ap-southeast1,564,10381
aws-ap-southeast1,567,10381
aws-ap-southeast1,568,10381
aws-ap-southeast1,566,10381
aws-ap-southeast1,548,10381
aws-ap-southeast1,542,10381
aws-ap-southeast1,536,10381
aws-ap-southeast1,551,10381
aws-ap-southeast1,568,10381
aws-ap-southeast1,227,10381
aws-ap-southeast1,536,10381
aws-ap-southeast1,561,10381
aws-ap-southeast1,548,10381
aws-ap-southeast1,544,10381
aws-ap-southeast1,557,10381
aws-ap-southeast1,540,10381
aws-ap-southeast1,543,10381
aws-ap-southeast1,224,10381
aws-ap-southeast1,549,10381
aws-ap-southeast1,550,10381
aws-ap-southeast1,573,10381
aws-ap-southeast1,543,10381
aws-ap-southeast1,546,10381
aws-ap-southeast1,565,10381
aws-ap-southeast1,555,10381
aws-ap-southeast1,573,10381
aws-ap-southeast1,557,10381
aws-ap-southeast1,224,10381
aws-ap-southeast1,559,10381
aws-ap-southeast1,548,10381
aws-ap-southeast1,542,10381
aws-ap-southeast1,570,10381
aws-ap-southeast1,569,10381
aws-ap-southeast1,231,10381
aws-ap-southeast1,551,10381
aws-ap-southeast1,719,10381
aws-ap-southeast1,547,10381
aws-ap-southeast1,551,10381
aws-ap-southeast1,579,10381
aws-ap-southeast1,584,10381
aws-ap-southeast1,558,10381
aws-ap-southeast1,565,10381
aws-ap-southeast1,590,10381
aws-ap-southeast1,553,10381
aws-ap-southeast1,568,10381
aws-ap-southeast1,589,10381
aws-ap-southeast1,584,10381
aws-ap-southeast1,541,10381
aws-ap-southeast1,572,10381
aws-ap-southeast1,234,10381
aws-ap-southeast1,545,10381
aws-ap-southeast1,222,10381
aws-ap-southeast1,608,10381
aws-ap-southeast1,565,10381
aws-ap-southeast1,563,10381
aws-ap-southeast1,567,10381
aws-ap-southeast1,579,10381
aws-ap-southeast1,554,10381
aws-ap-southeast1,649,10381
aws-ap-southeast1,243,10381
aws-ap-southeast1,605,10381
aws-ap-southeast1,567,10381
aws-ap-southeast1,250,10381
aws-ap-southeast1,579,10381
aws-ap-southeast1,600,10381
aws-ap-southeast1,555,10381
aws-ap-southeast1,268,10381
aws-ap-southeast1,554,10381
aws-ap-notheast-1 ,893,9669
aws-ap-notheast-1 ,775,9669
aws-ap-notheast-1 ,852,9669
aws-ap-notheast-1 ,764,9669
aws-ap-notheast-1 ,765,9669
aws-ap-notheast-1 ,999,9669
aws-ap-notheast-1 ,996,9669
aws-ap-notheast-1 ,787,9669
aws-ap-notheast-1 ,786,9669
aws-ap-notheast-1 ,772,9669
aws-ap-notheast-1 ,790,9669
aws-ap-notheast-1 ,763,9669
aws-ap-notheast-1 ,998,9669
aws-ap-notheast-1 ,760,9669
aws-ap-notheast-1 ,763,9669
aws-ap-notheast-1 ,789,9669
aws-ap-notheast-1 ,774,9669
aws-ap-notheast-1 ,880,9669
aws-ap-notheast-1 ,1007,9669
aws-ap-notheast-1 ,791,9669
aws-ap-notheast-1 ,768,9669
aws-ap-notheast-1 ,1002,9669
aws-ap-notheast-1 ,784,9669
aws-ap-notheast-1 ,801,9669
aws-ap-notheast-1 ,802,9669
aws-ap-notheast-1 ,782,9669
aws-ap-notheast-1 ,768,9669
aws-ap-notheast-1 ,1252,9669
aws-ap-notheast-1 ,781,9669
aws-ap-notheast-1 ,763,9669
aws-ap-notheast-1 ,1041,9669
aws-ap-notheast-1 ,787,9669
aws-ap-notheast-1 ,782,9669
aws-ap-notheast-1 ,769,9669
aws-ap-notheast-1 ,298,9669
aws-ap-notheast-1 ,770,9669
aws-ap-notheast-1 ,774,9669
aws-ap-notheast-1 ,775,9669
aws-ap-notheast-1 ,765,9669
aws-ap-notheast-1 ,776,9669
aws-ap-notheast-1 ,792,9669
aws-ap-notheast-1 ,768,9669
aws-ap-notheast-1 ,792,9669
aws-ap-notheast-1 ,769,9669
aws-ap-notheast-1 ,779,9669
aws-ap-notheast-1 ,775,9669
aws-ap-notheast-1 ,766,9669
aws-ap-notheast-1 ,770,9669
aws-ap-notheast-1 ,775,9669
aws-ap-notheast-1 ,765,9669
aws-ap-notheast-1 ,761,9669
aws-ap-notheast-1 ,828,9669
aws-ap-notheast-1 ,799,9669
aws-ap-notheast-1 ,785,9669
aws-ap-notheast-1 ,817,9669
aws-ap-notheast-1 ,797,9669
aws-ap-notheast-1 ,806,9669
aws-ap-notheast-1 ,796,9669
aws-ap-notheast-1 ,783,9669
aws-ap-notheast-1 ,313,9669
aws-ap-notheast-1 ,810,9669
aws-ap-notheast-1 ,803,9669
aws-ap-notheast-1 ,823,9669
aws-ap-notheast-1 ,822,9669
aws-ap-notheast-1 ,312,9669
aws-ap-notheast-1 ,819,9669
aws-ap-notheast-1 ,794,9669
aws-ap-notheast-1 ,812,9669
aws-ap-notheast-1 ,808,9669
aws-ap-notheast-1 ,802,9669
aws-ap-notheast-1 ,788,9669
aws-ap-notheast-1 ,778,9669
aws-ap-notheast-1 ,813,9669
aws-ap-notheast-1 ,805,9669
aws-ap-notheast-1 ,787,9669
aws-ap-notheast-1 ,816,9669
aws-ap-notheast-1 ,798,9669
aws-ap-notheast-1 ,817,9669
aws-ap-notheast-1 ,917,9669
aws-ap-notheast-1 ,800,9669
aws-ap-notheast-1 ,805,9669
aws-ap-notheast-1 ,837,9669
aws-ap-notheast-1 ,803,9669
aws-ap-notheast-1 ,1818,9669
aws-ap-notheast-1 ,809,9669
aws-ap-notheast-1 ,818,9669
aws-ap-notheast-1 ,796,9669
aws-ap-notheast-1 ,805,9669
aws-ap-notheast-1 ,818,9669
aws-ap-notheast-1 ,824,9669
aws-ap-notheast-1 ,830,9669
aws-ap-notheast-1 ,333,9669
aws-ap-notheast-1 ,826,9669
aws-ap-notheast-1 ,807,9669
aws-ap-notheast-1 ,937,9669
aws-ap-notheast-1 ,865,9669
aws-ap-notheast-1 ,805,9669
aws-ap-notheast-1 ,822,9669
aws-ap-notheast-1 ,877,9669
aws-ap-notheast-1 ,894,9669
aws-ap-southeast2 ,972,16663
aws-ap-southeast2 ,970,16663
aws-ap-southeast2 ,1283,16663
aws-ap-southeast2 ,964,16663
aws-ap-southeast2 ,387,16663
aws-ap-southeast2 ,992,16663
aws-ap-southeast2 ,1262,16663
aws-ap-southeast2 ,976,16663
aws-ap-southeast2 ,969,16663
aws-ap-southeast2 ,974,16663
aws-ap-southeast2 ,956,16663
aws-ap-southeast2 ,940,16663
aws-ap-southeast2 ,1100,16663
aws-ap-southeast2 ,1313,16663
aws-ap-southeast2 ,939,16663
aws-ap-southeast2 ,972,16663
aws-ap-southeast2 ,938,16663
aws-ap-southeast2 ,360,16663
aws-ap-southeast2 ,972,16663
aws-ap-southeast2 ,956,16663
aws-ap-southeast2 ,974,16663
aws-ap-southeast2 ,951,16663
aws-ap-southeast2 ,981,16663
aws-ap-southeast2 ,946,16663
aws-ap-southeast2 ,954,16663
aws-ap-southeast2 ,950,16663
aws-ap-southeast2 ,940,16663
aws-ap-southeast2 ,950,16663
aws-ap-southeast2 ,943,16663
aws-ap-southeast2 ,991,16663
aws-ap-southeast2 ,983,16663
aws-ap-southeast2 ,939,16663
aws-ap-southeast2 ,965,16663
aws-ap-southeast2 ,949,16663
aws-ap-southeast2 ,960,16663
aws-ap-southeast2 ,976,16663
aws-ap-southeast2 ,951,16663
aws-ap-southeast2 ,958,16663
aws-ap-southeast2 ,359,16663
aws-ap-southeast2 ,370,16663
aws-ap-southeast2 ,961,16663
aws-ap-southeast2 ,951,16663
aws-ap-southeast2 ,944,16663
aws-ap-southeast2 ,945,16663
aws-ap-southeast2 ,956,16663
aws-ap-southeast2 ,972,16663
aws-ap-southeast2 ,945,16663
aws-ap-southeast2 ,372,16663
aws-ap-southeast2 ,953,16663
aws-ap-southeast2 ,955,16663
aws-ap-southeast2 ,962,16663
aws-ap-southeast2 ,984,16663
aws-ap-southeast2 ,949,16663
aws-ap-southeast2 ,1258,16663
aws-ap-southeast2 ,953,16663
aws-ap-southeast2 ,950,16663
aws-ap-southeast2 ,946,16663
aws-ap-southeast2 ,359,16663
aws-ap-southeast2 ,967,16663
aws-ap-southeast2 ,367,16663
aws-ap-southeast2 ,949,16663
aws-ap-southeast2 ,365,16663
aws-ap-southeast2 ,363,16663
aws-ap-southeast2 ,998,16663
aws-ap-southeast2 ,965,16663
aws-ap-southeast2 ,961,16663
aws-ap-southeast2 ,962,16663
aws-ap-southeast2 ,953,16663
aws-ap-southeast2 ,356,16663
aws-ap-southeast2 ,955,16663
aws-ap-southeast2 ,962,16663
aws-ap-southeast2 ,967,16663
aws-ap-southeast2 ,360,16663
aws-ap-southeast2 ,953,16663
aws-ap-southeast2 ,955,16663
aws-ap-southeast2 ,957,16663
aws-ap-southeast2 ,959,16663
aws-ap-southeast2 ,990,16663
aws-ap-southeast2 ,964,16663
aws-ap-southeast2 ,953,16663
aws-ap-southeast2 ,962,16663
aws-ap-southeast2 ,955,16663
aws-ap-southeast2 ,948,16663
aws-ap-southeast2 ,364,16663
aws-ap-southeast2 ,985,16663
aws-ap-southeast2 ,972,16663
aws-ap-southeast2 ,982,16663
aws-ap-southeast2 ,1020,16663
aws-ap-southeast2 ,962,16663
aws-ap-southeast2 ,952,16663
aws-ap-southeast2 ,953,16663
aws-ap-southeast2 ,387,16663
aws-ap-southeast2 ,990,16663
aws-ap-southeast2 ,957,16663
aws-ap-southeast2 ,967,16663
aws-ap-southeast2 ,412,16663
aws-ap-southeast2 ,987,16663
aws-ap-southeast2 ,965,16663
aws-ap-southeast2 ,961,16663
aws-ap-southeast2 ,956,16663
aws-ap-northeast2,1238,8865
aws-ap-northeast2,972,8865
aws-ap-northeast2,1157,8865
aws-ap-northeast2,1160,8865
aws-ap-northeast2,895,8865
aws-ap-northeast2,900,8865
aws-ap-northeast2,333,8865
aws-ap-northeast2,1381,8865
aws-ap-northeast2,1628,8865
aws-ap-northeast2,893,8865
aws-ap-northeast2,947,8865
aws-ap-northeast2,324,8865
aws-ap-northeast2,890,8865
aws-ap-northeast2,855,8865
aws-ap-northeast2,333,8865
aws-ap-northeast2,883,8865
aws-ap-northeast2,860,8865
aws-ap-northeast2,866,8865
aws-ap-northeast2,891,8865
aws-ap-northeast2,855,8865
aws-ap-northeast2,330,8865
aws-ap-northeast2,874,8865
aws-ap-northeast2,895,8865
aws-ap-northeast2,865,8865
aws-ap-northeast2,848,8865
aws-ap-northeast2,857,8865
aws-ap-northeast2,875,8865
aws-ap-northeast2,878,8865
aws-ap-northeast2,1152,8865
aws-ap-northeast2,883,8865
aws-ap-northeast2,900,8865
aws-ap-northeast2,856,8865
aws-ap-northeast2,339,8865
aws-ap-northeast2,866,8865
aws-ap-northeast2,873,8865
aws-ap-northeast2,896,8865
aws-ap-northeast2,855,8865
aws-ap-northeast2,323,8865
aws-ap-northeast2,357,8865
aws-ap-northeast2,854,8865
aws-ap-northeast2,893,8865
aws-ap-northeast2,873,8865
aws-ap-northeast2,857,8865
aws-ap-northeast2,869,8865
aws-ap-northeast2,951,8865
aws-ap-northeast2,892,8865
aws-ap-northeast2,865,8865
aws-ap-northeast2,861,8865
aws-ap-northeast2,860,8865
aws-ap-northeast2,856,8865
aws-ap-northeast2,867,8865
aws-ap-northeast2,901,8865
aws-ap-northeast2,918,8865
aws-ap-northeast2,869,8865
aws-ap-northeast2,879,8865
aws-ap-northeast2,873,8865
aws-ap-northeast2,382,8865
aws-ap-northeast2,902,8865
aws-ap-northeast2,884,8865
aws-ap-northeast2,887,8865
aws-ap-northeast2,332,8865
aws-ap-northeast2,874,8865
aws-ap-northeast2,866,8865
aws-ap-northeast2,905,8865
aws-ap-northeast2,873,8865
aws-ap-northeast2,864,8865
aws-ap-northeast2,868,8865
aws-ap-northeast2,335,8865
aws-ap-northeast2,342,8865
aws-ap-northeast2,356,8865
aws-ap-northeast2,887,8865
aws-ap-northeast2,908,8865
aws-ap-northeast2,878,8865
aws-ap-northeast2,873,8865
aws-ap-northeast2,872,8865
aws-ap-northeast2,1108,8865
aws-ap-northeast2,1254,8865
aws-ap-northeast2,883,8865
aws-ap-northeast2,904,8865
aws-ap-northeast2,869,8865
aws-ap-northeast2,881,8865
aws-ap-northeast2,871,8865
aws-ap-northeast2,871,8865
aws-ap-northeast2,342,8865
aws-ap-northeast2,907,8865
aws-ap-northeast2,875,8865
aws-ap-northeast2,877,8865
aws-ap-northeast2,878,8865
aws-ap-northeast2,356,8865
aws-ap-northeast2,346,8865
aws-ap-northeast2,331,8865
aws-ap-northeast2,340,8865
aws-ap-northeast2,907,8865
aws-ap-northeast2,364,8865
aws-ap-northeast2,352,8865
aws-ap-northeast2,877,8865
aws-ap-northeast2,870,8865
aws-ap-northeast2,877,8865
aws-ap-northeast2,872,8865
aws-ap-northeast2,886,8865
aws-ap-south-1,404,6622
aws-ap-south-1,404,6622
aws-ap-south-1,375,6622
aws-ap-south-1,398,6622
aws-ap-south-1,362,6622
aws-ap-south-1,407,6622
aws-ap-south-1,359,6622
aws-ap-south-1,420,6622
aws-ap-south-1,494,6622
aws-ap-south-1,384,6622
aws-ap-south-1,356,6622
aws-ap-south-1,361,6622
aws-ap-south-1,413,6622
aws-ap-south-1,375,6622
aws-ap-south-1,366,6622
aws-ap-south-1,417,6622
aws-ap-south-1,357,6622
aws-ap-south-1,151,6622
aws-ap-south-1,455,6622
aws-ap-south-1,360,6622
aws-ap-south-1,372,6622
aws-ap-south-1,155,6622
aws-ap-south-1,447,6622
aws-ap-south-1,366,6622
aws-ap-south-1,379,6622
aws-ap-south-1,377,6622
aws-ap-south-1,416,6622
aws-ap-south-1,361,6622
aws-ap-south-1,155,6622
aws-ap-south-1,155,6622
aws-ap-south-1,395,6622
aws-ap-south-1,365,6622
aws-ap-south-1,365,6622
aws-ap-south-1,168,6622
aws-ap-south-1,158,6622
aws-ap-south-1,522,6622
aws-ap-south-1,208,6622
aws-ap-south-1,376,6622
aws-ap-south-1,370,6622
aws-ap-south-1,375,6622
aws-ap-south-1,429,6622
aws-ap-south-1,368,6622
aws-ap-south-1,364,6622
aws-ap-south-1,358,6622
aws-ap-south-1,369,6622
aws-ap-south-1,416,6622
aws-ap-south-1,359,6622
aws-ap-south-1,396,6622
aws-ap-south-1,390,6622
aws-ap-south-1,367,6622
aws-ap-south-1,159,6622
aws-ap-south-1,471,6622
aws-ap-south-1,170,6622
aws-ap-south-1,360,6622
aws-ap-south-1,378,6622
aws-ap-south-1,154,6622
aws-ap-south-1,152,6622
aws-ap-south-1,178,6622
aws-ap-south-1,365,6622
aws-ap-south-1,161,6622
aws-ap-south-1,368,6622
aws-ap-south-1,167,6622
aws-ap-south-1,363,6622
aws-ap-south-1,394,6622
aws-ap-south-1,164,6622
aws-ap-south-1,371,6622
aws-ap-south-1,401,6622
aws-ap-south-1,173,6622
aws-ap-south-1,375,6622
aws-ap-south-1,153,6622
aws-ap-south-1,391,6622
aws-ap-south-1,374,6622
aws-ap-south-1,373,6622
aws-ap-south-1,380,6622
aws-ap-south-1,383,6622
aws-ap-south-1,188,6622
aws-ap-south-1,390,6622
aws-ap-south-1,189,6622
aws-ap-south-1,390,6622
aws-ap-south-1,370,6622
aws-ap-south-1,171,6622
aws-ap-south-1,169,6622
aws-ap-south-1,195,6622
aws-ap-south-1,159,6622
aws-ap-south-1,407,6622
aws-ap-south-1,169,6622
aws-ap-south-1,173,6622
aws-ap-south-1,195,6622
aws-ap-south-1,399,6622
aws-ap-south-1,188,6622
aws-ap-south-1,167,6622
aws-ap-south-1,175,6622
aws-ap-south-1,200,6622
aws-ap-south-1,170,6622
aws-ap-south-1,395,6622
aws-ap-south-1,195,6622
aws-ap-south-1,179,6622
aws-ap-south-1,394,6622
aws-ap-south-1,396,6622
aws-ap-south-1,194,6622
aws-me-south-1,707,4423
aws-me-south-1,516,4423
aws-me-south-1,658,4423
aws-me-south-1,630,4423
aws-me-south-1,499,4423
aws-me-south-1,592,4423
aws-me-south-1,648,4423
aws-me-south-1,567,4423
aws-me-south-1,728,4423
aws-me-south-1,642,4423
aws-me-south-1,514,4423
aws-me-south-1,483,4423
aws-me-south-1,516,4423
aws-me-south-1,477,4423
aws-me-south-1,479,4423
aws-me-south-1,610,4423
aws-me-south-1,480,4423
aws-me-south-1,189,4423
aws-me-south-1,758,4423
aws-me-south-1,584,4423
aws-me-south-1,217,4423
aws-me-south-1,485,4423
aws-me-south-1,549,4423
aws-me-south-1,681,4423
aws-me-south-1,194,4423
aws-me-south-1,500,4423
aws-me-south-1,515,4423
aws-me-south-1,519,4423
aws-me-south-1,484,4423
aws-me-south-1,478,4423
aws-me-south-1,938,4423
aws-me-south-1,518,4423
aws-me-south-1,478,4423
aws-me-south-1,492,4423
aws-me-south-1,515,4423
aws-me-south-1,551,4423
aws-me-south-1,485,4423
aws-me-south-1,514,4423
aws-me-south-1,515,4423
aws-me-south-1,482,4423
aws-me-south-1,527,4423
aws-me-south-1,483,4423
aws-me-south-1,485,4423
aws-me-south-1,487,4423
aws-me-south-1,482,4423
aws-me-south-1,533,4423
aws-me-south-1,488,4423
aws-me-south-1,498,4423
aws-me-south-1,488,4423
aws-me-south-1,724,4423
aws-me-south-1,510,4423
aws-me-south-1,528,4423
aws-me-south-1,524,4423
aws-me-south-1,486,4423
aws-me-south-1,494,4423
aws-me-south-1,494,4423
aws-me-south-1,200,4423
aws-me-south-1,524,4423
aws-me-south-1,486,4423
aws-me-south-1,487,4423
aws-me-south-1,498,4423
aws-me-south-1,550,4423
aws-me-south-1,499,4423
aws-me-south-1,540,4423
aws-me-south-1,496,4423
aws-me-south-1,240,4423
aws-me-south-1,511,4423
aws-me-south-1,220,4423
aws-me-south-1,503,4423
aws-me-south-1,495,4423
aws-me-south-1,547,4423
aws-me-south-1,507,4423
aws-me-south-1,498,4423
aws-me-south-1,499,4423
aws-me-south-1,229,4423
aws-me-south-1,513,4423
aws-me-south-1,207,4423
aws-me-south-1,551,4423
aws-me-south-1,537,4423
aws-me-south-1,514,4423
aws-me-south-1,494,4423
aws-me-south-1,787,4423
aws-me-south-1,495,4423
aws-me-south-1,208,4423
aws-me-south-1,565,4423
aws-me-south-1,547,4423
aws-me-south-1,519,4423
aws-me-south-1,509,4423
aws-me-south-1,504,4423
aws-me-south-1,207,4423
aws-me-south-1,212,4423
aws-me-south-1,500,4423
aws-me-south-1,518,4423
aws-me-south-1,582,4423
aws-me-south-1,501,4423
aws-me-south-1,515,4423
aws-me-south-1,506,4423
aws-me-south-1,501,4423
aws-me-south-1,518,4423
aws-me-south-1,225,4423
aws-ap-east-1,698,9402
aws-ap-east-1,888,9402
aws-ap-east-1,659,9402
aws-ap-east-1,996,9402
aws-ap-east-1,664,9402
aws-ap-east-1,693,9402
aws-ap-east-1,659,9402
aws-ap-east-1,692,9402
aws-ap-east-1,639,9402
aws-ap-east-1,773,9402
aws-ap-east-1,656,9402
aws-ap-east-1,645,9402
aws-ap-east-1,792,9402
aws-ap-east-1,837,9402
aws-ap-east-1,756,9402
aws-ap-east-1,674,9402
aws-ap-east-1,247,9402
aws-ap-east-1,641,9402
aws-ap-east-1,656,9402
aws-ap-east-1,654,9402
aws-ap-east-1,640,9402
aws-ap-east-1,635,9402
aws-ap-east-1,669,9402
aws-ap-east-1,648,9402
aws-ap-east-1,649,9402
aws-ap-east-1,639,9402
aws-ap-east-1,692,9402
aws-ap-east-1,246,9402
aws-ap-east-1,647,9402
aws-ap-east-1,658,9402
aws-ap-east-1,971,9402
aws-ap-east-1,268,9402
aws-ap-east-1,648,9402
aws-ap-east-1,644,9402
aws-ap-east-1,671,9402
aws-ap-east-1,782,9402
aws-ap-east-1,688,9402
aws-ap-east-1,653,9402
aws-ap-east-1,251,9402
aws-ap-east-1,673,9402
aws-ap-east-1,679,9402
aws-ap-east-1,662,9402
aws-ap-east-1,645,9402
aws-ap-east-1,647,9402
aws-ap-east-1,639,9402
aws-ap-east-1,683,9402
aws-ap-east-1,649,9402
aws-ap-east-1,683,9402
aws-ap-east-1,641,9402
aws-ap-east-1,647,9402
aws-ap-east-1,671,9402
aws-ap-east-1,691,9402
aws-ap-east-1,656,9402
aws-ap-east-1,646,9402
aws-ap-east-1,648,9402
aws-ap-east-1,641,9402
aws-ap-east-1,646,9402
aws-ap-east-1,704,9402
aws-ap-east-1,1059,9402
aws-ap-east-1,1280,9402
aws-ap-east-1,652,9402
aws-ap-east-1,261,9402
aws-ap-east-1,255,9402
aws-ap-east-1,718,9402
aws-ap-east-1,659,9402
aws-ap-east-1,666,9402
aws-ap-east-1,261,9402
aws-ap-east-1,657,9402
aws-ap-east-1,264,9402
aws-ap-east-1,277,9402
aws-ap-east-1,736,9402
aws-ap-east-1,664,9402
aws-ap-east-1,681,9402
aws-ap-east-1,658,9402
aws-ap-east-1,668,9402
aws-ap-east-1,656,9402
aws-ap-east-1,662,9402
aws-ap-east-1,658,9402
aws-ap-east-1,670,9402
aws-ap-east-1,657,9402
aws-ap-east-1,661,9402
aws-ap-east-1,678,9402
aws-ap-east-1,645,9402
aws-ap-east-1,650,9402
aws-ap-east-1,686,9402
aws-ap-east-1,660,9402
aws-ap-east-1,663,9402
aws-ap-east-1,654,9402
aws-ap-east-1,280,9402
aws-ap-east-1,676,9402
aws-ap-east-1,269,9402
aws-ap-east-1,265,9402
aws-ap-east-1,694,9402
aws-ap-east-1,678,9402
aws-ap-east-1,668,9402
aws-ap-east-1,686,9402
aws-ap-east-1,673,9402
aws-ap-east-1,665,9402
aws-ap-east-1,651,9402
aws-ap-east-1,657,9402
azure-eastasia,873,9402
azure-eastasia,861,9402
azure-eastasia,875,9402
azure-eastasia,846,9402
azure-eastasia,793,9402
azure-eastasia,876,9402
azure-eastasia,790,9402
azure-eastasia,853,9402
azure-eastasia,791,9402
azure-eastasia,864,9402
azure-eastasia,767,9402
azure-eastasia,790,9402
azure-eastasia,859,9402
azure-eastasia,807,9402
azure-eastasia,803,9402
azure-eastasia,865,9402
azure-eastasia,790,9402
azure-eastasia,775,9402
azure-eastasia,885,9402
azure-eastasia,591,9402
azure-eastasia,798,9402
azure-eastasia,798,9402
azure-eastasia,845,9402
azure-eastasia,794,9402
azure-eastasia,791,9402
azure-eastasia,782,9402
azure-eastasia,847,9402
azure-eastasia,788,9402
azure-eastasia,789,9402
azure-eastasia,787,9402
azure-eastasia,864,9402
azure-eastasia,796,9402
azure-eastasia,586,9402
azure-eastasia,786,9402
azure-eastasia,816,9402
azure-eastasia,885,9402
azure-eastasia,778,9402
azure-eastasia,596,9402
azure-eastasia,804,9402
azure-eastasia,810,9402
azure-eastasia,875,9402
azure-eastasia,789,9402
azure-eastasia,786,9402
azure-eastasia,794,9402
azure-eastasia,810,9402
azure-eastasia,872,9402
azure-eastasia,602,9402
azure-eastasia,796,9402
azure-eastasia,838,9402
azure-eastasia,598,9402
azure-eastasia,796,9402
azure-eastasia,865,9402
azure-eastasia,800,9402
azure-eastasia,783,9402
azure-eastasia,793,9402
azure-eastasia,594,9402
azure-eastasia,795,9402
azure-eastasia,857,9402
azure-eastasia,597,9402
azure-eastasia,814,9402
azure-eastasia,806,9402
azure-eastasia,823,9402
azure-eastasia,590,9402
azure-eastasia,876,9402
azure-eastasia,788,9402
azure-eastasia,590,9402
azure-eastasia,809,9402
azure-eastasia,811,9402
azure-eastasia,793,9402
azure-eastasia,790,9402
azure-eastasia,883,9402
azure-eastasia,875,9402
azure-eastasia,807,9402
azure-eastasia,797,9402
azure-eastasia,829,9402
azure-eastasia,792,9402
azure-eastasia,598,9402
azure-eastasia,873,9402
azure-eastasia,792,9402
azure-eastasia,819,9402
azure-eastasia,796,9402
azure-eastasia,802,9402
azure-eastasia,798,9402
azure-eastasia,609,9402
azure-eastasia,885,9402
azure-eastasia,800,9402
azure-eastasia,813,9402
azure-eastasia,819,9402
azure-eastasia,793,9402
azure-eastasia,595,9402
azure-eastasia,811,9402
azure-eastasia,819,9402
azure-eastasia,912,9402
azure-eastasia,900,9402
azure-eastasia,810,9402
azure-eastasia,828,9402
azure-eastasia,810,9402
azure-eastasia,817,9402
azure-eastasia,596,9402
azure-eastasia,783,9402
azure-southeastasia,748,10381
azure-southeastasia,764,10381
azure-southeastasia,734,10381
azure-southeastasia,745,10381
azure-southeastasia,737,10381
azure-southeastasia,738,10381
azure-southeastasia,718,10381
azure-southeastasia,571,10381
azure-southeastasia,701,10381
azure-southeastasia,730,10381
azure-southeastasia,683,10381
azure-southeastasia,719,10381
azure-southeastasia,720,10381
azure-southeastasia,688,10381
azure-southeastasia,664,10381
azure-southeastasia,1071,10381
azure-southeastasia,714,10381
azure-southeastasia,726,10381
azure-southeastasia,744,10381
azure-southeastasia,701,10381
azure-southeastasia,722,10381
azure-southeastasia,650,10381
azure-southeastasia,771,10381
azure-southeastasia,712,10381
azure-southeastasia,688,10381
azure-southeastasia,717,10381
azure-southeastasia,752,10381
azure-southeastasia,1190,10381
azure-southeastasia,1155,10381
azure-southeastasia,1109,10381
azure-southeastasia,741,10381
azure-southeastasia,742,10381
azure-southeastasia,709,10381
azure-southeastasia,727,10381
azure-southeastasia,692,10381
azure-southeastasia,741,10381
azure-southeastasia,715,10381
azure-southeastasia,693,10381
azure-southeastasia,696,10381
azure-southeastasia,715,10381
azure-southeastasia,747,10381
azure-southeastasia,698,10381
azure-southeastasia,716,10381
azure-southeastasia,677,10381
azure-southeastasia,711,10381
azure-southeastasia,784,10381
azure-southeastasia,717,10381
azure-southeastasia,728,10381
azure-southeastasia,708,10381
azure-southeastasia,708,10381
azure-southeastasia,701,10381
azure-southeastasia,768,10381
azure-southeastasia,683,10381
azure-southeastasia,716,10381
azure-southeastasia,716,10381
azure-southeastasia,703,10381
azure-southeastasia,689,10381
azure-southeastasia,576,10381
azure-southeastasia,713,10381
azure-southeastasia,733,10381
azure-southeastasia,712,10381
azure-southeastasia,710,10381
azure-southeastasia,719,10381
azure-southeastasia,739,10381
azure-southeastasia,742,10381
azure-southeastasia,720,10381
azure-southeastasia,686,10381
azure-southeastasia,709,10381
azure-southeastasia,690,10381
azure-southeastasia,734,10381
azure-southeastasia,763,10381
azure-southeastasia,729,10381
azure-southeastasia,719,10381
azure-southeastasia,710,10381
azure-southeastasia,692,10381
azure-southeastasia,793,10381
azure-southeastasia,697,10381
azure-southeastasia,752,10381
azure-southeastasia,806,10381
azure-southeastasia,718,10381
azure-southeastasia,765,10381
azure-southeastasia,730,10381
azure-southeastasia,700,10381
azure-southeastasia,691,10381
azure-southeastasia,741,10381
azure-southeastasia,757,10381
azure-southeastasia,716,10381
azure-southeastasia,744,10381
azure-southeastasia,682,10381
azure-southeastasia,733,10381
azure-southeastasia,690,10381
azure-southeastasia,747,10381
azure-southeastasia,751,10381
azure-southeastasia,721,10381
azure-southeastasia,754,10381
azure-southeastasia,707,10381
azure-southeastasia,730,10381
azure-southeastasia,758,10381
azure-southeastasia,725,10381
azure-southeastasia,695,10381
azure-eastus,561,6721
azure-eastus,575,6721
azure-eastus,549,6721
azure-eastus,541,6721
azure-eastus,458,6721
azure-eastus,517,6721
azure-eastus,467,6721
azure-eastus,614,6721
azure-eastus,1223,6721
azure-eastus,836,6721
azure-eastus,331,6721
azure-eastus,452,6721
azure-eastus,522,6721
azure-eastus,488,6721
azure-eastus,458,6721
azure-eastus,558,6721
azure-eastus,341,6721
azure-eastus,478,6721
azure-eastus,540,6721
azure-eastus,468,6721
azure-eastus,475,6721
azure-eastus,455,6721
azure-eastus,568,6721
azure-eastus,455,6721
azure-eastus,468,6721
azure-eastus,519,6721
azure-eastus,464,6721
azure-eastus,480,6721
azure-eastus,456,6721
azure-eastus,1239,6721
azure-eastus,532,6721
azure-eastus,468,6721
azure-eastus,469,6721
azure-eastus,342,6721
azure-eastus,443,6721
azure-eastus,489,6721
azure-eastus,466,6721
azure-eastus,448,6721
azure-eastus,463,6721
azure-eastus,472,6721
azure-eastus,595,6721
azure-eastus,476,6721
azure-eastus,437,6721
azure-eastus,465,6721
azure-eastus,471,6721
azure-eastus,561,6721
azure-eastus,546,6721
azure-eastus,440,6721
azure-eastus,468,6721
azure-eastus,475,6721
azure-eastus,454,6721
azure-eastus,551,6721
azure-eastus,521,6721
azure-eastus,469,6721
azure-eastus,466,6721
azure-eastus,440,6721
azure-eastus,441,6721
azure-eastus,640,6721
azure-eastus,442,6721
azure-eastus,545,6721
azure-eastus,466,6721
azure-eastus,455,6721
azure-eastus,586,6721
azure-eastus,592,6721
azure-eastus,478,6721
azure-eastus,485,6721
azure-eastus,495,6721
azure-eastus,451,6721
azure-eastus,469,6721
azure-eastus,447,6721
azure-eastus,559,6721
azure-eastus,476,6721
azure-eastus,486,6721
azure-eastus,449,6721
azure-eastus,515,6721
azure-eastus,454,6721
azure-eastus,449,6721
azure-eastus,548,6721
azure-eastus,577,6721
azure-eastus,571,6721
azure-eastus,456,6721
azure-eastus,487,6721
azure-eastus,466,6721
azure-eastus,449,6721
azure-eastus,543,6721
azure-eastus,522,6721
azure-eastus,489,6721
azure-eastus,535,6721
azure-eastus,463,6721
azure-eastus,494,6721
azure-eastus,469,6721
azure-eastus,456,6721
azure-eastus,613,6721
azure-eastus,619,6721
azure-eastus,585,6721
azure-eastus,536,6721
azure-eastus,471,6721
azure-eastus,458,6721
azure-eastus,459,6721
azure-eastus,459,6721
azure-eastus2,540,6721
azure-eastus2,537,6721
azure-eastus2,534,6721
azure-eastus2,535,6721
azure-eastus2,445,6721
azure-eastus2,536,6721
azure-eastus2,477,6721
azure-eastus2,546,6721
azure-eastus2,483,6721
azure-eastus2,550,6721
azure-eastus2,490,6721
azure-eastus2,465,6721
azure-eastus2,555,6721
azure-eastus2,470,6721
azure-eastus2,472,6721
azure-eastus2,548,6721
azure-eastus2,486,6721
azure-eastus2,458,6721
azure-eastus2,507,6721
azure-eastus2,490,6721
azure-eastus2,492,6721
azure-eastus2,473,6721
azure-eastus2,532,6721
azure-eastus2,494,6721
azure-eastus2,475,6721
azure-eastus2,481,6721
azure-eastus2,523,6721
azure-eastus2,469,6721
azure-eastus2,483,6721
azure-eastus2,482,6721
azure-eastus2,546,6721
azure-eastus2,470,6721
azure-eastus2,471,6721
azure-eastus2,822,6721
azure-eastus2,951,6721
azure-eastus2,530,6721
azure-eastus2,468,6721
azure-eastus2,479,6721
azure-eastus2,471,6721
azure-eastus2,1153,6721
azure-eastus2,527,6721
azure-eastus2,490,6721
azure-eastus2,465,6721
azure-eastus2,475,6721
azure-eastus2,482,6721
azure-eastus2,559,6721
azure-eastus2,549,6721
azure-eastus2,467,6721
azure-eastus2,499,6721
azure-eastus2,480,6721
azure-eastus2,477,6721
azure-eastus2,551,6721
azure-eastus2,566,6721
azure-eastus2,484,6721
azure-eastus2,358,6721
azure-eastus2,468,6721
azure-eastus2,499,6721
azure-eastus2,540,6721
azure-eastus2,527,6721
azure-eastus2,481,6721
azure-eastus2,483,6721
azure-eastus2,483,6721
azure-eastus2,494,6721
azure-eastus2,560,6721
azure-eastus2,569,6721
azure-eastus2,513,6721
azure-eastus2,503,6721
azure-eastus2,356,6721
azure-eastus2,498,6721
azure-eastus2,483,6721
azure-eastus2,589,6721
azure-eastus2,560,6721
azure-eastus2,483,6721
azure-eastus2,948,6721
azure-eastus2,980,6721
azure-eastus2,498,6721
azure-eastus2,525,6721
azure-eastus2,582,6721
azure-eastus2,607,6721
azure-eastus2,617,6721
azure-eastus2,549,6721
azure-eastus2,534,6721
azure-eastus2,367,6721
azure-eastus2,474,6721
azure-eastus2,581,6721
azure-eastus2,609,6721
azure-eastus2,479,6721
azure-eastus2,489,6721
azure-eastus2,505,6721
azure-eastus2,522,6721
azure-eastus2,507,6721
azure-eastus2,403,6721
azure-eastus2,589,6721
azure-eastus2,636,6721
azure-eastus2,633,6721
azure-eastus2,638,6721
azure-eastus2,626,6721
azure-eastus2,574,6721
azure-eastus2,1168,6721
azure-eastus2,1129,6721
azure-westus,802,9284
azure-westus,692,9284
azure-westus,695,9284
azure-westus,688,9284
azure-westus,695,9284
azure-westus,675,9284
azure-westus,680,9284
azure-westus,698,9284
azure-westus,673,9284
azure-westus,671,9284
azure-westus,670,9284
azure-westus,680,9284
azure-westus,674,9284
azure-westus,670,9284
azure-westus,677,9284
azure-westus,690,9284
azure-westus,681,9284
azure-westus,670,9284
azure-westus,1668,9284
azure-westus,1084,9284
azure-westus,675,9284
azure-westus,676,9284
azure-westus,672,9284
azure-westus,670,9284
azure-westus,674,9284
azure-westus,763,9284
azure-westus,687,9284
azure-westus,684,9284
azure-westus,693,9284
azure-westus,696,9284
azure-westus,694,9284
azure-westus,676,9284
azure-westus,678,9284
azure-westus,683,9284
azure-westus,1420,9284
azure-westus,672,9284
azure-westus,673,9284
azure-westus,678,9284
azure-westus,680,9284
azure-westus,672,9284
azure-westus,672,9284
azure-westus,673,9284
azure-westus,679,9284
azure-westus,676,9284
azure-westus,676,9284
azure-westus,672,9284
azure-westus,670,9284
azure-westus,671,9284
azure-westus,677,9284
azure-westus,685,9284
azure-westus,728,9284
azure-westus,692,9284
azure-westus,696,9284
azure-westus,687,9284
azure-westus,696,9284
azure-westus,685,9284
azure-westus,672,9284
azure-westus,676,9284
azure-westus,675,9284
azure-westus,672,9284
azure-westus,672,9284
azure-westus,675,9284
azure-westus,675,9284
azure-westus,668,9284
azure-westus,676,9284
azure-westus,673,9284
azure-westus,680,9284
azure-westus,678,9284
azure-westus,672,9284
azure-westus,674,9284
azure-westus,678,9284
azure-westus,671,9284
azure-westus,682,9284
azure-westus,677,9284
azure-westus,673,9284
azure-westus,733,9284
azure-westus,677,9284
azure-westus,691,9284
azure-westus,672,9284
azure-westus,674,9284
azure-westus,671,9284
azure-westus,685,9284
azure-westus,687,9284
azure-westus,689,9284
azure-westus,686,9284
azure-westus,688,9284
azure-westus,672,9284
azure-westus,676,9284
azure-westus,676,9284
azure-westus,671,9284
azure-westus,672,9284
azure-westus,674,9284
azure-westus,682,9284
azure-westus,679,9284
azure-westus,683,9284
azure-westus,672,9284
azure-westus,674,9284
azure-westus,684,9284
azure-westus,673,9284
azure-westus,671,9284
azure-southcentralus,668,8371
azure-southcentralus,636,8371
azure-southcentralus,635,8371
azure-southcentralus,642,8371
azure-southcentralus,453,8371
azure-southcentralus,648,8371
azure-southcentralus,636,8371
azure-southcentralus,637,8371
azure-southcentralus,607,8371
azure-southcentralus,614,8371
azure-southcentralus,619,8371
azure-southcentralus,583,8371
azure-southcentralus,624,8371
azure-southcentralus,628,8371
azure-southcentralus,572,8371
azure-southcentralus,639,8371
azure-southcentralus,462,8371
azure-southcentralus,561,8371
azure-southcentralus,626,8371
azure-southcentralus,458,8371
azure-southcentralus,611,8371
azure-southcentralus,599,8371
azure-southcentralus,650,8371
azure-southcentralus,450,8371
azure-southcentralus,605,8371
azure-southcentralus,598,8371
azure-southcentralus,620,8371
azure-southcentralus,633,8371
azure-southcentralus,608,8371
azure-southcentralus,658,8371
azure-southcentralus,633,8371
azure-southcentralus,595,8371
azure-southcentralus,595,8371
azure-southcentralus,624,8371
azure-southcentralus,587,8371
azure-southcentralus,632,8371
azure-southcentralus,622,8371
azure-southcentralus,616,8371
azure-southcentralus,606,8371
azure-southcentralus,588,8371
azure-southcentralus,653,8371
azure-southcentralus,596,8371
azure-southcentralus,464,8371
azure-southcentralus,628,8371
azure-southcentralus,588,8371
azure-southcentralus,638,8371
azure-southcentralus,617,8371
azure-southcentralus,616,8371
azure-southcentralus,575,8371
azure-southcentralus,607,8371
azure-southcentralus,568,8371
azure-southcentralus,641,8371
azure-southcentralus,665,8371
azure-southcentralus,575,8371
azure-southcentralus,623,8371
azure-southcentralus,618,8371
azure-southcentralus,437,8371
azure-southcentralus,630,8371
azure-southcentralus,463,8371
azure-southcentralus,582,8371
azure-southcentralus,639,8371
azure-southcentralus,568,8371
azure-southcentralus,434,8371
azure-southcentralus,635,8371
azure-southcentralus,459,8371
azure-southcentralus,592,8371
azure-southcentralus,448,8371
azure-southcentralus,609,8371
azure-southcentralus,624,8371
azure-southcentralus,571,8371
azure-southcentralus,636,8371
azure-southcentralus,632,8371
azure-southcentralus,607,8371
azure-southcentralus,595,8371
azure-southcentralus,579,8371
azure-southcentralus,477,8371
azure-southcentralus,585,8371
azure-southcentralus,608,8371
azure-southcentralus,628,8371
azure-southcentralus,621,8371
azure-southcentralus,610,8371
azure-southcentralus,1115,8371
azure-southcentralus,594,8371
azure-southcentralus,577,8371
azure-southcentralus,652,8371
azure-southcentralus,634,8371
azure-southcentralus,595,8371
azure-southcentralus,606,8371
azure-southcentralus,444,8371
azure-southcentralus,624,8371
azure-southcentralus,653,8371
azure-southcentralus,616,8371
azure-southcentralus,684,8371
azure-southcentralus,494,8371
azure-southcentralus,461,8371
azure-southcentralus,658,8371
azure-southcentralus,690,8371
azure-southcentralus,625,8371
azure-southcentralus,654,8371
azure-southcentralus,601,8371
azure-northeurope,253,1290
azure-northeurope,252,1290
azure-northeurope,273,1290
azure-northeurope,264,1290
azure-northeurope,183,1290
azure-northeurope,223,1290
azure-northeurope,184,1290
azure-northeurope,242,1290
azure-northeurope,192,1290
azure-northeurope,223,1290
azure-northeurope,129,1290
azure-northeurope,164,1290
azure-northeurope,274,1290
azure-northeurope,189,1290
azure-northeurope,160,1290
azure-northeurope,247,1290
azure-northeurope,197,1290
azure-northeurope,189,1290
azure-northeurope,276,1290
azure-northeurope,223,1290
azure-northeurope,220,1290
azure-northeurope,201,1290
azure-northeurope,263,1290
azure-northeurope,279,1290
azure-northeurope,286,1290
azure-northeurope,212,1290
azure-northeurope,319,1290
azure-northeurope,329,1290
azure-northeurope,356,1290
azure-northeurope,209,1290
azure-northeurope,329,1290
azure-northeurope,186,1290
azure-northeurope,220,1290
azure-northeurope,212,1290
azure-northeurope,196,1290
azure-northeurope,294,1290
azure-northeurope,202,1290
azure-northeurope,211,1290
azure-northeurope,188,1290
azure-northeurope,190,1290
azure-northeurope,262,1290
azure-northeurope,209,1290
azure-northeurope,229,1290
azure-northeurope,221,1290
azure-northeurope,184,1290
azure-northeurope,340,1290
azure-northeurope,192,1290
azure-northeurope,153,1290
azure-northeurope,219,1290
azure-northeurope,211,1290
azure-northeurope,210,1290
azure-northeurope,297,1290
azure-northeurope,302,1290
azure-northeurope,189,1290
azure-northeurope,200,1290
azure-northeurope,198,1290
azure-northeurope,197,1290
azure-northeurope,276,1290
azure-northeurope,162,1290
azure-northeurope,193,1290
azure-northeurope,204,1290
azure-northeurope,245,1290
azure-northeurope,184,1290
azure-northeurope,275,1290
azure-northeurope,150,1290
azure-northeurope,258,1290
azure-northeurope,203,1290
azure-northeurope,215,1290
azure-northeurope,193,1290
azure-northeurope,194,1290
azure-northeurope,324,1290
azure-northeurope,335,1290
azure-northeurope,347,1290
azure-northeurope,231,1290
azure-northeurope,217,1290
azure-northeurope,202,1290
azure-northeurope,213,1290
azure-northeurope,285,1290
azure-northeurope,212,1290
azure-northeurope,655,1290
azure-northeurope,716,1290
azure-northeurope,184,1290
azure-northeurope,247,1290
azure-northeurope,209,1290
azure-northeurope,276,1290
azure-northeurope,252,1290
azure-northeurope,197,1290
azure-northeurope,208,1290
azure-northeurope,230,1290
azure-northeurope,213,1290
azure-northeurope,229,1290
azure-northeurope,230,1290
azure-northeurope,348,1290
azure-northeurope,280,1290
azure-northeurope,230,1290
azure-northeurope,226,1290
azure-northeurope,245,1290
azure-northeurope,302,1290
azure-northeurope,217,1290
azure-northeurope,589,1290
azure-westeurope,276,630
azure-westeurope,209,630
azure-westeurope,220,630
azure-westeurope,219,630
azure-westeurope,151,630
azure-westeurope,185,630
azure-westeurope,184,630
azure-westeurope,232,630
azure-westeurope,163,630
azure-westeurope,208,630
azure-westeurope,159,630
azure-westeurope,262,630
azure-westeurope,204,630
azure-westeurope,155,630
azure-westeurope,138,630
azure-westeurope,217,630
azure-westeurope,189,630
azure-westeurope,178,630
azure-westeurope,195,630
azure-westeurope,192,630
azure-westeurope,156,630
azure-westeurope,195,630
azure-westeurope,210,630
azure-westeurope,109,630
azure-westeurope,209,630
azure-westeurope,149,630
azure-westeurope,231,630
azure-westeurope,146,630
azure-westeurope,134,630
azure-westeurope,175,630
azure-westeurope,220,630
azure-westeurope,184,630
azure-westeurope,155,630
azure-westeurope,170,630
azure-westeurope,133,630
azure-westeurope,184,630
azure-westeurope,175,630
azure-westeurope,142,630
azure-westeurope,118,630
azure-westeurope,129,630
azure-westeurope,198,630
azure-westeurope,184,630
azure-westeurope,175,630
azure-westeurope,161,630
azure-westeurope,134,630
azure-westeurope,224,630
azure-westeurope,211,630
azure-westeurope,183,630
azure-westeurope,170,630
azure-westeurope,133,630
azure-westeurope,177,630
azure-westeurope,198,630
azure-westeurope,208,630
azure-westeurope,758,630
azure-westeurope,139,630
azure-westeurope,148,630
azure-westeurope,159,630
azure-westeurope,222,630
azure-westeurope,206,630
azure-westeurope,175,630
azure-westeurope,167,630
azure-westeurope,118,630
azure-westeurope,221,630
azure-westeurope,211,630
azure-westeurope,169,630
azure-westeurope,222,630
azure-westeurope,177,630
azure-westeurope,148,630
azure-westeurope,159,630
azure-westeurope,169,630
azure-westeurope,243,630
azure-westeurope,193,630
azure-westeurope,165,630
azure-westeurope,143,630
azure-westeurope,139,630
azure-westeurope,156,630
azure-westeurope,176,630
azure-westeurope,246,630
azure-westeurope,198,630
azure-westeurope,186,630
azure-westeurope,178,630
azure-westeurope,188,630
azure-westeurope,144,630
azure-westeurope,187,630
azure-westeurope,244,630
azure-westeurope,188,630
azure-westeurope,212,630
azure-westeurope,153,630
azure-westeurope,207,630
azure-westeurope,416,630
azure-westeurope,160,630
azure-westeurope,175,630
azure-westeurope,247,630
azure-westeurope,260,630
azure-westeurope,166,630
azure-westeurope,172,630
azure-westeurope,178,630
azure-westeurope,190,630
azure-westeurope,161,630
azure-westeurope,192,630
azure-australiaeast,1360,16663
azure-australiaeast,1263,16663
azure-australiaeast,1323,16663
azure-australiaeast,1284,16663
azure-australiaeast,1271,16663
azure-australiaeast,1266,16663
azure-australiaeast,1391,16663
azure-australiaeast,1253,16663
azure-australiaeast,1381,16663
azure-australiaeast,1385,16663
azure-australiaeast,1254,16663
azure-australiaeast,1258,16663
azure-australiaeast,1360,16663
azure-australiaeast,1273,16663
azure-australiaeast,1273,16663
azure-australiaeast,1260,16663
azure-australiaeast,1385,16663
azure-australiaeast,1331,16663
azure-australiaeast,1269,16663
azure-australiaeast,1265,16663
azure-australiaeast,1304,16663
azure-australiaeast,1273,16663
azure-australiaeast,1301,16663
azure-australiaeast,1264,16663
azure-australiaeast,1268,16663
azure-australiaeast,1275,16663
azure-australiaeast,1255,16663
azure-australiaeast,1273,16663
azure-australiaeast,1889,16663
azure-australiaeast,1254,16663
azure-australiaeast,1265,16663
azure-australiaeast,1251,16663
azure-australiaeast,1269,16663
azure-australiaeast,1255,16663
azure-australiaeast,1332,16663
azure-australiaeast,1279,16663
azure-australiaeast,1272,16663
azure-australiaeast,1254,16663
azure-australiaeast,1272,16663
azure-australiaeast,1256,16663
azure-australiaeast,1261,16663
azure-australiaeast,1255,16663
azure-australiaeast,1381,16663
azure-australiaeast,1265,16663
azure-australiaeast,1255,16663
azure-australiaeast,1269,16663
azure-australiaeast,1257,16663
azure-australiaeast,1318,16663
azure-australiaeast,1318,16663
azure-australiaeast,1256,16663
azure-australiaeast,1450,16663
azure-australiaeast,1330,16663
azure-australiaeast,1261,16663
azure-australiaeast,1320,16663
azure-australiaeast,1277,16663
azure-australiaeast,1258,16663
azure-australiaeast,1255,16663
azure-australiaeast,1262,16663
azure-australiaeast,1259,16663
azure-australiaeast,1272,16663
azure-australiaeast,1253,16663
azure-australiaeast,1252,16663
azure-australiaeast,1259,16663
azure-australiaeast,1271,16663
azure-australiaeast,1259,16663
azure-australiaeast,1273,16663
azure-australiaeast,1255,16663
azure-australiaeast,1257,16663
azure-australiaeast,1260,16663
azure-australiaeast,1251,16663
azure-australiaeast,1318,16663
azure-australiaeast,1464,16663
azure-australiaeast,1258,16663
azure-australiaeast,1254,16663
azure-australiaeast,1297,16663
azure-australiaeast,1255,16663
azure-australiaeast,1265,16663
azure-australiaeast,1259,16663
azure-australiaeast,1609,16663
azure-australiaeast,1331,16663
azure-australiaeast,1264,16663
azure-australiaeast,1260,16663
azure-australiaeast,1295,16663
azure-australiaeast,1260,16663
azure-australiaeast,1289,16663
azure-australiaeast,1289,16663
azure-australiaeast,1756,16663
azure-australiaeast,1497,16663
azure-australiaeast,1256,16663
azure-australiaeast,1261,16663
azure-australiaeast,1592,16663
azure-australiaeast,1272,16663
azure-australiaeast,1262,16663
azure-australiaeast,1258,16663
azure-australiaeast,1321,16663
azure-australiaeast,1351,16663
azure-australiaeast,1259,16663
azure-australiaeast,1288,16663
azure-australiaeast,1255,16663
azure-australiaeast,1260,16663
azure-uksouth,204,747
azure-uksouth,261,747
azure-uksouth,215,747
azure-uksouth,233,747
azure-uksouth,150,747
azure-uksouth,229,747
azure-uksouth,163,747
azure-uksouth,245,747
azure-uksouth,142,747
azure-uksouth,207,747
azure-uksouth,151,747
azure-uksouth,139,747
azure-uksouth,234,747
azure-uksouth,154,747
azure-uksouth,170,747
azure-uksouth,212,747
azure-uksouth,162,747
azure-uksouth,136,747
azure-uksouth,227,747
azure-uksouth,184,747
azure-uksouth,170,747
azure-uksouth,175,747
azure-uksouth,230,747
azure-uksouth,149,747
azure-uksouth,178,747
azure-uksouth,141,747
azure-uksouth,235,747
azure-uksouth,157,747
azure-uksouth,167,747
azure-uksouth,194,747
azure-uksouth,223,747
azure-uksouth,136,747
azure-uksouth,654,747
azure-uksouth,142,747
azure-uksouth,161,747
azure-uksouth,318,747
azure-uksouth,300,747
azure-uksouth,194,747
azure-uksouth,178,747
azure-uksouth,222,747
azure-uksouth,229,747
azure-uksouth,225,747
azure-uksouth,168,747
azure-uksouth,151,747
azure-uksouth,137,747
azure-uksouth,233,747
azure-uksouth,194,747
azure-uksouth,261,747
azure-uksouth,166,747
azure-uksouth,167,747
azure-uksouth,140,747
azure-uksouth,233,747
azure-uksouth,235,747
azure-uksouth,148,747
azure-uksouth,160,747
azure-uksouth,144,747
azure-uksouth,117,747
azure-uksouth,223,747
azure-uksouth,169,747
azure-uksouth,196,747
azure-uksouth,162,747
azure-uksouth,240,747
azure-uksouth,215,747
azure-uksouth,235,747
azure-uksouth,230,747
azure-uksouth,176,747
azure-uksouth,171,747
azure-uksouth,146,747
azure-uksouth,153,747
azure-uksouth,149,747
azure-uksouth,290,747
azure-uksouth,298,747
azure-uksouth,304,747
azure-uksouth,170,747
azure-uksouth,200,747
azure-uksouth,111,747
azure-uksouth,147,747
azure-uksouth,280,747
azure-uksouth,257,747
azure-uksouth,204,747
azure-uksouth,282,747
azure-uksouth,226,747
azure-uksouth,147,747
azure-uksouth,155,747
azure-uksouth,274,747
azure-uksouth,255,747
azure-uksouth,281,747
azure-uksouth,250,747
azure-uksouth,161,747
azure-uksouth,172,747
azure-uksouth,157,747
azure-uksouth,185,747
azure-uksouth,230,747
azure-uksouth,246,747
azure-uksouth,245,747
azure-uksouth,774,747
azure-uksouth,258,747
azure-uksouth,268,747
azure-uksouth,150,747
azure-uksouth,155,747
azure-westus2,821,8508
azure-westus2,793,8508
azure-westus2,767,8508
azure-westus2,755,8508
azure-westus2,517,8508
azure-westus2,1846,8508
azure-westus2,704,8508
azure-westus2,776,8508
azure-westus2,703,8508
azure-westus2,796,8508
azure-westus2,710,8508
azure-westus2,708,8508
azure-westus2,796,8508
azure-westus2,706,8508
azure-westus2,524,8508
azure-westus2,795,8508
azure-westus2,707,8508
azure-westus2,712,8508
azure-westus2,779,8508
azure-westus2,699,8508
azure-westus2,518,8508
azure-westus2,704,8508
azure-westus2,790,8508
azure-westus2,712,8508
azure-westus2,708,8508
azure-westus2,701,8508
azure-westus2,781,8508
azure-westus2,715,8508
azure-westus2,521,8508
azure-westus2,713,8508
azure-westus2,777,8508
azure-westus2,715,8508
azure-westus2,1144,8508
azure-westus2,1111,8508
azure-westus2,545,8508
azure-westus2,790,8508
azure-westus2,750,8508
azure-westus2,525,8508
azure-westus2,722,8508
azure-westus2,699,8508
azure-westus2,805,8508
azure-westus2,697,8508
azure-westus2,552,8508
azure-westus2,742,8508
azure-westus2,717,8508
azure-westus2,794,8508
azure-westus2,731,8508
azure-westus2,723,8508
azure-westus2,703,8508
azure-westus2,722,8508
azure-westus2,727,8508
azure-westus2,817,8508
azure-westus2,756,8508
azure-westus2,555,8508
azure-westus2,534,8508
azure-westus2,714,8508
azure-westus2,719,8508
azure-westus2,805,8508
azure-westus2,721,8508
azure-westus2,712,8508
azure-westus2,540,8508
azure-westus2,724,8508
azure-westus2,707,8508
azure-westus2,837,8508
azure-westus2,637,8508
azure-westus2,732,8508
azure-westus2,718,8508
azure-westus2,546,8508
azure-westus2,736,8508
azure-westus2,705,8508
azure-westus2,791,8508
azure-westus2,709,8508
azure-westus2,712,8508
azure-westus2,530,8508
azure-westus2,701,8508
azure-westus2,713,8508
azure-westus2,704,8508
azure-westus2,792,8508
azure-westus2,772,8508
azure-westus2,716,8508
azure-westus2,724,8508
azure-westus2,700,8508
azure-westus2,705,8508
azure-westus2,710,8508
azure-westus2,808,8508
azure-westus2,719,8508
azure-westus2,731,8508
azure-westus2,718,8508
azure-westus2,725,8508
azure-westus2,567,8508
azure-westus2,734,8508
azure-westus2,543,8508
azure-westus2,793,8508
azure-westus2,728,8508
azure-westus2,706,8508
azure-westus2,725,8508
azure-westus2,718,8508
azure-westus2,744,8508
azure-westus2,757,8508
azure-westus2,739,8508
google-us-central1,296,7439
google-us-central1,190,7439
google-us-central1,286,7439
google-us-central1,192,7439
google-us-central1,277,7439
google-us-central1,255,7439
google-us-central1,254,7439
google-us-central1,270,7439
google-us-central1,200,7439
google-us-central1,186,7439
google-us-central1,157,7439
google-us-central1,268,7439
google-us-central1,309,7439
google-us-central1,209,7439
google-us-central1,152,7439
google-us-central1,211,7439
google-us-central1,163,7439
google-us-central1,254,7439
google-us-central1,245,7439
google-us-central1,169,7439
google-us-central1,158,7439
google-us-central1,204,7439
google-us-central1,178,7439
google-us-central1,156,7439
google-us-central1,235,7439
google-us-central1,164,7439
google-us-central1,268,7439
google-us-central1,185,7439
google-us-central1,280,7439
google-us-central1,193,7439
google-us-central1,205,7439
google-us-central1,163,7439
google-us-central1,169,7439
google-us-central1,163,7439
google-us-central1,235,7439
google-us-central1,202,7439
google-us-central1,254,7439
google-us-central1,222,7439
google-us-central1,170,7439
google-us-central1,168,7439
google-us-central1,186,7439
google-us-central1,155,7439
google-us-central1,157,7439
google-us-central1,159,7439
google-us-central1,762,7439
google-us-central1,218,7439
google-us-central1,161,7439
google-us-central1,180,7439
google-us-central1,175,7439
google-us-central1,161,7439
google-us-central1,288,7439
google-us-central1,244,7439
google-us-central1,167,7439
google-us-central1,166,7439
google-us-central1,355,7439
google-us-central1,200,7439
google-us-central1,328,7439
google-us-central1,300,7439
google-us-central1,226,7439
google-us-central1,328,7439
google-us-central1,207,7439
google-us-central1,178,7439
google-us-central1,188,7439
google-us-central1,289,7439
google-us-central1,195,7439
google-us-central1,191,7439
google-us-central1,184,7439
google-us-central1,192,7439
google-us-central1,172,7439
google-us-central1,263,7439
google-us-central1,240,7439
google-us-central1,273,7439
google-us-central1,201,7439
google-us-central1,189,7439
google-us-central1,270,7439
google-us-central1,220,7439
google-us-central1,278,7439
google-us-central1,291,7439
google-us-central1,197,7439
google-us-central1,195,7439
google-us-central1,175,7439
google-us-central1,249,7439
google-us-central1,235,7439
google-us-central1,235,7439
google-us-central1,287,7439
google-us-central1,195,7439
google-us-central1,198,7439
google-us-central1,222,7439
google-us-central1,206,7439
google-us-central1,269,7439
google-us-central1,296,7439
google-us-central1,281,7439
google-us-central1,178,7439
google-us-central1,220,7439
google-us-central1,174,7439
google-us-central1,163,7439
google-us-central1,169,7439
google-us-central1,177,7439
google-us-central1,208,7439
google-us-central1,251,7439
google-us-east1,192,7220
google-us-east1,707,7220
google-us-east1,786,7220
google-us-east1,824,7220
google-us-east1,768,7220
google-us-east1,912,7220
google-us-east1,197,7220
google-us-east1,171,7220
google-us-east1,794,7220
google-us-east1,219,7220
google-us-east1,209,7220
google-us-east1,197,7220
google-us-east1,242,7220
google-us-east1,778,7220
google-us-east1,169,7220
google-us-east1,183,7220
google-us-east1,819,7220
google-us-east1,786,7220
google-us-east1,1241,7220
google-us-east1,785,7220
google-us-east1,165,7220
google-us-east1,818,7220
google-us-east1,152,7220
google-us-east1,146,7220
google-us-east1,782,7220
google-us-east1,788,7220
google-us-east1,223,7220
google-us-east1,796,7220
google-us-east1,207,7220
google-us-east1,802,7220
google-us-east1,255,7220
google-us-east1,782,7220
google-us-east1,148,7220
google-us-east1,791,7220
google-us-east1,778,7220
google-us-east1,235,7220
google-us-east1,205,7220
google-us-east1,772,7220
google-us-east1,154,7220
google-us-east1,175,7220
google-us-east1,174,7220
google-us-east1,151,7220
google-us-east1,150,7220
google-us-east1,777,7220
google-us-east1,786,7220
google-us-east1,169,7220
google-us-east1,213,7220
google-us-east1,165,7220
google-us-east1,167,7220
google-us-east1,822,7220
google-us-east1,904,7220
google-us-east1,245,7220
google-us-east1,786,7220
google-us-east1,861,7220
google-us-east1,781,7220
google-us-east1,867,7220
google-us-east1,338,7220
google-us-east1,794,7220
google-us-east1,176,7220
google-us-east1,146,7220
google-us-east1,852,7220
google-us-east1,154,7220
google-us-east1,798,7220
google-us-east1,799,7220
google-us-east1,151,7220
google-us-east1,163,7220
google-us-east1,886,7220
google-us-east1,161,7220
google-us-east1,192,7220
google-us-east1,175,7220
google-us-east1,220,7220
google-us-east1,215,7220
google-us-east1,200,7220
google-us-east1,796,7220
google-us-east1,792,7220
google-us-east1,159,7220
google-us-east1,807,7220
google-us-east1,177,7220
google-us-east1,165,7220
google-us-east1,180,7220
google-us-east1,801,7220
google-us-east1,793,7220
google-us-east1,203,7220
google-us-east1,868,7220
google-us-east1,826,7220
google-us-east1,163,7220
google-us-east1,693,7220
google-us-east1,781,7220
google-us-east1,800,7220
google-us-east1,783,7220
google-us-east1,847,7220
google-us-east1,785,7220
google-us-east1,198,7220
google-us-east1,272,7220
google-us-east1,167,7220
google-us-east1,798,7220
google-us-east1,810,7220
google-us-east1,866,7220
google-us-east1,157,7220
google-us-east1,278,7220
google-us-east4,186,6721
google-us-east4,251,6721
google-us-east4,174,6721
google-us-east4,786,6721
google-us-east4,168,6721
google-us-east4,167,6721
google-us-east4,145,6721
google-us-east4,187,6721
google-us-east4,196,6721
google-us-east4,203,6721
google-us-east4,136,6721
google-us-east4,689,6721
google-us-east4,714,6721
google-us-east4,135,6721
google-us-east4,597,6721
google-us-east4,213,6721
google-us-east4,139,6721
google-us-east4,157,6721
google-us-east4,159,6721
google-us-east4,218,6721
google-us-east4,183,6721
google-us-east4,184,6721
google-us-east4,249,6721
google-us-east4,132,6721
google-us-east4,130,6721
google-us-east4,160,6721
google-us-east4,163,6721
google-us-east4,209,6721
google-us-east4,692,6721
google-us-east4,134,6721
google-us-east4,812,6721
google-us-east4,141,6721
google-us-east4,139,6721
google-us-east4,143,6721
google-us-east4,755,6721
google-us-east4,244,6721
google-us-east4,179,6721
google-us-east4,134,6721
google-us-east4,744,6721
google-us-east4,138,6721
google-us-east4,236,6721
google-us-east4,137,6721
google-us-east4,247,6721
google-us-east4,726,6721
google-us-east4,139,6721
google-us-east4,161,6721
google-us-east4,235,6721
google-us-east4,232,6721
google-us-east4,151,6721
google-us-east4,143,6721
google-us-east4,200,6721
google-us-east4,165,6721
google-us-east4,700,6721
google-us-east4,696,6721
google-us-east4,137,6721
google-us-east4,209,6721
google-us-east4,697,6721
google-us-east4,242,6721
google-us-east4,213,6721
google-us-east4,187,6721
google-us-east4,136,6721
google-us-east4,229,6721
google-us-east4,139,6721
google-us-east4,233,6721
google-us-east4,169,6721
google-us-east4,161,6721
google-us-east4,412,6721
google-us-east4,172,6721
google-us-east4,705,6721
google-us-east4,184,6721
google-us-east4,148,6721
google-us-east4,155,6721
google-us-east4,246,6721
google-us-east4,149,6721
google-us-east4,193,6721
google-us-east4,158,6721
google-us-east4,147,6721
google-us-east4,193,6721
google-us-east4,155,6721
google-us-east4,149,6721
google-us-east4,713,6721
google-us-east4,176,6721
google-us-east4,166,6721
google-us-east4,153,6721
google-us-east4,186,6721
google-us-east4,152,6721
google-us-east4,235,6721
google-us-east4,317,6721
google-us-east4,189,6721
google-us-east4,739,6721
google-us-east4,638,6721
google-us-east4,248,6721
google-us-east4,193,6721
google-us-east4,177,6721
google-us-east4,150,6721
google-us-east4,232,6721
google-us-east4,794,6721
google-us-east4,800,6721
google-us-east4,715,6721
google-us-east4,710,6721
google-europe-west1,141,471
google-europe-west1,84,471
google-europe-west1,173,471
google-europe-west1,77,471
google-europe-west1,329,471
google-europe-west1,113,471
google-europe-west1,58,471
google-europe-west1,79,471
google-europe-west1,59,471
google-europe-west1,105,471
google-europe-west1,59,471
google-europe-west1,129,471
google-europe-west1,185,471
google-europe-west1,124,471
google-europe-west1,106,471
google-europe-west1,127,471
google-europe-west1,52,471
google-europe-west1,109,471
google-europe-west1,69,471
google-europe-west1,89,471
google-europe-west1,153,471
google-europe-west1,55,471
google-europe-west1,69,471
google-europe-west1,65,471
google-europe-west1,59,471
google-europe-west1,115,471
google-europe-west1,172,471
google-europe-west1,67,471
google-europe-west1,157,471
google-europe-west1,112,471
google-europe-west1,81,471
google-europe-west1,148,471
google-europe-west1,97,471
google-europe-west1,137,471
google-europe-west1,79,471
google-europe-west1,112,471
google-europe-west1,83,471
google-europe-west1,143,471
google-europe-west1,63,471
google-europe-west1,63,471
google-europe-west1,91,471
google-europe-west1,67,471
google-europe-west1,94,471
google-europe-west1,75,471
google-europe-west1,231,471
google-europe-west1,192,471
google-europe-west1,66,471
google-europe-west1,65,471
google-europe-west1,66,471
google-europe-west1,74,471
google-europe-west1,156,471
google-europe-west1,105,471
google-europe-west1,172,471
google-europe-west1,164,471
google-europe-west1,113,471
google-europe-west1,64,471
google-europe-west1,64,471
google-europe-west1,154,471
google-europe-west1,61,471
google-europe-west1,138,471
google-europe-west1,124,471
google-europe-west1,109,471
google-europe-west1,122,471
google-europe-west1,79,471
google-europe-west1,90,471
google-europe-west1,90,471
google-europe-west1,147,471
google-europe-west1,120,471
google-europe-west1,74,471
google-europe-west1,132,471
google-europe-west1,90,471
google-europe-west1,187,471
google-europe-west1,91,471
google-europe-west1,249,471
google-europe-west1,71,471
google-europe-west1,162,471
google-europe-west1,120,471
google-europe-west1,91,471
google-europe-west1,88,471
google-europe-west1,99,471
google-europe-west1,85,471
google-europe-west1,232,471
google-europe-west1,80,471
google-europe-west1,104,471
google-europe-west1,116,471
google-europe-west1,92,471
google-europe-west1,75,471
google-europe-west1,96,471
google-europe-west1,194,471
google-europe-west1,202,471
google-europe-west1,76,471
google-europe-west1,76,471
google-europe-west1,83,471
google-europe-west1,101,471
google-europe-west1,69,471
google-europe-west1,193,471
google-europe-west1,91,471
google-europe-west1,106,471
google-europe-west1,110,471
google-europe-west1,105,471
google-europe-west2,250,747
google-europe-west2,175,747
google-europe-west2,273,747
google-europe-west2,82,747
google-europe-west2,155,747
google-europe-west2,195,747
google-europe-west2,169,747
google-europe-west2,210,747
google-europe-west2,96,747
google-europe-west2,152,747
google-europe-west2,176,747
google-europe-west2,258,747
google-europe-west2,63,747
google-europe-west2,53,747
google-europe-west2,571,747
google-europe-west2,269,747
google-europe-west2,241,747
google-europe-west2,61,747
google-europe-west2,164,747
google-europe-west2,176,747
google-europe-west2,245,747
google-europe-west2,178,747
google-europe-west2,204,747
google-europe-west2,251,747
google-europe-west2,236,747
google-europe-west2,237,747
google-europe-west2,286,747
google-europe-west2,75,747
google-europe-west2,184,747
google-europe-west2,174,747
google-europe-west2,184,747
google-europe-west2,139,747
google-europe-west2,177,747
google-europe-west2,64,747
google-europe-west2,148,747
google-europe-west2,208,747
google-europe-west2,208,747
google-europe-west2,64,747
google-europe-west2,229,747
google-europe-west2,201,747
google-europe-west2,284,747
google-europe-west2,162,747
google-europe-west2,197,747
google-europe-west2,64,747
google-europe-west2,62,747
google-europe-west2,79,747
google-europe-west2,84,747
google-europe-west2,158,747
google-europe-west2,92,747
google-europe-west2,186,747
google-europe-west2,62,747
google-europe-west2,283,747
google-europe-west2,152,747
google-europe-west2,132,747
google-europe-west2,191,747
google-europe-west2,186,747
google-europe-west2,186,747
google-europe-west2,134,747
google-europe-west2,198,747
google-europe-west2,196,747
google-europe-west2,182,747
google-europe-west2,164,747
google-europe-west2,171,747
google-europe-west2,215,747
google-europe-west2,231,747
google-europe-west2,281,747
google-europe-west2,185,747
google-europe-west2,236,747
google-europe-west2,283,747
google-europe-west2,258,747
google-europe-west2,117,747
google-europe-west2,132,747
google-europe-west2,212,747
google-europe-west2,259,747
google-europe-west2,213,747
google-europe-west2,188,747
google-europe-west2,197,747
google-europe-west2,211,747
google-europe-west2,153,747
google-europe-west2,86,747
google-europe-west2,95,747
google-europe-west2,142,747
google-europe-west2,94,747
google-europe-west2,124,747
google-europe-west2,224,747
google-europe-west2,198,747
google-europe-west2,202,747
google-europe-west2,198,747
google-europe-west2,84,747
google-europe-west2,82,747
google-europe-west2,190,747
google-europe-west2,285,747
google-europe-west2,103,747
google-europe-west2,266,747
google-europe-west2,221,747
google-europe-west2,99,747
google-europe-west2,229,747
google-europe-west2,223,747
google-europe-west2,204,747
google-europe-west2,426,747
google-asia-east2,2068,9402
google-asia-east2,2016,9402
google-asia-east2,2072,9402
google-asia-east2,2018,9402
google-asia-east2,1979,9402
google-asia-east2,2006,9402
google-asia-east2,2048,9402
google-asia-east2,2053,9402
google-asia-east2,2109,9402
google-asia-east2,323,9402
google-asia-east2,1981,9402
google-asia-east2,1977,9402
google-asia-east2,2057,9402
google-asia-east2,325,9402
google-asia-east2,1978,9402
google-asia-east2,2004,9402
google-asia-east2,2049,9402
google-asia-east2,2001,9402
google-asia-east2,2007,9402
google-asia-east2,2000,9402
google-asia-east2,1985,9402
google-asia-east2,1960,9402
google-asia-east2,358,9402
google-asia-east2,1970,9402
google-asia-east2,1998,9402
google-asia-east2,1986,9402
google-asia-east2,2006,9402
google-asia-east2,2028,9402
google-asia-east2,2000,9402
google-asia-east2,2726,9402
google-asia-east2,344,9402
google-asia-east2,318,9402
google-asia-east2,2060,9402
google-asia-east2,2015,9402
google-asia-east2,1982,9402
google-asia-east2,2051,9402
google-asia-east2,2140,9402
google-asia-east2,2013,9402
google-asia-east2,2056,9402
google-asia-east2,1987,9402
google-asia-east2,360,9402
google-asia-east2,1812,9402
google-asia-east2,2079,9402
google-asia-east2,2048,9402
google-asia-east2,1994,9402
google-asia-east2,2039,9402
google-asia-east2,2060,9402
google-asia-east2,2088,9402
google-asia-east2,2128,9402
google-asia-east2,1981,9402
google-asia-east2,2008,9402
google-asia-east2,2044,9402
google-asia-east2,2056,9402
google-asia-east2,1971,9402
google-asia-east2,2065,9402
google-asia-east2,2000,9402
google-asia-east2,2003,9402
google-asia-east2,1995,9402
google-asia-east2,397,9402
google-asia-east2,2106,9402
google-asia-east2,2008,9402
google-asia-east2,1992,9402
google-asia-east2,336,9402
google-asia-east2,2066,9402
google-asia-east2,1987,9402
google-asia-east2,1988,9402
google-asia-east2,2027,9402
google-asia-east2,2000,9402
google-asia-east2,2062,9402
google-asia-east2,1719,9402
google-asia-east2,356,9402
google-asia-east2,427,9402
google-asia-east2,2002,9402
google-asia-east2,2091,9402
google-asia-east2,2108,9402
google-asia-east2,2010,9402
google-asia-east2,2020,9402
google-asia-east2,2044,9402
google-asia-east2,2603,9402
google-asia-east2,2038,9402
google-asia-east2,2136,9402
google-asia-east2,1976,9402
google-asia-east2,2003,9402
google-asia-east2,1980,9402
google-asia-east2,408,9402
google-asia-east2,353,9402
google-asia-east2,2063,9402
google-asia-east2,670,9402
google-asia-east2,2105,9402
google-asia-east2,2013,9402
google-asia-east2,379,9402
google-asia-east2,424,9402
google-asia-east2,361,9402
google-asia-east2,2036,9402
google-asia-east2,2048,9402
google-asia-east2,2023,9402
google-asia-east2,2014,9402
google-asia-east2,1990,9402
google-asia-east2,2008,9402
google-asia-east2,1987,9402
google-asia-northeast1,1794,9669
google-asia-northeast1,1688,9669
google-asia-northeast1,1745,9669
google-asia-northeast1,1696,9669
google-asia-northeast1,1691,9669
google-asia-northeast1,1731,9669
google-asia-northeast1,1678,9669
google-asia-northeast1,1461,9669
google-asia-northeast1,1686,9669
google-asia-northeast1,1691,9669
google-asia-northeast1,1770,9669
google-asia-northeast1,1695,9669
google-asia-northeast1,1762,9669
google-asia-northeast1,1701,9669
google-asia-northeast1,1661,9669
google-asia-northeast1,1703,9669
google-asia-northeast1,1663,9669
google-asia-northeast1,1695,9669
google-asia-northeast1,1668,9669
google-asia-northeast1,1663,9669
google-asia-northeast1,1705,9669
google-asia-northeast1,1682,9669
google-asia-northeast1,1676,9669
google-asia-northeast1,1658,9669
google-asia-northeast1,1722,9669
google-asia-northeast1,1667,9669
google-asia-northeast1,333,9669
google-asia-northeast1,1682,9669
google-asia-northeast1,1678,9669
google-asia-northeast1,1737,9669
google-asia-northeast1,1684,9669
google-asia-northeast1,341,9669
google-asia-northeast1,1754,9669
google-asia-northeast1,1702,9669
google-asia-northeast1,1677,9669
google-asia-northeast1,1726,9669
google-asia-northeast1,1434,9669
google-asia-northeast1,1666,9669
google-asia-northeast1,1745,9669
google-asia-northeast1,1714,9669
google-asia-northeast1,1692,9669
google-asia-northeast1,1790,9669
google-asia-northeast1,1684,9669
google-asia-northeast1,1694,9669
google-asia-northeast1,1673,9669
google-asia-northeast1,305,9669
google-asia-northeast1,1453,9669
google-asia-northeast1,1502,9669
google-asia-northeast1,1465,9669
google-asia-northeast1,1686,9669
google-asia-northeast1,1712,9669
google-asia-northeast1,1832,9669
google-asia-northeast1,1902,9669
google-asia-northeast1,1691,9669
google-asia-northeast1,1691,9669
google-asia-northeast1,1693,9669
google-asia-northeast1,1668,9669
google-asia-northeast1,1814,9669
google-asia-northeast1,1682,9669
google-asia-northeast1,1759,9669
google-asia-northeast1,305,9669
google-asia-northeast1,284,9669
google-asia-northeast1,1708,9669
google-asia-northeast1,354,9669
google-asia-northeast1,1736,9669
google-asia-northeast1,1758,9669
google-asia-northeast1,1799,9669
google-asia-northeast1,1705,9669
google-asia-northeast1,291,9669
google-asia-northeast1,299,9669
google-asia-northeast1,1810,9669
google-asia-northeast1,1721,9669
google-asia-northeast1,1669,9669
google-asia-northeast1,1684,9669
google-asia-northeast1,1700,9669
google-asia-northeast1,1689,9669
google-asia-northeast1,1669,9669
google-asia-northeast1,1703,9669
google-asia-northeast1,1732,9669
google-asia-northeast1,1711,9669
google-asia-northeast1,1442,9669
google-asia-northeast1,1692,9669
google-asia-northeast1,372,9669
google-asia-northeast1,1702,9669
google-asia-northeast1,287,9669
google-asia-northeast1,1778,9669
google-asia-northeast1,306,9669
google-asia-northeast1,1729,9669
google-asia-northeast1,1712,9669
google-asia-northeast1,1697,9669
google-asia-northeast1,296,9669
google-asia-northeast1,1678,9669
google-asia-northeast1,305,9669
google-asia-northeast1,1714,9669
google-asia-northeast1,1714,9669
google-asia-northeast1,306,9669
google-asia-northeast1,1761,9669
google-asia-northeast1,1786,9669
google-asia-northeast1,1733,9669
google-asia-northeast1,1672,9669
ibm-eu-de,302,365
ibm-eu-de,198,365
ibm-eu-de,210,365
ibm-eu-de,164,365
ibm-eu-de,163,365
ibm-eu-de,113,365
ibm-eu-de,167,365
ibm-eu-de,146,365
ibm-eu-de,226,365
ibm-eu-de,159,365
ibm-eu-de,201,365
ibm-eu-de,209,365
ibm-eu-de,159,365
ibm-eu-de,151,365
ibm-eu-de,227,365
ibm-eu-de,160,365
ibm-eu-de,237,365
ibm-eu-de,456,365
ibm-eu-de,115,365
ibm-eu-de,188,365
ibm-eu-de,174,365
ibm-eu-de,152,365
ibm-eu-de,149,365
ibm-eu-de,154,365
ibm-eu-de,180,365
ibm-eu-de,156,365
ibm-eu-de,116,365
ibm-eu-de,146,365
ibm-eu-de,143,365
ibm-eu-de,149,365
ibm-eu-de,152,365
ibm-eu-de,148,365
ibm-eu-de,158,365
ibm-eu-de,141,365
ibm-eu-de,177,365
ibm-eu-de,159,365
ibm-eu-de,194,365
ibm-eu-de,261,365
ibm-eu-de,170,365
ibm-eu-de,117,365
ibm-eu-de,154,365
ibm-eu-de,148,365
ibm-eu-de,156,365
ibm-eu-de,97,365
ibm-eu-de,286,365
ibm-eu-de,170,365
ibm-eu-de,266,365
ibm-eu-de,343,365
ibm-eu-de,148,365
ibm-eu-de,280,365
ibm-eu-de,155,365
ibm-eu-de,101,365
ibm-eu-de,151,365
ibm-eu-de,152,365
ibm-eu-de,162,365
ibm-eu-de,220,365
ibm-eu-de,113,365
ibm-eu-de,150,365
ibm-eu-de,148,365
ibm-eu-de,154,365
ibm-eu-de,177,365
ibm-eu-de,174,365
ibm-eu-de,177,365
ibm-eu-de,154,365
ibm-eu-de,153,365
ibm-eu-de,136,365
ibm-eu-de,143,365
ibm-eu-de,175,365
ibm-eu-de,266,365
ibm-eu-de,163,365
ibm-eu-de,183,365
ibm-eu-de,177,365
ibm-eu-de,160,365
ibm-eu-de,159,365
ibm-eu-de,179,365
ibm-eu-de,168,365
ibm-eu-de,325,365
ibm-eu-de,283,365
ibm-eu-de,2162,365
ibm-eu-de,931,365
ibm-eu-de,149,365
ibm-eu-de,105,365
ibm-eu-de,199,365
ibm-eu-de,144,365
ibm-eu-de,148,365
ibm-eu-de,166,365
ibm-eu-de,142,365
ibm-eu-de,172,365
ibm-eu-de,155,365
ibm-eu-de,249,365
ibm-eu-de,171,365
ibm-eu-de,179,365
ibm-eu-de,151,365
ibm-eu-de,140,365
ibm-eu-de,175,365
ibm-eu-de,153,365
ibm-eu-de,106,365
ibm-eu-de,192,365
ibm-eu-de,276,365
ibm-eu-de,156,365
ibm-eu-gb,284,747
ibm-eu-gb,224,747
ibm-eu-gb,227,747
ibm-eu-gb,275,747
ibm-eu-gb,220,747
ibm-eu-gb,304,747
ibm-eu-gb,200,747
ibm-eu-gb,228,747
ibm-eu-gb,245,747
ibm-eu-gb,233,747
ibm-eu-gb,207,747
ibm-eu-gb,217,747
ibm-eu-gb,230,747
ibm-eu-gb,211,747
ibm-eu-gb,189,747
ibm-eu-gb,218,747
ibm-eu-gb,195,747
ibm-eu-gb,193,747
ibm-eu-gb,242,747
ibm-eu-gb,200,747
ibm-eu-gb,192,747
ibm-eu-gb,195,747
ibm-eu-gb,227,747
ibm-eu-gb,249,747
ibm-eu-gb,210,747
ibm-eu-gb,204,747
ibm-eu-gb,221,747
ibm-eu-gb,187,747
ibm-eu-gb,203,747
ibm-eu-gb,194,747
ibm-eu-gb,261,747
ibm-eu-gb,204,747
ibm-eu-gb,254,747
ibm-eu-gb,232,747
ibm-eu-gb,124,747
ibm-eu-gb,225,747
ibm-eu-gb,194,747
ibm-eu-gb,196,747
ibm-eu-gb,211,747
ibm-eu-gb,221,747
ibm-eu-gb,221,747
ibm-eu-gb,204,747
ibm-eu-gb,174,747
ibm-eu-gb,167,747
ibm-eu-gb,228,747
ibm-eu-gb,231,747
ibm-eu-gb,222,747
ibm-eu-gb,200,747
ibm-eu-gb,227,747
ibm-eu-gb,206,747
ibm-eu-gb,223,747
ibm-eu-gb,223,747
ibm-eu-gb,269,747
ibm-eu-gb,185,747
ibm-eu-gb,232,747
ibm-eu-gb,129,747
ibm-eu-gb,208,747
ibm-eu-gb,219,747
ibm-eu-gb,188,747
ibm-eu-gb,193,747
ibm-eu-gb,239,747
ibm-eu-gb,222,747
ibm-eu-gb,230,747
ibm-eu-gb,278,747
ibm-eu-gb,209,747
ibm-eu-gb,208,747
ibm-eu-gb,260,747
ibm-eu-gb,205,747
ibm-eu-gb,239,747
ibm-eu-gb,203,747
ibm-eu-gb,253,747
ibm-eu-gb,242,747
ibm-eu-gb,230,747
ibm-eu-gb,216,747
ibm-eu-gb,193,747
ibm-eu-gb,235,747
ibm-eu-gb,225,747
ibm-eu-gb,249,747
ibm-eu-gb,214,747
ibm-eu-gb,210,747
ibm-eu-gb,218,747
ibm-eu-gb,222,747
ibm-eu-gb,220,747
ibm-eu-gb,248,747
ibm-eu-gb,239,747
ibm-eu-gb,132,747
ibm-eu-gb,191,747
ibm-eu-gb,243,747
ibm-eu-gb,179,747
ibm-eu-gb,1121,747
ibm-eu-gb,238,747
ibm-eu-gb,255,747
ibm-eu-gb,241,747
ibm-eu-gb,234,747
ibm-eu-gb,205,747
ibm-eu-gb,194,747
ibm-eu-gb,230,747
ibm-eu-gb,199,747
ibm-eu-gb,224,747
ibm-eu-gb,217,747
ibm-us-east,545,6600
ibm-us-east,528,6600
ibm-us-east,495,6600
ibm-us-east,517,6600
ibm-us-east,490,6600
ibm-us-east,502,6600
ibm-us-east,446,6600
ibm-us-east,501,6600
ibm-us-east,1023,6600
ibm-us-east,587,6600
ibm-us-east,464,6600
ibm-us-east,457,6600
ibm-us-east,476,6600
ibm-us-east,498,6600
ibm-us-east,445,6600
ibm-us-east,492,6600
ibm-us-east,173,6600
ibm-us-east,502,6600
ibm-us-east,487,6600
ibm-us-east,451,6600
ibm-us-east,453,6600
ibm-us-east,499,6600
ibm-us-east,513,6600
ibm-us-east,505,6600
ibm-us-east,423,6600
ibm-us-east,500,6600
ibm-us-east,479,6600
ibm-us-east,451,6600
ibm-us-east,460,6600
ibm-us-east,571,6600
ibm-us-east,504,6600
ibm-us-east,523,6600
ibm-us-east,477,6600
ibm-us-east,463,6600
ibm-us-east,470,6600
ibm-us-east,486,6600
ibm-us-east,839,6600
ibm-us-east,475,6600
ibm-us-east,481,6600
ibm-us-east,471,6600
ibm-us-east,510,6600
ibm-us-east,480,6600
ibm-us-east,460,6600
ibm-us-east,446,6600
ibm-us-east,516,6600
ibm-us-east,503,6600
ibm-us-east,481,6600
ibm-us-east,483,6600
ibm-us-east,464,6600
ibm-us-east,475,6600
ibm-us-east,477,6600
ibm-us-east,511,6600
ibm-us-east,182,6600
ibm-us-east,480,6600
ibm-us-east,530,6600
ibm-us-east,474,6600
ibm-us-east,467,6600
ibm-us-east,535,6600
ibm-us-east,614,6600
ibm-us-east,471,6600
ibm-us-east,193,6600
ibm-us-east,523,6600
ibm-us-east,488,6600
ibm-us-east,518,6600
ibm-us-east,195,6600
ibm-us-east,461,6600
ibm-us-east,485,6600
ibm-us-east,507,6600
ibm-us-east,459,6600
ibm-us-east,496,6600
ibm-us-east,511,6600
ibm-us-east,506,6600
ibm-us-east,490,6600
ibm-us-east,492,6600
ibm-us-east,173,6600
ibm-us-east,477,6600
ibm-us-east,511,6600
ibm-us-east,494,6600
ibm-us-east,466,6600
ibm-us-east,478,6600
ibm-us-east,467,6600
ibm-us-east,482,6600
ibm-us-east,482,6600
ibm-us-east,178,6600
ibm-us-east,491,6600
ibm-us-east,479,6600
ibm-us-east,483,6600
ibm-us-east,318,6600
ibm-us-east,514,6600
ibm-us-east,581,6600
ibm-us-east,501,6600
ibm-us-east,473,6600
ibm-us-east,499,6600
ibm-us-east,537,6600
ibm-us-east,498,6600
ibm-us-east,221,6600
ibm-us-east,487,6600
ibm-us-east,760,6600
ibm-us-east,497,6600
ibm-us-east,220,6600
ibm-us-south,642,8371
ibm-us-south,591,8371
ibm-us-south,594,8371
ibm-us-south,633,8371
ibm-us-south,944,8371
ibm-us-south,620,8371
ibm-us-south,673,8371
ibm-us-south,657,8371
ibm-us-south,613,8371
ibm-us-south,623,8371
ibm-us-south,722,8371
ibm-us-south,663,8371
ibm-us-south,657,8371
ibm-us-south,314,8371
ibm-us-south,659,8371
ibm-us-south,593,8371
ibm-us-south,589,8371
ibm-us-south,577,8371
ibm-us-south,764,8371
ibm-us-south,601,8371
ibm-us-south,593,8371
ibm-us-south,224,8371
ibm-us-south,644,8371
ibm-us-south,613,8371
ibm-us-south,601,8371
ibm-us-south,568,8371
ibm-us-south,812,8371
ibm-us-south,665,8371
ibm-us-south,560,8371
ibm-us-south,1308,8371
ibm-us-south,610,8371
ibm-us-south,606,8371
ibm-us-south,689,8371
ibm-us-south,686,8371
ibm-us-south,730,8371
ibm-us-south,752,8371
ibm-us-south,623,8371
ibm-us-south,591,8371
ibm-us-south,620,8371
ibm-us-south,667,8371
ibm-us-south,610,8371
ibm-us-south,577,8371
ibm-us-south,602,8371
ibm-us-south,586,8371
ibm-us-south,598,8371
ibm-us-south,607,8371
ibm-us-south,323,8371
ibm-us-south,676,8371
ibm-us-south,598,8371
ibm-us-south,611,8371
ibm-us-south,594,8371
ibm-us-south,638,8371
ibm-us-south,685,8371
ibm-us-south,678,8371
ibm-us-south,229,8371
ibm-us-south,676,8371
ibm-us-south,578,8371
ibm-us-south,612,8371
ibm-us-south,600,8371
ibm-us-south,590,8371
ibm-us-south,251,8371
ibm-us-south,581,8371
ibm-us-south,572,8371
ibm-us-south,655,8371
ibm-us-south,605,8371
ibm-us-south,586,8371
ibm-us-south,256,8371
ibm-us-south,681,8371
ibm-us-south,584,8371
ibm-us-south,622,8371
ibm-us-south,731,8371
ibm-us-south,732,8371
ibm-us-south,220,8371
ibm-us-south,604,8371
ibm-us-south,615,8371
ibm-us-south,1251,8371
ibm-us-south,584,8371
ibm-us-south,615,8371
ibm-us-south,593,8371
ibm-us-south,586,8371
ibm-us-south,632,8371
ibm-us-south,578,8371
ibm-us-south,231,8371
ibm-us-south,1238,8371
ibm-us-south,604,8371
ibm-us-south,605,8371
ibm-us-south,596,8371
ibm-us-south,655,8371
ibm-us-south,695,8371
ibm-us-south,685,8371
ibm-us-south,661,8371
ibm-us-south,590,8371
ibm-us-south,600,8371
ibm-us-south,623,8371
ibm-us-south,660,8371
ibm-us-south,612,8371
ibm-us-south,243,8371
ibm-us-south,561,8371
ibm-us-south,561,8371
ibm-us-south,645,8371
ibm-jo-tok,1293,9669
ibm-jo-tok,1268,9669
ibm-jo-tok,1226,9669
ibm-jo-tok,1282,9669
ibm-jo-tok,1227,9669
ibm-jo-tok,1249,9669
ibm-jo-tok,1252,9669
ibm-jo-tok,1229,9669
ibm-jo-tok,1227,9669
ibm-jo-tok,1267,9669
ibm-jo-tok,1224,9669
ibm-jo-tok,1268,9669
ibm-jo-tok,1481,9669
ibm-jo-tok,1194,9669
ibm-jo-tok,1207,9669
ibm-jo-tok,1363,9669
ibm-jo-tok,1228,9669
ibm-jo-tok,1520,9669
ibm-jo-tok,1240,9669
ibm-jo-tok,1254,9669
ibm-jo-tok,1212,9669
ibm-jo-tok,1211,9669
ibm-jo-tok,1268,9669
ibm-jo-tok,1205,9669
ibm-jo-tok,1201,9669
ibm-jo-tok,1283,9669
ibm-jo-tok,1204,9669
ibm-jo-tok,1145,9669
ibm-jo-tok,1194,9669
ibm-jo-tok,1199,9669
ibm-jo-tok,1212,9669
ibm-jo-tok,1330,9669
ibm-jo-tok,1252,9669
ibm-jo-tok,1209,9669
ibm-jo-tok,1221,9669
ibm-jo-tok,1217,9669
ibm-jo-tok,1161,9669
ibm-jo-tok,1259,9669
ibm-jo-tok,1188,9669
ibm-jo-tok,1879,9669
ibm-jo-tok,1240,9669
ibm-jo-tok,1249,9669
ibm-jo-tok,1386,9669
ibm-jo-tok,1173,9669
ibm-jo-tok,1889,9669
ibm-jo-tok,1282,9669
ibm-jo-tok,1295,9669
ibm-jo-tok,1386,9669
ibm-jo-tok,1200,9669
ibm-jo-tok,1372,9669
ibm-jo-tok,1231,9669
ibm-jo-tok,1279,9669
ibm-jo-tok,1221,9669
ibm-jo-tok,1329,9669
ibm-jo-tok,1296,9669
ibm-jo-tok,1202,9669
ibm-jo-tok,1214,9669
ibm-jo-tok,1250,9669
ibm-jo-tok,1222,9669
ibm-jo-tok,1159,9669
ibm-jo-tok,1210,9669
ibm-jo-tok,1215,9669
ibm-jo-tok,1238,9669
ibm-jo-tok,1239,9669
ibm-jo-tok,1263,9669
ibm-jo-tok,1253,9669
ibm-jo-tok,1231,9669
ibm-jo-tok,1239,9669
ibm-jo-tok,1196,9669
ibm-jo-tok,1201,9669
ibm-jo-tok,1252,9669
ibm-jo-tok,1251,9669
ibm-jo-tok,1269,9669
ibm-jo-tok,1202,9669
ibm-jo-tok,1244,9669
ibm-jo-tok,1205,9669
ibm-jo-tok,1234,9669
ibm-jo-tok,1187,9669
ibm-jo-tok,1212,9669
ibm-jo-tok,1222,9669
ibm-jo-tok,1224,9669
ibm-jo-tok,1254,9669
ibm-jo-tok,1180,9669
ibm-jo-tok,1163,9669
ibm-jo-tok,1264,9669
ibm-jo-tok,1310,9669
ibm-jo-tok,1369,9669
ibm-jo-tok,1391,9669
ibm-jo-tok,1218,9669
ibm-jo-tok,1259,9669
ibm-jo-tok,1396,9669
ibm-jo-tok,1388,9669
ibm-jo-tok,1254,9669
ibm-jo-tok,1249,9669
ibm-jo-tok,1266,9669
ibm-jo-tok,1207,9669
ibm-jo-tok,1234,9669
ibm-jo-tok,1970,9669
ibm-jo-tok,2029,9669
ibm-jo-tok,2095,9669


==> bilder/loadtest_average_latency/average_latency_all.csv <==
#idx,rps,Aws-node,Aws-python,Aws-go,Aws-dotnet,Azure-node,Azure-python,Azure-dotnet,Azure-win-node,Azure-win-dotnet,Google-node,Google-python,Google-go,Ibm-node,Ibm-python,Ibm-go,Ibm-dotnet
1,10,48,255,40,46,123,16498,204,102,99,99,1356,113,289,565,5296,848
2,25,51,249,39,50,205,19444,157,150,158,183,18448,138,259,563,3600,380
3,50,49,248,40,50,375,23427,310,335,277,265,915,271,252,536,3373,717
4,100,49,249,42,56,640,27261,515,413,671,362,1200,241,280,545,2731,391
5,200,47,249,47,49,4755,30448,783,515,423,211,7315,172,2707,527,1331,1121
6,400,53,257,44,49,16505,,8152,436,433,228,10871,151,313,4640,7027,616
7,800,58,263,46,53,23934,,18140,672,274,181,11144,98,293,593,1222,488
8,1000,53,264,56,54,24218,,18012,282,230,113,2246,131,277,547,498,263


==> bilder/styles.inc <==
set style line 1 lt 1    lc rgb "blue" lw 5 
set style line 2 lt 2 dt 2 lc rgb "red"  lw 5 
set style line 3 lt 3 dt 3 lc rgb "blue" lw 5 
set style line 4 lt 4 dt 4 lc rgb "red"  lw 3 
set style line 5 lt 5 dt 5 lc rgb "black" lw 3 
set style line 6 lt 6 dt 6 lc rgb "red" lw 3 
set style line 7 lt 7 dt 7 lc rgb "blue" lw 3 
set style line 8 lt 8 dt 8 lc rgb "blue" lw 3 

#used in the rw_timeline plot
set style line 101 lt 1  lc rgb "blue"  lw 5 pt 1 ps 2
set style line 102 lt 1  lc rgb "red"   lw 5 pt 2 ps 2
set style line 103 lt 1  lc rgb "black" lw 5 pt 3 ps 2


set style line 1001 lt 1  lc rgb "blue"  lw 5 pt 1 ps 2
set style line 1002 lt 1  lc rgb "red"   lw 5 pt 2 ps 2
set style line 1003 lt 1  lc rgb "black"  lw 1 pt 3 ps 1

set style line 300  linewidth 1.000 pointtype 2 dashtype 1 pointsize default pointinterval 0

#Use these styles for histograms
set style line 1101 lt 1 lc rgb "#e66101" linewidth 1 pt 3  ps 2 dashtype 1
set style line 1102 lt 1 lc rgb "#fdb863" linewidth 1 pt 5  ps 2 dashtype 1
set style line 1103 lt 1 lc rgb "#b2abd2" linewidth 1 pt 7  ps 2 dashtype 1
set style line 1104 lt 1 lc rgb "#5e3c99" linewidth 1 pt 6  ps 2 dashtype 1
set style line 1105 lt 1 lc rgb "#b35806" linewidth 1 pt 11 ps 2 dashtype 1
set style line 1106 lt 1 lc rgb "#fee0b6" linewidth 1 pt 11 ps 2 dashtype 1

#AWS
set style line 2101 lt 1 lc rgb "#e66101" linewidth 3 pt 6  ps 2 dashtype 1 
#AZURE
set style line 2102 lt 1 lc rgb "#fdb863" linewidth 3 pt 5  ps 2 dashtype 1
#Google
set style line 2103 lt 1 lc rgb "#b2abd2" linewidth 3 pt 7  ps 2 dashtype 1
#IBM
set style line 2104 lt 1 lc rgb "#5e3c99" linewidth 3 pt 3  ps 2 dashtype 1
#
set style line 2105 lt 1 lc rgb "#fee0b6" linewidth 3 pt 11 ps 2 dashtype 1
set style line 2106 lt 1 lc rgb "#d8daeb" linewidth 3 pt 12 ps 2 dashtype 1

#b35806
#f1a340
#fee0b6
#f7f7f7
#d8daeb
#998ec3
#542788

